A Shell-to-Shell Cohesive Line Element for Efficient Modeling of Interfacial Cracking in Overmolded Stiffened Panels

The growing use of thermoplastics in lightweight structures requires efficient numerical methods to predict debonding in overmolded parts. In this work, a novel structural cohesive element is proposed as an efficient alternative to conventional cohesive elements for modeling debonding in thermoplastic composite panels with overmolded stiffeners. Three-node, higher-order hybrid/mixed shell elements based on the Kirchhoff hypothesis are used to model thin panels and stiffeners. The novel kinematics allows to obtain the jump vector at any point over the cohesive surface from the shell displacement approximations evaluated at the element edges. The weakly enforced higher-order continuity in skin and stiffener displacements enables debonding analysis on coarse meshes. The framework is suitable for analyzing debonding in skin-stiffener structures with non-constant damage through the stiffener thickness. The model is verified for mode I, mode II and mixed-mode benchmark problems. A debonding problem is analyzed with both standard 3D cohesive elements and the proposed element. The results show that the element size in the proposed models can be much larger than that in the standard model, with more than 95% reduction in CPU time. The debonding analysis of a complex stiffened panel is also presented to demonstrate the intended use of the proposed element for simulating debonding in structural components.

==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_1.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	3.34943037E+01
1.00000000E-01	,	6.69886052E+01
1.50000000E-01	,	1.00482907E+02
2.00000000E-01	,	1.33977208E+02
2.50000000E-01	,	1.67471510E+02
3.00000000E-01	,	2.00965811E+02
3.50000000E-01	,	2.34460113E+02
4.00000000E-01	,	2.67954414E+02
4.50000000E-01	,	3.01448716E+02
5.00000000E-01	,	3.34943017E+02
5.50000000E-01	,	3.68437319E+02
6.00000000E-01	,	4.01931621E+02
6.50000000E-01	,	4.35425922E+02
7.00000000E-01	,	4.68920224E+02
7.50000000E-01	,	5.02414525E+02
8.00000000E-01	,	5.35908827E+02
8.50000000E-01	,	5.69403128E+02
9.00000000E-01	,	6.02897430E+02
9.50000000E-01	,	6.36391731E+02
1.00000000E+00	,	6.69886033E+02
1.05000000E+00	,	7.03379473E+02
1.10000000E+00	,	7.36872116E+02
1.15000000E+00	,	7.70364220E+02
1.20000000E+00	,	8.03856121E+02
1.25000000E+00	,	8.37347450E+02
1.30000000E+00	,	8.70838871E+02
1.35000000E+00	,	9.04328879E+02
1.40000000E+00	,	9.37817156E+02
1.45000000E+00	,	9.71302933E+02
1.50000000E+00	,	1.00478660E+03
1.55000000E+00	,	1.03826669E+03
1.60000000E+00	,	1.07174354E+03
1.65000000E+00	,	1.10521634E+03
1.70000000E+00	,	1.13868523E+03
1.75000000E+00	,	1.17214963E+03
1.80000000E+00	,	1.20560868E+03
1.85000000E+00	,	1.23906264E+03
1.90000000E+00	,	1.27251292E+03
1.95000000E+00	,	1.30595602E+03
2.00000000E+00	,	1.33939560E+03
2.05000000E+00	,	1.37282823E+03
2.10000000E+00	,	1.40624642E+03
2.15000000E+00	,	1.43965665E+03
2.20000000E+00	,	1.47305475E+03
2.25000000E+00	,	1.50644077E+03
2.30000000E+00	,	1.53980814E+03
2.35000000E+00	,	1.57315868E+03
2.40000000E+00	,	1.60648929E+03
2.45000000E+00	,	1.63979399E+03
2.50000000E+00	,	1.67306042E+03
2.55000000E+00	,	1.70628722E+03
2.60000000E+00	,	1.73946593E+03
2.65000000E+00	,	1.77257129E+03
2.70000000E+00	,	1.80552913E+03
2.71000000E+00	,	1.81208356E+03
2.73000000E+00	,	1.82512642E+03
2.77000000E+00	,	1.83093419E+03
2.82449739E+00	,	1.86334615E+03
2.87106731E+00	,	1.88906179E+03
2.89911583E+00	,	1.90165900E+03
2.90660115E+00	,	1.90518923E+03
2.88625601E+00	,	1.88953916E+03
2.80989516E+00	,	1.83758823E+03
2.66630595E+00	,	1.73965876E+03
2.61449551E+00	,	1.69985369E+03
2.58965501E+00	,	1.67642564E+03
2.57358095E+00	,	1.66418316E+03
2.54207777E+00	,	1.64119798E+03
2.49180716E+00	,	1.60500016E+03
2.47170603E+00	,	1.58935308E+03
2.47833007E+00	,	1.59284266E+03
2.51383301E+00	,	1.61436949E+03
2.50442850E+00	,	1.60652974E+03
2.54450845E+00	,	1.62968457E+03
2.58580121E+00	,	1.65190132E+03
2.56701639E+00	,	1.63573838E+03
2.52210187E+00	,	1.60292524E+03
2.46413977E+00	,	1.56181969E+03
2.43553061E+00	,	1.53931860E+03
2.51041826E+00	,	1.58139401E+03
2.72339764E+00	,	1.70834592E+03
2.67638860E+00	,	1.67095342E+03
2.59275392E+00	,	1.61682464E+03
2.44038846E+00	,	1.51848942E+03
2.30132598E+00	,	1.42602609E+03
2.31014339E+00	,	1.42259062E+03
2.38140733E+00	,	1.45393773E+03
2.43099066E+00	,	1.46974685E+03
2.45596590E+00	,	1.47067823E+03
2.45161452E+00	,	1.45404827E+03
2.46707305E+00	,	1.44916754E+03
2.64145826E+00	,	1.53538849E+03
2.52255854E+00	,	1.45354237E+03
2.66979243E+00	,	1.52895254E+03
2.97444022E+00	,	1.69282585E+03
3.38477504E+00	,	1.91684821E+03
3.84039493E+00	,	2.16651618E+03
4.67144338E+00	,	2.62797800E+03
3.06748800E+00	,	1.71845283E+03
3.12845975E+00	,	1.74164484E+03
3.00989963E+00	,	1.66660028E+03
3.19156667E+00	,	1.75779338E+03
2.97865735E+00	,	1.62999206E+03
2.63942015E+00	,	1.43092453E+03
2.36608975E+00	,	1.26999864E+03
2.20679932E+00	,	1.17254550E+03
2.22483156E+00	,	1.16930974E+03
2.82524170E+00	,	1.46975028E+03
2.52820382E+00	,	1.30106683E+03
2.77187080E+00	,	1.41064147E+03
3.00967182E+00	,	1.51723085E+03
3.14667146E+00	,	1.57300440E+03
3.29387611E+00	,	1.63387937E+03
3.51793934E+00	,	1.73481105E+03
4.06898899E+00	,	1.99518138E+03
3.51050291E+00	,	1.71150378E+03
3.81444822E+00	,	1.84829431E+03
4.14861078E+00	,	1.99972663E+03
4.44964143E+00	,	2.13518860E+03
4.70197612E+00	,	2.24728352E+03
5.06292915E+00	,	2.41264546E+03
5.23981809E+00	,	2.49535851E+03
5.27017352E+00	,	2.50930113E+03
5.12548385E+00	,	2.43980248E+03
4.59329017E+00	,	2.18542080E+03
3.53864718E+00	,	1.68166650E+03
3.02452225E+00	,	1.43303800E+03
2.89874310E+00	,	1.36745798E+03
2.89101541E+00	,	1.36276227E+03
2.88118957E+00	,	1.35635958E+03
2.86650182E+00	,	1.34693200E+03
2.84645518E+00	,	1.33450841E+03
2.82093265E+00	,	1.31894518E+03
2.80887832E+00	,	1.30899227E+03
3.02257763E+00	,	1.40244922E+03
4.07375517E+00	,	1.88539515E+03
4.36447002E+00	,	2.01571491E+03
3.86032149E+00	,	1.77729543E+03
3.81642494E+00	,	1.74958266E+03
3.95209157E+00	,	1.80418792E+03
4.14061870E+00	,	1.88292478E+03
4.37821376E+00	,	1.98397502E+03
4.71127859E+00	,	2.12828712E+03
5.03551333E+00	,	2.26744711E+03
5.29170308E+00	,	2.37596705E+03
5.35120908E+00	,	2.40138338E+03
5.36336221E+00	,	2.40640417E+03
5.36904087E+00	,	2.40808801E+03
5.30754189E+00	,	2.37928425E+03
5.20213888E+00	,	2.33056541E+03
5.35193119E+00	,	2.39555386E+03
4.87844919E+00	,	2.18117165E+03
4.73893929E+00	,	2.11560118E+03
5.30466069E+00	,	2.36424427E+03
5.58003017E+00	,	2.48281870E+03
4.93134370E+00	,	2.18948958E+03
5.05248891E+00	,	2.23575961E+03
5.46880134E+00	,	2.41264308E+03
5.81042313E+00	,	2.55657566E+03
6.12277015E+00	,	2.68762740E+03
6.37608550E+00	,	2.79228873E+03
6.67479999E+00	,	2.91683177E+03
6.86386039E+00	,	2.99825105E+03
7.20693843E+00	,	3.14615320E+03
6.48653504E+00	,	2.83073125E+03
5.19275413E+00	,	2.26465711E+03
4.84016997E+00	,	2.10829759E+03
5.16573380E+00	,	2.24680212E+03
5.86690618E+00	,	2.54808908E+03
6.27315585E+00	,	2.72180250E+03
6.31045346E+00	,	2.73747512E+03
6.35064566E+00	,	2.75430745E+03
6.37913100E+00	,	2.76565392E+03
6.38585566E+00	,	2.76827110E+03
6.39505020E+00	,	2.77175583E+03
6.45754598E+00	,	2.79813522E+03
6.48024391E+00	,	2.80679191E+03
6.50174151E+00	,	2.81527270E+03
6.60439835E+00	,	2.85855280E+03
6.77870257E+00	,	2.93236639E+03
6.94514866E+00	,	3.00212297E+03
7.34054248E+00	,	3.17043022E+03
7.01831775E+00	,	3.02777169E+03
6.50944693E+00	,	2.80459219E+03
7.14563837E+00	,	3.07313323E+03
7.95592005E+00	,	3.41654548E+03
8.80913464E+00	,	3.77839458E+03
8.93720282E+00	,	3.83250334E+03
8.84842413E+00	,	3.79307019E+03
8.18935333E+00	,	3.50890848E+03
8.12578741E+00	,	3.47869828E+03
8.68770396E+00	,	3.71569378E+03
9.00379928E+00	,	3.84755259E+03
9.32032901E+00	,	3.97898840E+03
9.59474149E+00	,	4.09184752E+03
9.77649790E+00	,	4.16519181E+03
9.84695037E+00	,	4.19111603E+03
9.94772315E+00	,	4.23059166E+03
1.00995251E+01	,	4.29176910E+03


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_1.0mm_critical_point1.txt <==
-v,   F,   label
2.88830423E+00	,	1.91202595E+03	,	Fig. 18(a)-(b) 

==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_1.0mm_critical_point2.txt <==
-v,   F,   label
2.78111339E+00	,	1.75189582E+03,	


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_1.0mm_critical_point3.txt <==
-v,   F,   label
4.64440120E+00	,	2.63125606E+03	,	(c) 


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_1.0mm_critical_point4.txt <==
-v,   F,   label
4.73685380E+00	,	2.27249275E+03	,	(d)


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_1.0mm_critical_point5.txt <==
-v,   F,   label
5.83006136E+00	,	2.66762150E+03	,	(e)


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_1.0mm_critical_point6.txt <==
-v,   F,   label
6.99722237E+00	,	3.03606634E+03	,	(f)


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_1.0mm_critical_points.txt <==
-v,   F
2.90660115E+00	,	1.90518923E+03
2.72339764E+00	,	1.70834592E+03
4.67144338E+00	,	2.62797800E+03
5.27017352E+00	,	2.50930113E+03
5.58003017E+00	,	2.48281870E+03
7.20693843E+00	,	3.14615320E+03


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_2.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	3.38040091E+01
1.00000000E-01	,	6.76080181E+01
1.50000000E-01	,	1.01412027E+02
2.00000000E-01	,	1.35216036E+02
2.50000000E-01	,	1.69020045E+02
3.00000000E-01	,	2.02824054E+02
3.50000000E-01	,	2.36628063E+02
4.00000000E-01	,	2.70432072E+02
4.50000000E-01	,	3.04236081E+02
5.00000000E-01	,	3.38040090E+02
5.50000000E-01	,	3.71844099E+02
6.00000000E-01	,	4.05648108E+02
6.50000000E-01	,	4.39452117E+02
7.00000000E-01	,	4.73256126E+02
7.50000000E-01	,	5.07060136E+02
8.00000000E-01	,	5.40864145E+02
8.50000000E-01	,	5.74668154E+02
9.00000000E-01	,	6.08472163E+02
9.50000000E-01	,	6.42276172E+02
1.00000000E+00	,	6.76080181E+02
1.05000000E+00	,	7.09880611E+02
1.10000000E+00	,	7.43679388E+02
1.15000000E+00	,	7.77477712E+02
1.20000000E+00	,	8.11276044E+02
1.25000000E+00	,	8.45073507E+02
1.30000000E+00	,	8.78870141E+02
1.35000000E+00	,	9.12666094E+02
1.40000000E+00	,	9.46459911E+02
1.45000000E+00	,	9.80249966E+02
1.50000000E+00	,	1.01403614E+03
1.55000000E+00	,	1.04781625E+03
1.60000000E+00	,	1.08159291E+03
1.65000000E+00	,	1.11536201E+03
1.70000000E+00	,	1.14912541E+03
1.75000000E+00	,	1.18288201E+03
1.80000000E+00	,	1.21662956E+03
1.85000000E+00	,	1.25036942E+03
1.90000000E+00	,	1.28410427E+03
1.95000000E+00	,	1.31782990E+03
2.00000000E+00	,	1.35154544E+03
2.05000000E+00	,	1.38525407E+03
2.10000000E+00	,	1.41895492E+03
2.15000000E+00	,	1.45264253E+03
2.20000000E+00	,	1.48631893E+03
2.25000000E+00	,	1.51998620E+03
2.30000000E+00	,	1.55364149E+03
2.35000000E+00	,	1.58727691E+03
2.40000000E+00	,	1.62089731E+03
2.45000000E+00	,	1.65449784E+03
2.50000000E+00	,	1.68805748E+03
2.55000000E+00	,	1.72157676E+03
2.60000000E+00	,	1.75504873E+03
2.65000000E+00	,	1.78845250E+03
2.70000000E+00	,	1.82174261E+03
2.75000000E+00	,	1.85467798E+03
2.74272135E+00	,	1.84844709E+03
2.61852044E+00	,	1.76286783E+03
2.52456282E+00	,	1.69631063E+03
2.59455130E+00	,	1.73849385E+03
2.73536348E+00	,	1.82618073E+03
2.83937237E+00	,	1.88810084E+03
2.88830423E+00	,	1.91202595E+03
2.66107139E+00	,	1.75313302E+03
2.61944212E+00	,	1.72340978E+03
2.61125583E+00	,	1.71723868E+03
2.60022465E+00	,	1.70840915E+03
2.59862646E+00	,	1.70691171E+03
2.59585844E+00	,	1.70419818E+03
2.59328672E+00	,	1.70100245E+03
2.57678781E+00	,	1.68764277E+03
2.55931329E+00	,	1.67258627E+03
2.52957936E+00	,	1.64951789E+03
2.51031800E+00	,	1.63435618E+03
2.46862931E+00	,	1.60350717E+03
2.50002392E+00	,	1.61941638E+03
2.51884870E+00	,	1.62788770E+03
2.55654250E+00	,	1.64855374E+03
2.55289940E+00	,	1.64256421E+03
2.51070656E+00	,	1.61108158E+03
2.45375230E+00	,	1.57012678E+03
2.41695158E+00	,	1.54206798E+03
2.43233590E+00	,	1.54643798E+03
2.66544234E+00	,	1.68699067E+03
2.78111339E+00	,	1.75189582E+03
2.37315837E+00	,	1.48544934E+03
2.29471830E+00	,	1.42066421E+03
2.40623649E+00	,	1.47227399E+03
2.44854161E+00	,	1.48153523E+03
2.44630074E+00	,	1.47609528E+03
2.45657083E+00	,	1.47743100E+03
2.45314324E+00	,	1.46722815E+03
2.42180180E+00	,	1.43878742E+03
2.49080807E+00	,	1.46810488E+03
2.68549344E+00	,	1.56935021E+03
2.56414642E+00	,	1.48354252E+03
2.82268983E+00	,	1.62209775E+03
3.29444511E+00	,	1.88128220E+03
3.79034519E+00	,	2.15425446E+03
3.93298140E+00	,	2.23354738E+03
4.14500395E+00	,	2.35153643E+03
4.25341744E+00	,	2.41226937E+03
4.49594161E+00	,	2.54830907E+03
4.57149888E+00	,	2.59065628E+03
4.59780059E+00	,	2.60537303E+03
4.63885739E+00	,	2.62826357E+03
4.64440120E+00	,	2.63125606E+03
4.60853159E+00	,	2.61063771E+03
4.46283796E+00	,	2.52760252E+03
4.01447900E+00	,	2.27262859E+03
3.35121574E+00	,	1.89484127E+03
3.03823854E+00	,	1.71396682E+03
3.06683532E+00	,	1.72399814E+03
3.07484849E+00	,	1.72821518E+03
3.07683618E+00	,	1.72904560E+03
3.06333552E+00	,	1.72105354E+03
3.03803408E+00	,	1.70615401E+03
3.06408279E+00	,	1.71962197E+03
3.00466747E+00	,	1.68434109E+03
2.86830940E+00	,	1.60511033E+03
2.82353267E+00	,	1.57712862E+03
3.27672137E+00	,	1.82606272E+03
3.09488429E+00	,	1.72168348E+03
2.86299068E+00	,	1.58884792E+03
3.46716279E+00	,	1.91999616E+03
3.29994604E+00	,	1.82332823E+03
2.88349026E+00	,	1.58717675E+03
2.65987860E+00	,	1.45430756E+03
2.37086597E+00	,	1.28367282E+03
2.19938592E+00	,	1.17892624E+03
2.11835960E+00	,	1.12470628E+03
2.54325597E+00	,	1.33697799E+03
2.57696955E+00	,	1.34150757E+03
2.60871446E+00	,	1.34254867E+03
2.85757780E+00	,	1.45529046E+03
3.06787992E+00	,	1.54839402E+03
3.17629937E+00	,	1.59007624E+03
3.31712508E+00	,	1.64798124E+03
4.02776468E+00	,	1.98897553E+03
4.13401415E+00	,	2.03945703E+03
4.00047338E+00	,	1.97032205E+03
3.57268864E+00	,	1.75487229E+03
3.61307187E+00	,	1.76575133E+03
3.94092054E+00	,	1.91544240E+03
4.26679505E+00	,	2.06368032E+03
4.55355770E+00	,	2.19300137E+03
4.73685380E+00	,	2.27249275E+03
2.73118045E+00	,	1.30183198E+03
2.69987348E+00	,	1.28324792E+03
2.73544779E+00	,	1.29575169E+03
4.00907103E+00	,	1.89388314E+03
4.22924113E+00	,	1.99718587E+03
4.36044369E+00	,	2.05801926E+03
4.08264374E+00	,	1.92507003E+03
3.71824442E+00	,	1.75047534E+03
3.75047307E+00	,	1.76134484E+03
3.93374376E+00	,	1.84234144E+03
4.22892568E+00	,	1.97575088E+03
4.52595235E+00	,	2.11002219E+03
4.85234228E+00	,	2.25718737E+03
4.80662882E+00	,	2.23037711E+03
4.89821951E+00	,	2.27147756E+03
5.11725950E+00	,	2.37111189E+03
5.53276491E+00	,	2.56051205E+03
5.62112892E+00	,	2.60058815E+03
5.46425303E+00	,	2.52665630E+03
4.90773917E+00	,	2.26766935E+03
4.92465546E+00	,	2.27287756E+03
5.45346276E+00	,	2.51326236E+03
5.49803560E+00	,	2.53324579E+03
5.53490659E+00	,	2.54930302E+03
5.19622371E+00	,	2.39200208E+03
4.75174763E+00	,	2.18542365E+03
4.90540529E+00	,	2.25304625E+03
5.38396089E+00	,	2.46933549E+03
5.60845057E+00	,	2.56909824E+03
5.67628772E+00	,	2.59944250E+03
5.76431253E+00	,	2.63853968E+03
5.78724002E+00	,	2.64869643E+03
5.83006136E+00	,	2.66762150E+03
5.77261253E+00	,	2.64111021E+03
5.58981583E+00	,	2.55724923E+03
5.02995321E+00	,	2.30065228E+03
3.90701677E+00	,	1.78598961E+03
3.29654825E+00	,	1.50467321E+03
3.03983833E+00	,	1.38431996E+03
2.89286807E+00	,	1.31328868E+03
2.97681935E+00	,	1.34627434E+03
3.56506451E+00	,	1.61112494E+03
4.35981919E+00	,	1.96862687E+03
4.27450338E+00	,	1.92817941E+03
3.81064811E+00	,	1.71616427E+03
3.82711568E+00	,	1.71917788E+03
3.96464150E+00	,	1.77657205E+03
4.18409759E+00	,	1.87067952E+03
4.45331463E+00	,	1.98703473E+03
5.03782979E+00	,	2.24336074E+03
5.26983308E+00	,	2.34196282E+03
5.45982153E+00	,	2.42575873E+03
5.58872964E+00	,	2.48199808E+03
5.11115303E+00	,	2.26820444E+03
4.86383633E+00	,	2.15532851E+03
5.32453769E+00	,	2.35557817E+03
5.66854371E+00	,	2.50420174E+03
6.00637563E+00	,	2.64871077E+03
6.25421886E+00	,	2.75269069E+03
6.40141493E+00	,	2.81140670E+03
7.11748814E+00	,	3.11996512E+03
7.13076249E+00	,	3.12555916E+03
7.02737133E+00	,	3.08001632E+03
6.66930632E+00	,	2.92285285E+03
5.79582762E+00	,	2.53964350E+03
4.91690785E+00	,	2.15373340E+03
4.60558340E+00	,	2.01606357E+03
4.92180086E+00	,	2.15252045E+03
5.57741813E+00	,	2.43706388E+03
5.89221048E+00	,	2.57268319E+03
6.07299097E+00	,	2.64978965E+03
6.54190935E+00	,	2.85228214E+03
7.19168481E+00	,	3.13325838E+03
7.36560621E+00	,	3.20843343E+03
7.61147550E+00	,	3.31455022E+03
7.05532776E+00	,	3.07076607E+03
6.67793366E+00	,	2.90478279E+03
7.42008105E+00	,	3.22502487E+03
7.03023260E+00	,	3.05282312E+03
6.95566665E+00	,	3.01838355E+03
6.99722237E+00	,	3.03606634E+03
7.01158923E+00	,	3.04218299E+03
7.01718552E+00	,	3.04456437E+03
6.75787089E+00	,	2.93194380E+03
6.47612773E+00	,	2.80959247E+03
6.02172693E+00	,	2.61221529E+03
5.66342109E+00	,	2.45634748E+03
5.39966824E+00	,	2.34117374E+03
5.55081459E+00	,	2.40555269E+03
5.96319172E+00	,	2.58267580E+03
6.26845440E+00	,	2.71312754E+03
6.33047532E+00	,	2.73829880E+03
6.32340964E+00	,	2.73358609E+03
6.47368633E+00	,	2.79737758E+03
6.79661346E+00	,	2.93529952E+03
7.30305273E+00	,	3.15183704E+03
7.79415355E+00	,	3.36091375E+03
8.48774855E+00	,	3.65619338E+03
9.07149332E+00	,	3.90349265E+03
8.01423265E+00	,	3.44414058E+03
8.71605400E+00	,	3.74075929E+03
9.15021429E+00	,	3.92250313E+03
9.42217199E+00	,	4.03471416E+03
9.60553564E+00	,	4.10898789E+03
9.74509581E+00	,	4.16452369E+03
9.78731250E+00	,	4.17846017E+03
9.99014906E+00	,	4.26096949E+03
1.17106750E+01	,	4.99197201E+03
1.16210045E+01	,	4.95087546E+03
1.04526098E+01	,	4.44966432E+03
1.09855900E+01	,	4.67272664E+03
1.21822415E+01	,	5.17808184E+03
1.35670151E+01	,	5.76339870E+03
1.37777787E+01	,	5.85234342E+03
1.42234758E+01	,	6.04049950E+03
1.43752504E+01	,	6.10463775E+03
1.46769903E+01	,	6.23214591E+03
1.44915608E+01	,	6.15320136E+03
1.37128887E+01	,	5.82232282E+03
1.19769104E+01	,	5.08480390E+03
1.07304581E+01	,	4.55476691E+03
1.10362278E+01	,	4.68360298E+03
1.10538735E+01	,	4.69106031E+03
1.10977007E+01	,	4.70959743E+03
1.11464942E+01	,	4.73021646E+03
1.12174078E+01	,	4.76020598E+03
1.13745359E+01	,	4.82671097E+03
1.18321692E+01	,	5.02056214E+03
1.27137545E+01	,	5.39407779E+03
1.29719499E+01	,	5.50300961E+03
1.32853559E+01	,	5.63511421E+03
1.39499721E+01	,	5.91584442E+03
1.43885884E+01	,	6.10052218E+03
1.48757862E+01	,	6.30526407E+03
1.58542426E+01	,	6.71789783E+03
1.66882496E+01	,	7.06932423E+03
1.67794490E+01	,	7.10608924E+03
1.74915858E+01	,	7.40657418E+03
1.85936978E+01	,	7.87174981E+03
1.89624514E+01	,	8.02746504E+03
2.00475471E+01	,	8.48616615E+03
2.04384762E+01	,	8.65143800E+03
2.05750035E+01	,	8.70914681E+03
2.03187901E+01	,	8.60053174E+03
1.91869296E+01	,	8.12124176E+03
1.86186128E+01	,	7.88034080E+03
1.83651898E+01	,	7.77295812E+03
1.82589007E+01	,	7.72793055E+03
1.80323666E+01	,	7.63196869E+03
1.75034690E+01	,	7.40795112E+03
1.73583092E+01	,	7.34648479E+03
1.69370144E+01	,	7.16810839E+03
1.59558380E+01	,	6.75270268E+03


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_2.0mm_critical_point1.txt <==
-v,   F,   label
2.88830423E+00	,	1.91202595E+03	,	Fig. 17(a)-(b) 

==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_2.0mm_critical_point2.txt <==
-v,   F,   label
2.78111339E+00	,	1.75189582E+03,	


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_2.0mm_critical_point3.txt <==
-v,   F,   label
4.64440120E+00	,	2.63125606E+03	,	(c) 


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_2.0mm_critical_point4.txt <==
-v,   F,   label
4.73685380E+00	,	2.27249275E+03	,	(d)


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_2.0mm_critical_point5.txt <==
-v,   F,   label
5.83006136E+00	,	2.66762150E+03	,	(e)


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_2.0mm_critical_point6.txt <==
-v,   F,   label
6.99722237E+00	,	3.03606634E+03	,	(f)


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_2.0mm_critical_points.txt <==
-v,   F
2.88830423E+00	,	1.91202595E+03
2.78111339E+00	,	1.75189582E+03
4.64440120E+00	,	2.63125606E+03
4.73685380E+00	,	2.27249275E+03
5.83006136E+00	,	2.66762150E+03
7.61147550E+00	,	3.31455022E+03


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/lodi_dissipation_1.0mm.txt <==
Dis,   F
0          ,          0
0          ,          0
0          ,          33.4943037
5.32887e-08          ,          66.9886052
1.06642e-07          ,          100.482907
1.59749e-07          ,          133.977208
2.12938e-07          ,          167.47151
2.66751e-07          ,          200.965811
3.19245e-07          ,          234.460113
3.72982e-07          ,          267.954414
4.2792e-07          ,          301.448716
4.78667e-07          ,          334.943017
5.34058e-07          ,          368.437319
5.91394e-07          ,          401.931621
6.40265e-07          ,          435.425922
6.91033e-07          ,          468.920224
7.41677e-07          ,          502.414525
8.05802e-07          ,          535.908827
8.64782e-07          ,          569.403128
8.91605e-07          ,          602.89743
9.86929e-07          ,          636.391731
9.91289e-07          ,          669.886033
0.000431632          ,          703.379473
0.00128119          ,          736.872116
0.00242664          ,          770.36422
0.00368935          ,          803.856121
0.00529476          ,          837.34745
0.00684314          ,          870.838871
0.00930909          ,          904.328879
0.0129442          ,          937.817156
0.0183292          ,          971.302933
0.0252431          ,          1004.7866
0.0348441          ,          1038.26669
0.0469497          ,          1071.74354
0.0622997          ,          1105.21634
0.0808696          ,          1138.68523
0.103265          ,          1172.14963
0.130338          ,          1205.60868
0.161991          ,          1239.06264
0.197045          ,          1272.51292
0.238919          ,          1305.95602
0.284231          ,          1339.3956
0.336498          ,          1372.82823
0.403552          ,          1406.24642
0.47897          ,          1439.65665
0.567435          ,          1473.05475
0.669174          ,          1506.44077
0.791904          ,          1539.80814
0.933991          ,          1573.15868
1.0995          ,          1606.48929
1.29609          ,          1639.79399
1.53955          ,          1673.06042
1.83257          ,          1706.28722
2.1869          ,          1739.46593
2.63657          ,          1772.57129
3.28172          ,          1805.52913
3.46088          ,          1812.08356
3.90864          ,          1825.12642
32.4836          ,          1830.93419
37.4836          ,          1863.34615
44.5546          ,          1889.06179
52.9636          ,          1901.659
54.9636          ,          1905.18923
58.3272          ,          1889.53916
61.1556          ,          1837.58823
66.8125          ,          1739.65876
74.8125          ,          1699.85369
84.3261          ,          1676.42564
86.7045          ,          1664.18316
90.0681          ,          1641.19798
94.8249          ,          1605.00016
98.1885          ,          1589.35308
99.1399          ,          1592.84266
100.74          ,          1614.36949
103.003          ,          1606.52974
106.203          ,          1629.68457
111.584          ,          1651.90132
116.966          ,          1635.73838
122.348          ,          1602.92524
127.73          ,          1561.81969
133.111          ,          1539.3186
139.511          ,          1581.39401
148.562          ,          1708.34592
159.326          ,          1670.95342
161.886          ,          1616.82464
166.191          ,          1518.48942
173.432          ,          1426.02609
183.672          ,          1422.59062
198.153          ,          1453.93773
215.375          ,          1469.74685
232.597          ,          1470.67823
249.818          ,          1454.04827
267.04          ,          1449.16754
287.04          ,          1535.38849
303.858          ,          1453.54237
315.75          ,          1528.95254
329.892          ,          1692.82585
344.034          ,          1916.84821
358.176          ,          2166.51618
372.318          ,          2627.978
389.136          ,          1718.45283
405.954          ,          1741.64484
420.096          ,          1666.60028
434.238          ,          1757.79338
451.056          ,          1629.99206
471.056          ,          1430.92453
487.874          ,          1269.99864
502.016          ,          1172.5455
516.159          ,          1169.30974
532.976          ,          1469.75028
552.976          ,          1301.06683
572.976          ,          1410.64147
592.976          ,          1517.23085
612.976          ,          1573.0044
632.976          ,          1633.87937
649.794          ,          1734.81105
669.794          ,          1995.18138
689.794          ,          1711.50378
709.794          ,          1848.29431
729.794          ,          1999.72663
749.794          ,          2135.1886
769.794          ,          2247.28352
786.612          ,          2412.64546
790.612          ,          2495.35851
791.958          ,          2509.30113
793.558          ,          2439.80248
796.249          ,          2185.4208
800.774          ,          1681.6665
808.385          ,          1433.038
817.436          ,          1367.45798
818.958          ,          1362.76227
821.518          ,          1356.35958
825.139          ,          1346.932
829.444          ,          1334.50841
834.564          ,          1318.94518
840.653          ,          1308.99227
849.263          ,          1402.44922
856.504          ,          1885.39515
865.115          ,          2015.71491
877.292          ,          1777.29543
891.774          ,          1749.58266
906.256          ,          1804.18792
920.737          ,          1882.92478
935.219          ,          1983.97502
949.7          ,          2128.28712
966.922          ,          2267.44711
984.143          ,          2375.96705
987.588          ,          2401.38338
988.746          ,          2406.40417
991.063          ,          2408.08801
994.34          ,          2379.28425
998.237          ,          2330.56541
1003.75          ,          2395.55386
1010.3          ,          2181.17165
1018.09          ,          2115.60118
1027.36          ,          2364.24427
1038.38          ,          2482.8187
1051.49          ,          2189.48958
1070.03          ,          2235.75961
1088.56          ,          2412.64308
1107.1          ,          2556.57566
1125.64          ,          2687.6274
1145.64          ,          2792.28873
1165.64          ,          2916.83177
1169.64          ,          2998.25105
1176.36          ,          3146.1532
1179.73          ,          2830.73125
1184.49          ,          2264.65711
1191.21          ,          2108.29759
1199.21          ,          2246.80212
1208.73          ,          2548.08908
1216.73          ,          2721.8025
1218.33          ,          2737.47512
1220.23          ,          2754.30745
1223.43          ,          2765.65392
1224.38          ,          2768.2711
1225.98          ,          2771.75583
1228.24          ,          2798.13522
1232.05          ,          2806.79191
1234.74          ,          2815.2727
1238.54          ,          2858.5528
1243.93          ,          2932.36639
1251.54          ,          3002.12297
1260.59          ,          3170.43022
1273.39          ,          3027.77169
1286.19          ,          2804.59219
1304.29          ,          3073.13323
1322.39          ,          3416.54548
1340.49          ,          3778.39458
1344.11          ,          3832.50334
1350.2          ,          3793.07019
1357.44          ,          3508.90848
1369.62          ,          3478.69828
1384.1          ,          3715.69378
1398.58          ,          3847.55259
1415.81          ,          3978.9884
1435.81          ,          4091.84752
1455.81          ,          4165.19181
1475.81          ,          4191.11603
1492.62          ,          4230.59166
1509.44          ,          4291.7691

==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/lodi_dissipation_1.0mm_critical_points.txt <==
Dis,   F
54.9636          ,          1905.18923
148.562          ,          1708.34592
372.318          ,          2627.978
791.958          ,          2509.30113
1038.38          ,          2482.8187
1176.36          ,          3146.1532


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/lodi_dissipation_2.0mm.txt <==
Dis,   F
0          ,          0
0          ,          0
0          ,          33.8040091
9.2832e-10          ,          67.6080181
1.88919e-09          ,          101.412027
2.67679e-09          ,          135.216036
3.86752e-09          ,          169.020045
4.72204e-09          ,          202.824054
5.60321e-09          ,          236.628063
6.22181e-09          ,          270.432072
7.74554e-09          ,          304.236081
8.24271e-09          ,          338.04009
9.12062e-09          ,          371.844099
1.02007e-08          ,          405.648108
1.21613e-08          ,          439.452117
1.17096e-08          ,          473.256126
1.41017e-08          ,          507.060136
1.63516e-08          ,          540.864145
1.48041e-08          ,          574.668154
1.61789e-08          ,          608.472163
1.5735e-08          ,          642.276172
1.89742e-08          ,          676.080181
0.0017892          ,          709.880611
0.00444693          ,          743.679388
0.00735336          ,          777.477712
0.010255          ,          811.276044
0.0136782          ,          845.073507
0.0176201          ,          878.870141
0.0220041          ,          912.666094
0.0278298          ,          946.459911
0.0362889          ,          980.249966
0.0475639          ,          1014.03614
0.0633817          ,          1047.81625
0.0818751          ,          1081.59291
0.106423          ,          1115.36201
0.135664          ,          1149.12541
0.170694          ,          1182.88201
0.213636          ,          1216.62956
0.263502          ,          1250.36942
0.318          ,          1284.10427
0.381257          ,          1317.8299
0.45435          ,          1351.54544
0.534358          ,          1385.25407
0.622341          ,          1418.95492
0.724217          ,          1452.64253
0.838152          ,          1486.31893
0.962136          ,          1519.9862
1.09959          ,          1553.64149
1.25989          ,          1587.27691
1.43785          ,          1620.89731
1.63964          ,          1654.49784
1.89153          ,          1688.05748
2.19387          ,          1721.57676
2.55652          ,          1755.04873
3.00784          ,          1788.4525
3.60976          ,          1821.74261
4.69057          ,          1854.67798
6.50828          ,          1848.44709
9.0789          ,          1762.86783
13.4022          ,          1696.31063
19.5162          ,          1738.49385
28.1627          ,          1826.18073
38.4452          ,          1888.10084
50.6732          ,          1912.02595
62.9012          ,          1753.13302
65.9582          ,          1723.40978
66.9864          ,          1717.23868
69.0429          ,          1708.40915
69.6246          ,          1706.91171
70.7879          ,          1704.19818
72.7444          ,          1701.00245
76.0348          ,          1687.64277
80.6881          ,          1672.58627
85.3415          ,          1649.51789
88.6319          ,          1634.35618
93.2852          ,          1603.50717
98.819          ,          1619.41638
103.472          ,          1627.8877
108.126          ,          1648.55374
112.779          ,          1642.56421
118.313          ,          1611.08158
123.846          ,          1570.12678
129.38          ,          1542.06798
135.961          ,          1546.43798
145.268          ,          1686.99067
156.335          ,          1751.89582
169.497          ,          1485.44934
188.11          ,          1420.66421
208.11          ,          1472.27399
228.11          ,          1481.53523
233.11          ,          1476.09528
239.056          ,          1477.431
249.056          ,          1467.22815
260.948          ,          1438.78742
275.09          ,          1468.10488
291.908          ,          1569.35021
311.908          ,          1483.54252
326.05          ,          1622.09775
342.868          ,          1881.2822
359.686          ,          2154.25446
363.05          ,          2233.54738
367.807          ,          2351.53643
369.407          ,          2412.26937
372.607          ,          2548.30907
373.683          ,          2590.65628
374.114          ,          2605.37303
374.975          ,          2628.26357
375.319          ,          2631.25606
376.008          ,          2610.63771
377.166          ,          2527.60252
379.484          ,          2272.62859
384.118          ,          1894.84127
390.671          ,          1713.96682
399.939          ,          1723.99814
400.38          ,          1728.21518
400.821          ,          1729.0456
401.445          ,          1721.05354
402.493          ,          1706.15401
404.257          ,          1719.62197
407.223          ,          1684.34109
411.417          ,          1605.11033
415.611          ,          1577.12862
421.543          ,          1826.06272
426.531          ,          1721.68348
432.462          ,          1588.84792
438.394          ,          1919.99616
445.448          ,          1823.32823
455.424          ,          1587.17675
469.532          ,          1454.30756
486.309          ,          1283.67282
500.417          ,          1178.92624
512.28          ,          1124.70628
526.388          ,          1336.97799
543.165          ,          1341.50757
563.117          ,          1342.54867
583.117          ,          1455.29046
603.117          ,          1548.39402
623.117          ,          1590.07624
643.117          ,          1647.98124
663.117          ,          1988.97553
667.117          ,          2039.45703
673.844          ,          1970.32205
683.358          ,          1754.87229
699.358          ,          1765.75133
718.385          ,          1915.4424
738.385          ,          2063.68032
758.385          ,          2193.00137
778.385          ,          2272.49275
798.385          ,          1301.83198
803.385          ,          1283.24792
809.331          ,          1295.75169
816.402          ,          1893.88314
817.816          ,          1997.18587
820.195          ,          2058.01926
824.195          ,          1925.07003
829.851          ,          1750.47534
837.851          ,          1761.34484
847.365          ,          1842.34144
856.879          ,          1975.75088
866.392          ,          2110.02219
877.706          ,          2257.18737
891.16          ,          2230.37711
894.524          ,          2271.47756
899.281          ,          2371.11189
907.281          ,          2560.51205
909.544          ,          2600.58815
913.349          ,          2526.6563
917.875          ,          2267.66935
924.275          ,          2272.87756
933.326          ,          2513.26236
934.848          ,          2533.24579
937.408          ,          2549.30302
941.028          ,          2392.00208
946.148          ,          2185.42365
953.389          ,          2253.04625
962          ,          2469.33549
970.61          ,          2569.09824
972.658          ,          2599.4425
976.103          ,          2638.53968
977.077          ,          2648.69643
979.025          ,          2667.6215
979.681          ,          2641.11021
980.336          ,          2557.24923
981.647          ,          2300.65228
984.268          ,          1785.98961
988.677          ,          1504.67321
993.92          ,          1384.31996
1000.15          ,          1313.28868
1007.57          ,          1346.27434
1009.33          ,          1611.12494
1012.3          ,          1968.62687
1016.49          ,          1928.17941
1022.42          ,          1716.16427
1030.81          ,          1719.17788
1039.2          ,          1776.57205
1047.59          ,          1870.67952
1055.98          ,          1987.03473
1065.95          ,          2243.36074
1077.82          ,          2341.96282
1079.5          ,          2425.75873
1082.32          ,          2481.99808
1087.06          ,          2268.20444
1095.04          ,          2155.32851
1104.53          ,          2355.57817
1114.02          ,          2504.20174
1127.45          ,          2648.71077
1143.41          ,          2752.69069
1162.39          ,          2811.4067
1181.37          ,          3119.96512
1182.17          ,          3125.55916
1182.97          ,          3080.01632
1183.77          ,          2922.85285
1185.12          ,          2539.6435
1187.38          ,          2153.7334
1190.58          ,          2016.06357
1195.1          ,          2152.52045
1200.49          ,          2437.06388
1205.87          ,          2572.68319
1211.25          ,          2649.78965
1217.65          ,          2852.28214
1225.26          ,          3133.25838
1227.41          ,          3208.43343
1231.03          ,          3314.55022
1237.12          ,          3070.76607
1243.21          ,          2904.78279
1251.82          ,          3225.02487
1262.06          ,          3052.82312
1269.3          ,          3018.38355
1270.52          ,          3036.06634
1270.93          ,          3042.18299
1271.09          ,          3044.56437
1271.48          ,          2931.9438
1271.87          ,          2809.59247
1272.65          ,          2612.21529
1273.96          ,          2456.34748
1276.17          ,          2341.17374
1279.28          ,          2405.55269
1283.69          ,          2582.6758
1288.94          ,          2713.12754
1294.18          ,          2738.2988
1299.42          ,          2733.58609
1303.13          ,          2797.37758
1308.37          ,          2935.29952
1315.79          ,          3151.83704
1326.27          ,          3360.91375
1341.1          ,          3656.19338
1358.74          ,          3903.49265
1378.74          ,          3444.14058
1398.74          ,          3740.75929
1418.74          ,          3922.50313
1438.74          ,          4034.71416
1458.74          ,          4108.98789
1478.74          ,          4164.52369
1498.74          ,          4178.46017
1518.74          ,          4260.96949
1532.88          ,          4991.97201
1549.7          ,          4950.87546
1569.7          ,          4449.66432
1589.7          ,          4672.72664
1609.7          ,          5178.08184
1629.7          ,          5763.3987
1633.7          ,          5852.34342
1641.7          ,          6040.4995
1643.96          ,          6104.63775
1648.48          ,          6232.14591
1650.01          ,          6153.20136
1651.82          ,          5822.32282
1654.86          ,          5084.8039
1659.98          ,          4554.76691
1665.1          ,          4683.60298
1665.27          ,          4691.06031
1665.62          ,          4709.59743
1666.1          ,          4730.21646
1666.68          ,          4760.20598
1667.66          ,          4826.71097
1669.61          ,          5020.56214
1672.88          ,          5394.07779
1676.78          ,          5503.00961
1682.29          ,          5635.11421
1690.08          ,          5915.84442
1699.35          ,          6100.52218
1712.46          ,          6305.26407
1728.05          ,          6717.89783
1743.63          ,          7069.32423
1759.22          ,          7106.08924
1768.49          ,          7406.57418
1781.6          ,          7871.74981
1785.3          ,          8027.46504
1791.54          ,          8486.16615
1793.64          ,          8651.438
1794.48          ,          8709.14681
1796.15          ,          8600.53174
1798.15          ,          8121.24176
1801.5          ,          7880.3408
1802.63          ,          7772.95812
1803.01          ,          7727.93055
1803.77          ,          7631.96869
1805.29          ,          7407.95112
1805.56          ,          7346.48479
1806.2          ,          7168.10839


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/lodi_dissipation_2.0mm_critical_points.txt <==
Dis,   F
50.6732          ,          1912.02595
156.335          ,          1751.89582
375.319          ,          2631.25606
778.385          ,          2272.49275
979.025          ,          2667.6215
1231.03          ,          3314.55022


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/lodi_stiffness_1.0mm.txt <==
K,   F
0.00000000	,	0.00000000
0.00000000	,	33.49430370
0.00000003	,	66.98860520
0.00000004	,	100.48290700
0.00000005	,	133.97720800
0.00000005	,	167.47151000
0.00000006	,	200.96581100
0.00000006	,	234.46011300
0.00000006	,	267.95441400
0.00000006	,	301.44871600
0.00000006	,	334.94301700
0.00000006	,	368.43731900
0.00000006	,	401.93162100
0.00000006	,	435.42592200
0.00000006	,	468.92022400
0.00000006	,	502.41452500
0.00000006	,	535.90882700
0.00000006	,	569.40312800
0.00000006	,	602.89743000
0.00000006	,	636.39173100
0.00000006	,	669.88603300
0.00000129	,	703.37947300
0.00000348	,	736.87211600
0.00000619	,	770.36422000
0.00000892	,	803.85612100
0.00001211	,	837.34745000
0.00001496	,	870.83887100
0.00001915	,	904.32887900
0.00002490	,	937.81715600
0.00003281	,	971.30293300
0.00004231	,	1004.78660000
0.00005463	,	1038.26669000
0.00006921	,	1071.74354000
0.00008657	,	1105.21634000
0.00010634	,	1138.68523000
0.00012881	,	1172.14963000
0.00015447	,	1205.60868000
0.00018284	,	1239.06264000
0.00021262	,	1272.51292000
0.00024637	,	1305.95602000
0.00028105	,	1339.39560000
0.00031911	,	1372.82823000
0.00036562	,	1406.24642000
0.00041549	,	1439.65665000
0.00047132	,	1473.05475000
0.00053269	,	1506.44077000
0.00060350	,	1539.80814000
0.00068198	,	1573.15868000
0.00076959	,	1606.48929000
0.00086941	,	1639.79399000
0.00098809	,	1673.06042000
0.00112531	,	1706.28722000
0.00128487	,	1739.46593000
0.00147973	,	1772.57129000
0.00174893	,	1805.52913000
0.00182203	,	1812.08356000
0.00200273	,	1825.12642000
0.01328435	,	1830.93419000
0.01519235	,	1863.34615000
0.01779568	,	1889.06179000
0.02081190	,	1901.65900000
0.02152051	,	1905.18923000
0.02271756	,	1889.53916000
0.02375879	,	1837.58823000
0.02601305	,	1739.65876000
0.02943932	,	1699.85369000
0.03363446	,	1676.42564000
0.03469992	,	1664.18316000
0.03623491	,	1641.19798000
0.03847695	,	1605.00016000
0.04010745	,	1589.35308000
0.04057113	,	1592.84266000
0.04133788	,	1614.36949000
0.04241092	,	1606.52974000
0.04391015	,	1629.68457000
0.04635219	,	1651.90132000
0.04877282	,	1635.73838000
0.05125458	,	1602.92524000
0.05383995	,	1561.81969000
0.05651723	,	1539.31860000
0.05964237	,	1581.39401000
0.06359482	,	1708.34592000
0.06800363	,	1670.95342000
0.06910506	,	1616.82464000
0.07113658	,	1518.48942000
0.07498584	,	1426.02609000
0.08073642	,	1422.59062000
0.08859549	,	1453.93773000
0.09747696	,	1469.74685000
0.10608879	,	1470.67823000
0.11462819	,	1454.04827000
0.12312914	,	1449.16754000
0.13229205	,	1535.38849000
0.13982762	,	1453.54237000
0.14509953	,	1528.95254000
0.15041646	,	1692.82585000
0.15461028	,	1916.84821000
0.15785844	,	2166.51618000
0.16021196	,	2627.97800000
0.16371599	,	1718.45283000
0.16894824	,	1741.64484000
0.17343219	,	1666.60028000
0.17782749	,	1757.79338000
0.18310922	,	1629.99206000
0.19070427	,	1430.92453000
0.19874437	,	1269.99864000
0.20683067	,	1172.54550000
0.21543039	,	1169.30974000
0.22341858	,	1469.75028000
0.23177830	,	1301.06683000
0.24029897	,	1410.64147000
0.24745656	,	1517.23085000
0.25376161	,	1573.00440000
0.25952265	,	1633.87937000
0.26385582	,	1734.81105000
0.26802724	,	1995.18138000
0.27220750	,	1711.50378000
0.27666671	,	1848.29431000
0.28044004	,	1999.72663000
0.28367472	,	2135.18860000
0.28652872	,	2247.28352000
0.28863793	,	2412.64546000
0.28908809	,	2495.35851000
0.28923355	,	2509.30113000
0.28941040	,	2439.80248000
0.28975164	,	2185.42080000
0.29058289	,	1681.66650000
0.29270600	,	1433.03800000
0.29578818	,	1367.45798000
0.29633047	,	1362.76227000
0.29724806	,	1356.35958000
0.29855682	,	1346.93200000
0.30013220	,	1334.50841000
0.30203591	,	1318.94518000
0.30433011	,	1308.99227000
0.30735814	,	1402.44922000
0.30911381	,	1885.39515000
0.31055973	,	2015.71491000
0.31271764	,	1777.29543000
0.31565233	,	1749.58266000
0.31851889	,	1804.18792000
0.32116100	,	1882.92478000
0.32354597	,	1983.97502000
0.32564205	,	2128.28712000
0.32780935	,	2267.44711000
0.32973893	,	2375.96705000
0.33010208	,	2401.38338000
0.33022259	,	2406.40417000
0.33046282	,	2408.08801000
0.33080614	,	2379.28425000
0.33122750	,	2330.56541000
0.33181847	,	2395.55386000
0.33256787	,	2181.17165000
0.33357435	,	2115.60118000
0.33467509	,	2364.24427000
0.33578679	,	2482.81870000
0.33720891	,	2189.48958000
0.33943009	,	2235.75961000
0.34143298	,	2412.64308000
0.34317460	,	2556.57566000
0.34473020	,	2687.62740000
0.34625972	,	2792.28873000
0.34766275	,	2916.83177000
0.34792342	,	2998.25105000
0.34832943	,	3146.15320000
0.34854425	,	2830.73125000
0.34896589	,	2264.65711000
0.34976499	,	2108.29759000
0.35072026	,	2246.80212000
0.35165747	,	2548.08908000
0.35230644	,	2721.80250000
0.35242710	,	2737.47512000
0.35256886	,	2754.30745000
0.35280469	,	2765.65392000
0.35287441	,	2768.27110000
0.35299139	,	2771.75583000
0.35315498	,	2798.13522000
0.35342648	,	2806.79191000
0.35361716	,	2815.27270000
0.35388175	,	2858.55280000
0.35424065	,	2932.36639000
0.35472330	,	3002.12297000
0.35525335	,	3170.43022000
0.35599514	,	3027.77169000
0.35683163	,	2804.59219000
0.35799353	,	3073.13323000
0.35894418	,	3416.54548000
0.35971532	,	3778.39458000
0.35985261	,	3832.50334000
0.36008248	,	3793.07019000
0.36038081	,	3508.90848000
0.36092717	,	3478.69828000
0.36153962	,	3715.69378000
0.36209235	,	3847.55259000
0.36270505	,	3978.98840000
0.36337276	,	4091.84752000
0.36400933	,	4165.19181000
0.36462959	,	4191.11603000
0.36514219	,	4230.59166000
0.36564196	,	4291.76910000


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/lodi_stiffness_1.0mm_critial_points.txt <==
K,   F
0.02152051	,	1905.18923000
0.06359482	,	1708.34592000
0.16021196	,	2627.97800000
0.28923355	,	2509.30113000
0.33578679	,	2482.81870000
0.34832943	,	3146.15320000


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/lodi_stiffness_2.0mm.txt <==
K,   F
0.00000000	,	0.00000000
0.00000000	,	33.80400910
0.00000000	,	67.60801810
0.00000000	,	101.41202700
0.00000000	,	135.21603600
0.00000000	,	169.02004500
0.00000000	,	202.82405400
0.00000000	,	236.62806300
0.00000000	,	270.43207200
0.00000000	,	304.23608100
0.00000000	,	338.04009000
0.00000000	,	371.84409900
0.00000000	,	405.64810800
0.00000000	,	439.45211700
0.00000000	,	473.25612600
0.00000000	,	507.06013600
0.00000000	,	540.86414500
0.00000000	,	574.66815400
0.00000000	,	608.47216300
0.00000000	,	642.27617200
0.00000000	,	676.08018100
0.00000504	,	709.88061100
0.00001185	,	743.67938800
0.00001865	,	777.47771200
0.00002487	,	811.27604400
0.00003162	,	845.07350700
0.00003879	,	878.87014100
0.00004618	,	912.66609400
0.00005530	,	946.45991100
0.00006763	,	980.24996600
0.00008296	,	1014.03614000
0.00010309	,	1047.81625000
0.00012515	,	1081.59291000
0.00015265	,	1115.36201000
0.00018350	,	1149.12541000
0.00021832	,	1182.88201000
0.00025865	,	1216.62956000
0.00030295	,	1250.36942000
0.00034882	,	1284.10427000
0.00039933	,	1317.82990000
0.00045477	,	1351.54544000
0.00051250	,	1385.25407000
0.00057295	,	1418.95492000
0.00063971	,	1452.64253000
0.00071096	,	1486.31893000
0.00078505	,	1519.98620000
0.00086363	,	1553.64149000
0.00095136	,	1587.27691000
0.00104470	,	1620.89731000
0.00114623	,	1654.49784000
0.00126788	,	1688.05748000
0.00140818	,	1721.57676000
0.00156999	,	1755.04873000
0.00176376	,	1788.45250000
0.00201263	,	1821.74261000
0.00244324	,	1854.67798000
0.00315616	,	1848.44709000
0.00421500	,	1762.86783000
0.00614965	,	1696.31063000
0.00891092	,	1738.49385000
0.01251500	,	1826.18073000
0.01643146	,	1888.10084000
0.02084231	,	1912.02595000
0.02554870	,	1753.13302000
0.02684607	,	1723.40978000
0.02729078	,	1717.23868000
0.02818676	,	1708.40915000
0.02844141	,	1706.91171000
0.02895158	,	1704.19818000
0.02981133	,	1701.00245000
0.03126797	,	1687.64277000
0.03335531	,	1672.58627000
0.03548160	,	1649.51789000
0.03701446	,	1634.35618000
0.03923578	,	1603.50717000
0.04188827	,	1619.41638000
0.04407426	,	1627.88770000
0.04621193	,	1648.55374000
0.04832108	,	1642.56421000
0.05087510	,	1611.08158000
0.05353230	,	1570.12678000
0.05629259	,	1542.06798000
0.05960405	,	1546.43798000
0.06385056	,	1686.99067000
0.06826722	,	1751.89582000
0.07416644	,	1485.44934000
0.08427756	,	1420.66421000
0.09499261	,	1472.27399000
0.10503451	,	1481.53523000
0.10750387	,	1476.09528000
0.11043085	,	1477.43100000
0.11533970	,	1467.22815000
0.12126115	,	1438.78742000
0.12819649	,	1468.10488000
0.13563421	,	1569.35021000
0.14422623	,	1483.54252000
0.15000640	,	1622.09775000
0.15535646	,	1881.28220000
0.15934068	,	2154.25446000
0.16000815	,	2233.54738000
0.16087134	,	2351.53643000
0.16113980	,	2412.26937000
0.16163482	,	2548.30907000
0.16178974	,	2590.65628000
0.16185033	,	2605.37303000
0.16196976	,	2628.26357000
0.16201706	,	2631.25606000
0.16211227	,	2610.63771000
0.16227890	,	2527.60252000
0.16266148	,	2272.62859000
0.16368046	,	1894.84127000
0.16558455	,	1713.96682000
0.16852704	,	1723.99814000
0.16866534	,	1728.21518000
0.16880319	,	1729.04560000
0.16899888	,	1721.05354000
0.16933218	,	1706.15401000
0.16989260	,	1719.62197000
0.17084558	,	1684.34109000
0.17228526	,	1605.11033000
0.17381731	,	1577.12862000
0.17571391	,	1826.06272000
0.17716891	,	1721.68348000
0.17914927	,	1588.84792000
0.18091698	,	1919.99616000
0.18274081	,	1823.32823000
0.18584218	,	1587.17675000
0.19128362	,	1454.30756000
0.19915377	,	1283.67282000
0.20715738	,	1178.92624000
0.21468982	,	1124.70628000
0.22243630	,	1336.97799000
0.23000902	,	1341.50757000
0.23878859	,	1342.54867000
0.24672524	,	1455.29046000
0.25347403	,	1548.39402000
0.25954561	,	1590.07624000
0.26516098	,	1647.98124000
0.26958927	,	1988.97553000
0.27029992	,	2039.45703000
0.27150324	,	1970.32205000
0.27347236	,	1754.87229000
0.27713910	,	1765.75133000
0.28109217	,	1915.44240000
0.28461071	,	2063.68032000
0.28765586	,	2193.00137000
0.29039883	,	2272.49275000
0.29497205	,	1301.83198000
0.29697794	,	1283.24792000
0.29935964	,	1295.75169000
0.30126705	,	1893.88314000
0.30151380	,	1997.18587000
0.30189532	,	2058.01926000
0.30256001	,	1925.07003000
0.30366238	,	1750.47534000
0.30535945	,	1761.34484000
0.30726705	,	1842.34144000
0.30895882	,	1975.75088000
0.31042924	,	2110.02219000
0.31195320	,	2257.18737000
0.31365969	,	2230.37711000
0.31408231	,	2271.47756000
0.31464371	,	2371.11189000
0.31547959	,	2560.51205000
0.31569482	,	2600.58815000
0.31606133	,	2526.65630000
0.31656054	,	2267.66935000
0.31734389	,	2272.87756000
0.31834085	,	2513.26236000
0.31849103	,	2533.24579000
0.31873989	,	2549.30302000
0.31911227	,	2392.00208000
0.31972570	,	2185.42365000
0.32064464	,	2253.04625000
0.32160913	,	2469.33549000
0.32245271	,	2569.09824000
0.32264302	,	2599.44250000
0.32295442	,	2638.53968000
0.32304081	,	2648.69643000
0.32321164	,	2667.62150000
0.32326925	,	2641.11021000
0.32332933	,	2557.24923000
0.32346724	,	2300.65228000
0.32386184	,	1785.98961000
0.32487445	,	1504.67321000
0.32642216	,	1384.31996000
0.32851956	,	1313.28868000
0.33106660	,	1346.27434000
0.33155817	,	1611.12494000
0.33212264	,	1968.62687000
0.33278843	,	1928.17941000
0.33386569	,	1716.16427000
0.33556727	,	1719.17788000
0.33720275	,	1776.57205000
0.33869869	,	1870.67952000
0.34003049	,	1987.03473000
0.34134587	,	2243.36074000
0.34266776	,	2341.96282000
0.34284026	,	2425.75873000
0.34311381	,	2481.99808000
0.34360524	,	2268.20444000
0.34455491	,	2155.32851000
0.34563900	,	2355.57817000
0.34656919	,	2504.20174000
0.34773535	,	2648.71077000
0.34899229	,	2752.69069000
0.35039480	,	2811.40670000
0.35162721	,	3119.96512000
0.35167384	,	3125.55916000
0.35172107	,	3080.01632000
0.35177156	,	2922.85285000
0.35187453	,	2539.64350000
0.35210942	,	2153.73340000
0.35252744	,	2016.06357000
0.35311804	,	2152.52045000
0.35369799	,	2437.06388000
0.35418244	,	2572.68319000
0.35462735	,	2649.78965000
0.35510389	,	2852.28214000
0.35558245	,	3133.25838000
0.35570267	,	3208.43343000
0.35589370	,	3314.55022000
0.35622911	,	3070.76607000
0.35661141	,	2904.78279000
0.35712548	,	3225.02487000
0.35770618	,	3052.82312000
0.35814422	,	3018.38355000
0.35821823	,	3036.06634000
0.35824293	,	3042.18299000
0.35825278	,	3044.56437000
0.35827709	,	2931.94380000
0.35830343	,	2809.59247000
0.35836255	,	2612.21529000
0.35847624	,	2456.34748000
0.35868948	,	2341.17374000
0.35899717	,	2405.55269000
0.35939118	,	2582.67580000
0.35980610	,	2713.12754000
0.36019694	,	2738.29880000
0.36058439	,	2733.58609000
0.36085230	,	2797.37758000
0.36120480	,	2935.29952000
0.36164669	,	3151.83704000
0.36219164	,	3360.91375000
0.36285475	,	3656.19338000
0.36353229	,	3903.49265000
0.36434610	,	3444.14058000
0.36519309	,	3740.75929000
0.36593493	,	3922.50313000
0.36662118	,	4034.71416000
0.36727489	,	4108.98789000
0.36790695	,	4164.52369000
0.36852726	,	4178.46017000
0.36913236	,	4260.96949000
0.36948996	,	4991.97201000
0.36985553	,	4950.87546000
0.37034261	,	4449.66432000
0.37085785	,	4672.72664000
0.37129994	,	5178.08184000
0.37165791	,	5763.39870000
0.37172122	,	5852.34342000
0.37184198	,	6040.49950000
0.37187472	,	6104.63775000
0.37193817	,	6232.14591000
0.37195934	,	6153.20136000
0.37198629	,	5822.32282000
0.37204113	,	5084.80390000
0.37215898	,	4554.76691000
0.37228687	,	4683.60298000
0.37229105	,	4691.06031000
0.37229936	,	4709.59743000
0.37231100	,	4730.21646000
0.37232471	,	4760.20598000
0.37234730	,	4826.71097000
0.37239012	,	5020.56214000
0.37245456	,	5394.07779000
0.37252446	,	5503.00961000
0.37261906	,	5635.11421000
0.37274346	,	5915.84442000
0.37288005	,	6100.52218000
0.37306120	,	6305.26407000
0.37325672	,	6717.89783000
0.37343099	,	7069.32423000
0.37359566	,	7106.08924000
0.37368908	,	7406.57418000
0.37380830	,	7871.74981000
0.37383940	,	8027.46504000
0.37388792	,	8486.16615000
0.37390306	,	8651.43800000
0.37390896	,	8709.14681000
0.37392083	,	8600.53174000
0.37393597	,	8121.24176000
0.37396376	,	7880.34080000
0.37397352	,	7772.95812000
0.37397687	,	7727.93055000
0.37398369	,	7631.96869000
0.37399793	,	7407.95112000
0.37400054	,	7346.48479000
0.37400696	,	7168.10839000
0.37402094	,	6752.70268000


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha5/lodi_stiffness_2.0mm_critial_points.txt <==
K,   F
0.02084231	,	1912.02595000
0.06826722	,	1751.89582000
0.16201706	,	2631.25606000
0.29039883	,	2272.49275000
0.32321164	,	2667.62150000
0.35589370	,	3314.55022000


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha50/complexpanel_shell6DofsBF_1.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	3.39511329E+01
1.00000000E-01	,	6.79022638E+01
1.50000000E-01	,	1.01853395E+02
2.00000000E-01	,	1.35804525E+02
2.50000000E-01	,	1.69755656E+02
3.00000000E-01	,	2.03706035E+02
3.50000000E-01	,	2.37655465E+02
4.00000000E-01	,	2.71604247E+02
4.50000000E-01	,	3.05551305E+02
5.00000000E-01	,	3.39496658E+02
5.50000000E-01	,	3.73440313E+02
6.00000000E-01	,	4.07382046E+02
6.50000000E-01	,	4.41321027E+02
7.00000000E-01	,	4.75256348E+02
7.50000000E-01	,	5.09188027E+02
8.00000000E-01	,	5.43116737E+02
8.50000000E-01	,	5.77041243E+02
9.00000000E-01	,	6.10962042E+02
9.50000000E-01	,	6.44879814E+02
1.00000000E+00	,	6.78794840E+02
1.05000000E+00	,	7.12707090E+02
1.10000000E+00	,	7.46617194E+02
1.15000000E+00	,	7.80524159E+02
1.20000000E+00	,	8.14429121E+02
1.25000000E+00	,	8.48332647E+02
1.30000000E+00	,	8.82233929E+02
1.35000000E+00	,	9.16133477E+02
1.40000000E+00	,	9.50030932E+02
1.45000000E+00	,	9.83927010E+02
1.50000000E+00	,	1.01782087E+03
1.55000000E+00	,	1.05171298E+03
1.60000000E+00	,	1.08560149E+03
1.65000000E+00	,	1.11948411E+03
1.70000000E+00	,	1.15335868E+03
1.75000000E+00	,	1.18722455E+03
1.80000000E+00	,	1.22107833E+03
1.85000000E+00	,	1.25491858E+03
1.90000000E+00	,	1.28874529E+03
1.95000000E+00	,	1.32255635E+03
2.00000000E+00	,	1.35635009E+03
2.05000000E+00	,	1.39012307E+03
2.10000000E+00	,	1.42387484E+03
2.15000000E+00	,	1.45760318E+03
2.20000000E+00	,	1.49130300E+03
2.25000000E+00	,	1.52495993E+03
2.30000000E+00	,	1.55857130E+03
2.35000000E+00	,	1.59213774E+03
2.40000000E+00	,	1.62565644E+03
2.45000000E+00	,	1.65912156E+03
2.50000000E+00	,	1.69252640E+03
2.55000000E+00	,	1.72583710E+03
2.60000000E+00	,	1.75900543E+03
2.65000000E+00	,	1.79191121E+03
2.66893854E+00	,	1.80319719E+03
2.55119136E+00	,	1.72150993E+03
2.48690382E+00	,	1.67497156E+03
2.53432979E+00	,	1.70233222E+03
2.63765897E+00	,	1.76639294E+03
2.71745815E+00	,	1.81469604E+03
2.77467261E+00	,	1.84697384E+03
2.78490331E+00	,	1.84797668E+03
2.81438828E+00	,	1.86175606E+03
2.81835572E+00	,	1.86276121E+03
2.78851256E+00	,	1.84141962E+03
2.68589072E+00	,	1.77090364E+03
2.59018607E+00	,	1.70300276E+03
2.58145931E+00	,	1.69608139E+03
2.56975214E+00	,	1.68639208E+03
2.56001515E+00	,	1.67662766E+03
2.54460127E+00	,	1.66250437E+03
2.53885415E+00	,	1.65789754E+03
2.52719717E+00	,	1.64884932E+03
2.50526836E+00	,	1.63250175E+03
2.46438322E+00	,	1.60294919E+03
2.39995706E+00	,	1.55752459E+03
2.40201792E+00	,	1.55456509E+03
2.53982764E+00	,	1.63864876E+03
2.52514758E+00	,	1.62511714E+03
2.49803190E+00	,	1.60423207E+03
2.44281480E+00	,	1.56464348E+03
2.36518567E+00	,	1.51069980E+03
2.35916844E+00	,	1.50249634E+03
2.50620776E+00	,	1.59177082E+03
2.62445605E+00	,	1.66275921E+03
2.72225207E+00	,	1.72004633E+03
2.43066401E+00	,	1.53044998E+03
2.29103913E+00	,	1.43749078E+03
2.35076485E+00	,	1.46961221E+03
2.39589623E+00	,	1.49260980E+03
2.43412392E+00	,	1.51130649E+03
2.45769000E+00	,	1.52170163E+03
2.48135693E+00	,	1.53215922E+03
2.52155545E+00	,	1.55203819E+03
2.57600865E+00	,	1.58069104E+03
2.59386073E+00	,	1.59051313E+03
2.61413660E+00	,	1.60105478E+03
2.61080500E+00	,	1.59856799E+03
2.59560155E+00	,	1.58862709E+03
2.54091715E+00	,	1.55408863E+03
2.41074956E+00	,	1.47263817E+03
2.21593236E+00	,	1.35037578E+03
2.20824641E+00	,	1.34068290E+03
2.27582146E+00	,	1.37668290E+03
2.32500352E+00	,	1.40155667E+03
2.34742912E+00	,	1.41106072E+03
2.36235463E+00	,	1.41605639E+03
2.37074340E+00	,	1.41638620E+03
2.36702039E+00	,	1.40947991E+03
2.35744853E+00	,	1.39909082E+03
2.38915785E+00	,	1.41231029E+03
2.43980674E+00	,	1.43672556E+03
2.53088418E+00	,	1.48392428E+03
2.66004347E+00	,	1.55345138E+03
2.46317489E+00	,	1.43146338E+03
2.47446328E+00	,	1.43351726E+03
2.57314010E+00	,	1.48619741E+03
2.69012156E+00	,	1.54863379E+03
2.86626093E+00	,	1.64419744E+03
3.07298074E+00	,	1.75730321E+03
3.27291309E+00	,	1.86652752E+03
3.47678489E+00	,	1.97799849E+03
3.67346280E+00	,	2.08537674E+03
3.91946478E+00	,	2.22075561E+03
4.26346994E+00	,	2.41166276E+03
3.27187293E+00	,	1.84638020E+03
3.01307137E+00	,	1.69553583E+03
3.04086979E+00	,	1.70596893E+03
3.03783114E+00	,	1.70353416E+03
3.03615109E+00	,	1.70186126E+03
3.02323381E+00	,	1.69339102E+03
2.97586823E+00	,	1.66511386E+03
2.85200161E+00	,	1.59369570E+03
2.68532129E+00	,	1.49835328E+03
2.99794378E+00	,	1.67045184E+03
3.28485426E+00	,	1.82822368E+03
3.23669839E+00	,	1.79951047E+03
3.12836624E+00	,	1.73734099E+03
2.93721354E+00	,	1.62917705E+03
2.77642404E+00	,	1.53745011E+03
3.32145403E+00	,	1.83657205E+03
3.29063491E+00	,	1.81764042E+03
3.05806029E+00	,	1.68726557E+03
2.78218214E+00	,	1.53214777E+03
2.63696043E+00	,	1.44837859E+03
2.49588190E+00	,	1.36752224E+03
2.34985634E+00	,	1.28395536E+03
2.22808646E+00	,	1.21364171E+03
2.14526728E+00	,	1.16454457E+03
2.18890958E+00	,	1.18331304E+03
2.72090472E+00	,	1.46516971E+03
2.69300126E+00	,	1.44626302E+03
2.50358437E+00	,	1.34061634E+03
2.58735369E+00	,	1.38125508E+03
2.73541043E+00	,	1.45544134E+03
2.86767053E+00	,	1.52122261E+03
2.94729829E+00	,	1.55908384E+03
3.01828587E+00	,	1.59156833E+03
3.09609437E+00	,	1.62965540E+03
3.18612624E+00	,	1.67363369E+03
3.29612245E+00	,	1.72809900E+03
3.05228868E+00	,	1.59645130E+03
2.78963589E+00	,	1.45616567E+03
2.64254254E+00	,	1.37559877E+03
2.46769831E+00	,	1.28058592E+03
2.32023724E+00	,	1.20046412E+03
2.20302477E+00	,	1.13599259E+03
2.12764161E+00	,	1.09309040E+03
2.25542890E+00	,	1.15377875E+03
2.76462989E+00	,	1.40869579E+03
2.60041523E+00	,	1.32120180E+03
2.52660771E+00	,	1.27887292E+03
2.66895904E+00	,	1.34595544E+03
2.83231034E+00	,	1.42362825E+03
2.96398145E+00	,	1.48537737E+03
3.02580386E+00	,	1.51132069E+03
3.16004902E+00	,	1.57343753E+03
3.24049263E+00	,	1.61068162E+03
3.28679887E+00	,	1.63043929E+03
3.41708157E+00	,	1.69124618E+03
3.64186463E+00	,	1.79882495E+03
3.97924440E+00	,	1.96059028E+03
3.82086588E+00	,	1.87724898E+03


==> 4.Results_data/complex_panel/Grid45/Shell6DofsBF_alpha50/complexpanel_shell6DofsBF_2.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	3.46067920E+01
1.00000000E-01	,	6.92135841E+01
1.50000000E-01	,	1.03820376E+02
2.00000000E-01	,	1.38427168E+02
2.50000000E-01	,	1.73033960E+02
3.00000000E-01	,	2.07640054E+02
3.50000000E-01	,	2.42243691E+02
4.00000000E-01	,	2.76846145E+02
4.50000000E-01	,	3.11447256E+02
5.00000000E-01	,	3.46042212E+02
5.50000000E-01	,	3.80634811E+02
6.00000000E-01	,	4.15224221E+02
6.50000000E-01	,	4.49811376E+02
7.00000000E-01	,	4.84397556E+02
7.50000000E-01	,	5.18980383E+02
8.00000000E-01	,	5.53557832E+02
8.50000000E-01	,	5.88128431E+02
9.00000000E-01	,	6.22689417E+02
9.50000000E-01	,	6.57238809E+02
1.00000000E+00	,	6.91771026E+02
1.05000000E+00	,	7.26281775E+02
1.10000000E+00	,	7.60768526E+02
1.15000000E+00	,	7.95227130E+02
1.20000000E+00	,	8.29656653E+02
1.25000000E+00	,	8.64054407E+02
1.30000000E+00	,	8.98424417E+02
1.35000000E+00	,	9.32764969E+02
1.40000000E+00	,	9.67060910E+02
1.45000000E+00	,	1.00131668E+03
1.50000000E+00	,	1.03553445E+03
1.55000000E+00	,	1.06970651E+03
1.60000000E+00	,	1.10383324E+03
1.65000000E+00	,	1.13791284E+03
1.70000000E+00	,	1.17194155E+03
1.75000000E+00	,	1.20592621E+03
1.80000000E+00	,	1.23987455E+03
1.85000000E+00	,	1.27379170E+03
1.90000000E+00	,	1.30768043E+03
1.95000000E+00	,	1.34154073E+03
2.00000000E+00	,	1.37537486E+03
2.05000000E+00	,	1.40918394E+03
2.10000000E+00	,	1.44296669E+03
2.15000000E+00	,	1.47672018E+03
2.20000000E+00	,	1.51044407E+03
2.25000000E+00	,	1.54414109E+03
2.30000000E+00	,	1.57779855E+03
2.35000000E+00	,	1.61141088E+03
2.40000000E+00	,	1.64496924E+03
2.45000000E+00	,	1.67845423E+03
2.50000000E+00	,	1.71185410E+03
2.55989015E+00	,	1.75167938E+03
2.62511610E+00	,	1.79467688E+03
2.64389902E+00	,	1.80526281E+03
2.51561371E+00	,	1.71543007E+03
2.45776463E+00	,	1.67362872E+03
2.49392908E+00	,	1.69484871E+03
2.55963018E+00	,	1.73550633E+03
2.63159408E+00	,	1.78041033E+03
2.68539566E+00	,	1.81302656E+03
2.72895419E+00	,	1.83802578E+03
2.75941869E+00	,	1.85420581E+03
2.75754253E+00	,	1.84784252E+03
2.76717233E+00	,	1.84918943E+03
2.61836240E+00	,	1.74369474E+03
2.52872508E+00	,	1.67947899E+03
2.49947737E+00	,	1.65343220E+03
2.49306145E+00	,	1.64784817E+03
2.49068588E+00	,	1.64493472E+03
2.49039932E+00	,	1.64361484E+03
2.49432486E+00	,	1.64507486E+03
2.48854803E+00	,	1.63966826E+03
2.48120255E+00	,	1.63435266E+03
2.46928893E+00	,	1.62570270E+03
2.46561025E+00	,	1.62214035E+03
2.45659404E+00	,	1.61459332E+03
2.42483639E+00	,	1.59179277E+03
2.39898432E+00	,	1.57249943E+03
2.34694212E+00	,	1.53559462E+03
2.33699110E+00	,	1.52568996E+03
2.39922094E+00	,	1.56290810E+03
2.48229137E+00	,	1.61423050E+03
2.45194100E+00	,	1.59128498E+03
2.41142991E+00	,	1.56174526E+03
2.36883826E+00	,	1.53085809E+03
2.30257843E+00	,	1.48467539E+03
2.30057830E+00	,	1.47992658E+03
2.40155706E+00	,	1.54142250E+03
2.52604399E+00	,	1.61737946E+03
2.64848848E+00	,	1.69131921E+03
2.71065958E+00	,	1.72596379E+03
2.56521931E+00	,	1.62841556E+03
2.30840232E+00	,	1.45800177E+03
2.22276573E+00	,	1.39415388E+03
2.30137961E+00	,	1.43140884E+03
2.34578010E+00	,	1.44738380E+03
2.38065303E+00	,	1.45929720E+03
2.37675896E+00	,	1.44744713E+03
2.38248203E+00	,	1.44145390E+03
2.34993905E+00	,	1.41230888E+03
2.33854786E+00	,	1.40376807E+03
2.33532690E+00	,	1.40013165E+03
2.34100727E+00	,	1.40150931E+03
2.36288076E+00	,	1.41120212E+03
2.38371021E+00	,	1.41887513E+03
2.44061442E+00	,	1.44712712E+03
2.52192514E+00	,	1.48881213E+03
2.70518974E+00	,	1.59068536E+03
2.57320114E+00	,	1.50812267E+03
2.42715068E+00	,	1.41884322E+03
2.49193226E+00	,	1.45207179E+03
2.64528339E+00	,	1.53691065E+03
2.75448319E+00	,	1.59609758E+03
2.92063547E+00	,	1.68751213E+03
3.08677504E+00	,	1.77891934E+03
3.26110865E+00	,	1.87422771E+03
3.45391158E+00	,	1.98015080E+03
3.66815396E+00	,	2.09836526E+03
3.86068911E+00	,	2.20416212E+03
4.21063089E+00	,	2.39982628E+03
4.29784266E+00	,	2.44863234E+03
4.42195489E+00	,	2.51786085E+03
4.41751947E+00	,	2.51499260E+03
4.37341192E+00	,	2.48959270E+03
4.24671062E+00	,	2.41697710E+03
3.93905292E+00	,	2.24102772E+03
3.44503901E+00	,	1.95843163E+03
3.07177681E+00	,	1.74375146E+03
3.00493471E+00	,	1.70248832E+03
2.96499914E+00	,	1.67646946E+03
2.98528225E+00	,	1.68735965E+03
3.00644630E+00	,	1.69883915E+03
3.02466127E+00	,	1.70845359E+03
3.02727910E+00	,	1.70913055E+03
3.01498676E+00	,	1.70105782E+03
3.03220800E+00	,	1.70916554E+03
3.05982841E+00	,	1.72247247E+03
3.03011141E+00	,	1.70307830E+03
2.98261728E+00	,	1.67412073E+03
2.88732693E+00	,	1.61833550E+03
2.75903683E+00	,	1.54405404E+03
2.67400056E+00	,	1.49397893E+03
2.83258553E+00	,	1.58001638E+03
3.20802186E+00	,	1.78701351E+03
3.32694857E+00	,	1.85112317E+03
3.27224550E+00	,	1.81823471E+03
3.06577618E+00	,	1.69998436E+03
2.76922437E+00	,	1.53022452E+03
2.62530572E+00	,	1.44369254E+03
2.48284570E+00	,	1.35913831E+03
2.31848790E+00	,	1.26135390E+03
2.19476700E+00	,	1.18700887E+03
2.11628407E+00	,	1.13831266E+03
2.05129695E+00	,	1.09564925E+03
2.16468550E+00	,	1.14952599E+03
2.50005717E+00	,	1.32008481E+03
2.74771660E+00	,	1.44536777E+03
2.61048177E+00	,	1.36724216E+03
2.45653579E+00	,	1.27918177E+03
2.52678596E+00	,	1.30786611E+03
2.64935532E+00	,	1.36363090E+03
2.79522579E+00	,	1.43000347E+03
2.91320217E+00	,	1.48210575E+03
2.96575387E+00	,	1.50092292E+03
3.00003991E+00	,	1.51364947E+03
3.03562927E+00	,	1.52837277E+03
3.11624896E+00	,	1.56516332E+03
3.17261063E+00	,	1.58906972E+03
3.18171790E+00	,	1.58848971E+03
3.38029748E+00	,	1.68250477E+03
3.61399087E+00	,	1.79476511E+03
3.89990704E+00	,	1.93296011E+03
3.90182178E+00	,	1.92893502E+03
3.52892277E+00	,	1.73961407E+03
3.48459085E+00	,	1.71122314E+03
3.68761445E+00	,	1.80430428E+03
3.85137047E+00	,	1.87817229E+03
4.01797086E+00	,	1.95342738E+03
4.20168412E+00	,	2.03700229E+03
4.33660931E+00	,	2.09692444E+03
4.51683213E+00	,	2.17774330E+03
4.59657280E+00	,	2.21108210E+03
4.89134394E+00	,	2.34865515E+03
4.94029776E+00	,	2.37149411E+03
4.94976082E+00	,	2.37584989E+03
4.93161615E+00	,	2.36682705E+03
4.84837832E+00	,	2.32650455E+03
4.62331911E+00	,	2.21786925E+03
4.09607680E+00	,	1.96381488E+03
3.38380358E+00	,	1.62052180E+03
2.98118095E+00	,	1.42461841E+03
2.83524030E+00	,	1.35071319E+03
2.79023610E+00	,	1.32489425E+03
2.76141550E+00	,	1.30675981E+03
2.74148023E+00	,	1.29354542E+03
2.73364928E+00	,	1.28894473E+03
2.72062923E+00	,	1.28152108E+03
2.71369760E+00	,	1.27672110E+03
2.69156877E+00	,	1.26413385E+03
2.70273996E+00	,	1.26883202E+03
2.73182649E+00	,	1.28156832E+03
2.72029638E+00	,	1.27539494E+03
2.70327884E+00	,	1.26650359E+03
2.76543192E+00	,	1.29432372E+03
2.94159735E+00	,	1.37526557E+03
3.50336589E+00	,	1.63589787E+03
3.96704368E+00	,	1.85002841E+03
4.25609076E+00	,	1.98232169E+03
4.16804162E+00	,	1.93853667E+03
3.82619320E+00	,	1.77553699E+03
3.76783653E+00	,	1.74722192E+03
3.70016436E+00	,	1.71406767E+03
3.69614805E+00	,	1.71068872E+03
3.74065184E+00	,	1.72913670E+03
3.71092916E+00	,	1.71361104E+03
3.70622880E+00	,	1.71016740E+03
3.74311401E+00	,	1.72538459E+03
3.77330394E+00	,	1.73751560E+03
3.81106812E+00	,	1.75341610E+03
3.87212372E+00	,	1.77942198E+03
3.91461576E+00	,	1.79689704E+03
3.98631421E+00	,	1.82739446E+03
4.05132078E+00	,	1.85437572E+03
4.18185619E+00	,	1.91082613E+03
4.30531374E+00	,	1.96404243E+03
4.42469121E+00	,	2.01481018E+03
4.59199639E+00	,	2.08740210E+03
4.75255429E+00	,	2.15627210E+03
4.81677574E+00	,	2.18143348E+03
5.01574002E+00	,	2.26761752E+03
5.04929601E+00	,	2.28215454E+03
5.09069422E+00	,	2.29980688E+03
5.09946651E+00	,	2.30252126E+03
5.03447264E+00	,	2.27192858E+03
4.86473397E+00	,	2.19406727E+03
4.94422692E+00	,	2.22914282E+03
4.87259661E+00	,	2.19620492E+03
4.99930768E+00	,	2.25276838E+03
5.08020379E+00	,	2.28868687E+03
5.19826872E+00	,	2.34099164E+03
5.32584076E+00	,	2.39741425E+03
5.17696560E+00	,	2.32920493E+03
4.77213038E+00	,	2.14560251E+03
4.62240690E+00	,	2.07604501E+03
5.00161662E+00	,	2.24360779E+03
5.22082684E+00	,	2.34014303E+03
5.42598808E+00	,	2.43005527E+03
5.43003974E+00	,	2.42952683E+03
5.09178918E+00	,	2.27584437E+03
4.82345688E+00	,	2.15294041E+03
4.79301669E+00	,	2.13671781E+03
4.90364592E+00	,	2.18338370E+03
5.06781992E+00	,	2.25340025E+03
5.28264287E+00	,	2.34593779E+03
5.39639689E+00	,	2.39359223E+03
5.53002818E+00	,	2.44953322E+03
5.72369203E+00	,	2.53145057E+03
5.89707484E+00	,	2.60439811E+03
6.07997996E+00	,	2.68086510E+03
6.16478372E+00	,	2.71407595E+03
6.22217113E+00	,	2.73521662E+03
6.64937528E+00	,	2.91957592E+03
6.76482580E+00	,	2.96962429E+03
6.93192792E+00	,	3.04191572E+03
6.93739267E+00	,	3.04425511E+03
6.94125205E+00	,	3.04585005E+03
6.87559945E+00	,	3.01692420E+03
6.73347927E+00	,	2.95444537E+03
6.40152096E+00	,	2.80858896E+03
5.68739509E+00	,	2.49491549E+03
4.92975731E+00	,	2.16187856E+03
4.60309591E+00	,	2.01769197E+03
4.71106346E+00	,	2.06382870E+03
4.86755124E+00	,	2.13122123E+03
5.16452701E+00	,	2.26012539E+03
5.49284033E+00	,	2.40274363E+03
5.70242382E+00	,	2.49342567E+03
5.75407980E+00	,	2.51505277E+03
5.82713950E+00	,	2.54585524E+03
6.00772148E+00	,	2.62363379E+03
6.25001685E+00	,	2.72836322E+03
6.39473359E+00	,	2.79029892E+03
6.82134189E+00	,	2.97542869E+03
7.08279705E+00	,	3.08867147E+03
7.37335893E+00	,	3.21428703E+03
7.44943046E+00	,	3.24715215E+03
7.55390265E+00	,	3.29219654E+03
7.47201665E+00	,	3.25592872E+03
7.10893269E+00	,	3.09701810E+03
6.63569217E+00	,	2.88981419E+03
6.65459763E+00	,	2.89647796E+03
7.24395875E+00	,	3.15143807E+03
7.53124884E+00	,	3.27521284E+03
7.57504826E+00	,	3.29398390E+03
7.58663231E+00	,	3.29894341E+03
7.58981322E+00	,	3.30030047E+03
7.59242428E+00	,	3.30139193E+03
7.57323417E+00	,	3.29298548E+03
7.50190797E+00	,	3.26188348E+03
7.27800032E+00	,	3.16437740E+03
6.73799502E+00	,	2.92933127E+03
5.92346083E+00	,	2.57481831E+03
5.53264003E+00	,	2.40429924E+03
5.26937989E+00	,	2.28908480E+03
5.49836698E+00	,	2.38754773E+03
5.77980922E+00	,	2.50878819E+03
5.99191481E+00	,	2.59993234E+03
6.24564335E+00	,	2.70913696E+03
6.34950338E+00	,	2.75333397E+03
6.31826367E+00	,	2.73894771E+03
6.27889638E+00	,	2.72103817E+03
6.37473330E+00	,	2.76172106E+03
6.47646916E+00	,	2.80495955E+03
6.65095035E+00	,	2.87954827E+03
7.30318731E+00	,	3.16098273E+03
7.03223112E+00	,	3.04283856E+03
6.49289720E+00	,	2.80839704E+03
6.37754415E+00	,	2.75686046E+03
6.81878450E+00	,	2.94592596E+03
7.20945303E+00	,	3.11339171E+03
7.50096199E+00	,	3.23780018E+03
7.81586448E+00	,	3.37203751E+03
8.15359282E+00	,	3.51581568E+03
8.53726803E+00	,	3.67905609E+03
8.77958195E+00	,	3.78098068E+03
8.70697878E+00	,	3.74937011E+03
8.55086435E+00	,	3.68165471E+03
8.23691580E+00	,	3.54564222E+03
7.84170298E+00	,	3.37428814E+03
7.85910168E+00	,	3.38023618E+03
7.86754755E+00	,	3.38257781E+03
7.96338647E+00	,	3.42269845E+03
8.28233392E+00	,	3.55850940E+03
8.51459504E+00	,	3.65656811E+03
8.65683248E+00	,	3.71596642E+03
8.86517203E+00	,	3.80342561E+03
8.98017165E+00	,	3.85047498E+03
9.18663730E+00	,	3.93631519E+03
9.26844483E+00	,	3.96824455E+03
9.40419832E+00	,	4.02327064E+03
9.41276847E+00	,	4.02632679E+03
9.43127429E+00	,	4.03363294E+03
9.45611023E+00	,	4.04353127E+03
9.44608955E+00	,	4.03822556E+03
9.35562833E+00	,	3.99833799E+03
9.35619854E+00	,	3.99754997E+03
9.46878676E+00	,	4.04442780E+03
9.53638035E+00	,	4.07185759E+03
9.56221155E+00	,	4.08260075E+03
9.61451726E+00	,	4.10452898E+03
9.65817070E+00	,	4.12259713E+03
9.64303248E+00	,	4.11600091E+03
9.60501313E+00	,	4.09958240E+03
9.56534486E+00	,	4.08238089E+03
9.50926500E+00	,	4.05806263E+03
9.57543779E+00	,	4.08591548E+03
9.74163967E+00	,	4.15637896E+03
1.00619227E+01	,	4.29239714E+03
1.07902432E+01	,	4.60206473E+03
1.18742800E+01	,	5.06304738E+03
1.18003480E+01	,	5.03005222E+03
1.10830597E+01	,	4.72281803E+03
1.04147371E+01	,	4.43579656E+03
1.04150452E+01	,	4.43355515E+03
1.09552795E+01	,	4.66115364E+03


==> 4.Results_data/complex_panel/Grid45_crossnotch/Shell6DofsBF_alpha5/complexpanel_crossnotch_shell6DofsBF_1.0mm.txt <==
v,   F
0.00000000	,	0.00000000000
0.05000000	,	492.103310000
0.10000000	,	984.106860000
0.15000000	,	1472.46590000
0.20000000	,	1948.69484000
0.22298541	,	2157.17434000
0.24049845	,	2303.24860000
0.25139508	,	2371.19845000
0.25563699	,	2352.63376000
0.25679124	,	2294.75435000
0.25765778	,	2245.15381000
0.25907845	,	2209.47481000
0.26002467	,	2183.74829000
0.26109711	,	2145.13407000
0.26263303	,	2101.35449000
0.26285964	,	2093.73798000
0.26310073	,	2084.45431000
0.26330253	,	2076.64028000
0.26332580	,	2075.64804000
0.26335995	,	2073.94018000
0.26340172	,	2071.91819000
0.26345744	,	2068.40343000
0.26351478	,	2063.26428000
0.26355777	,	2060.27814000
0.26366922	,	2055.56219000
0.26388571	,	2047.85744000
0.26412221	,	2038.53225000
0.26439152	,	2024.84166000
0.26486831	,	2009.75936000
0.26560304	,	1988.88855000
0.26624922	,	1962.36472000
0.26685816	,	1935.56639000
0.26711628	,	1926.40245000
0.26765058	,	1914.66330000
0.26851979	,	1894.71033000
0.26937911	,	1869.75197000
0.27058670	,	1834.40217000
0.27255184	,	1795.95070000
0.27563075	,	1743.54745000
0.27884698	,	1678.41280000
0.28592311	,	1649.95454000
0.29056741	,	1607.46312000
0.29313330	,	1553.47363000
0.29795219	,	1531.21994000
0.30323505	,	1502.45437000
0.30342114	,	1501.82247000
0.30349703	,	1501.57686000
0.30364950	,	1501.08914000
0.30366188	,	1501.05103000
0.30366096	,	1500.99921000
0.30366436	,	1500.92158000
0.30366518	,	1500.92026000
0.30366653	,	1500.91795000
0.30406653	,	1493.44692000
0.30463222	,	1492.31348000
0.30576359	,	1489.93316000
0.30751717	,	1485.20321000
0.30807474	,	1483.45641000
0.30922055	,	1480.11053000
0.30960590	,	1478.98486000
0.30976142	,	1478.54119000
0.31008311	,	1477.70468000
0.31018252	,	1477.38140000
0.31022062	,	1477.24418000
0.31024030	,	1477.18631000
0.31024252	,	1477.12477000
0.31024327	,	1477.09949000
0.31024512	,	1477.03972000
0.31024619	,	1477.01219000
0.31024875	,	1477.00883000
0.31024974	,	1477.00732000
0.31025016	,	1477.00685000
0.31025032	,	1477.00661000
0.32025032	,	1448.06966000
0.32235256	,	1445.29640000
0.32306947	,	1444.40757000
0.32444597	,	1442.37359000
0.32490957	,	1441.69213000
0.32494768	,	1441.64210000
0.32502657	,	1441.47112000
0.32505014	,	1441.40044000
0.32505200	,	1441.39466000
0.32505288	,	1441.39190000
0.32505627	,	1441.39110000
0.32505013	,	1441.36260000
0.32504834	,	1441.35210000
0.32504401	,	1441.32688000
0.32503295	,	1441.26347000
0.32499725	,	1441.07103000
0.32490369	,	1440.58793000
0.32467750	,	1439.44841000
0.32417869	,	1436.96357000
0.32338072	,	1432.87883000
0.32259819	,	1428.31357000
0.32436112	,	1434.26802000
0.32530640	,	1435.84439000
0.32613913	,	1435.15415000
0.32790450	,	1434.21336000
0.33093230	,	1432.88833000
0.33192137	,	1432.31554000
0.33231495	,	1432.07759000
0.33311384	,	1431.65222000
0.33374751	,	1426.65796000
0.33519385	,	1426.36314000
0.33779585	,	1426.58886000
0.34221446	,	1427.14836000
0.34900830	,	1425.43133000
0.35099487	,	1426.53705000
0.35435372	,	1428.46914000
0.35933707	,	1429.03563000
0.36413400	,	1434.49943000
0.37135757	,	1440.36397000
0.37821118	,	1451.28207000
0.38871762	,	1469.84597000
0.40581744	,	1504.57492000
0.43466565	,	1577.43684000
0.48011249	,	1710.53657000
0.55468573	,	1947.40730000
0.71890191	,	2494.27974000
0.84266674	,	2896.47306000
0.87883756	,	2997.58210000
0.88636832	,	3001.00424000
0.88887298	,	3004.23401000
0.88492419	,	2983.48360000
0.87770647	,	2955.43077000
0.86382037	,	2904.21465000
0.84777896	,	2848.37776000
0.83210733	,	2794.35169000
0.80442390	,	2699.72352000
0.77056778	,	2584.05377000
0.74007604	,	2479.26228000
0.72972224	,	2441.93307000
0.71922539	,	2403.61785000
0.72125095	,	2406.53978000
0.73329177	,	2442.15293000
0.73055370	,	2427.69746000
0.67977488	,	2251.37931000
0.64062020	,	2114.85503000
0.64168947	,	2109.74605000
0.67136998	,	2195.13272000
0.68989343	,	2241.83415000
0.69503956	,	2252.88433000
0.70247309	,	2269.01670000
0.71124654	,	2289.47706000
0.71291760	,	2293.00547000
0.71499159	,	2296.57107000
0.71517264	,	2291.94554000
0.71551427	,	2292.26654000
0.71628225	,	2293.17998000
0.71737673	,	2293.59339000
0.72021238	,	2298.29549000
0.72158466	,	2296.52727000
0.73135718	,	2320.33287000
0.73583530	,	2332.50411000
0.73742987	,	2336.87795000
0.73801830	,	2338.47098000
0.73911532	,	2341.40399000
0.73948104	,	2342.34568000
0.73950386	,	2342.40060000
0.73950499	,	2342.40253000
0.73951050	,	2342.41608000
0.73951870	,	2342.44018000
0.73952147	,	2342.44821000
0.73952211	,	2342.44994000
0.73944121	,	2342.19069000
0.73938249	,	2342.00116000
0.73922898	,	2341.50645000
0.73876698	,	2340.02299000
0.73716985	,	2334.91629000
0.73449009	,	2326.33254000
0.73107797	,	2315.33299000
0.73137281	,	2315.88012000
0.73657140	,	2331.79478000
0.73911244	,	2338.92631000
0.74209638	,	2347.08263000
0.74750154	,	2362.02319000
0.75822183	,	2392.30056000
0.75835752	,	2392.68097000
0.75839072	,	2392.76661000
0.75846492	,	2392.95535000
0.75847030	,	2392.96869000
0.75847284	,	2392.97498000
0.75847874	,	2392.98946000
0.75848823	,	2393.01745000
0.75849301	,	2393.03177000
0.75849424	,	2393.03533000
0.75849418	,	2393.03500000
0.76643825	,	2413.97840000
0.77944176	,	2451.50576000
0.78014161	,	2453.48012000
0.78036132	,	2454.08046000
0.78040027	,	2454.16669000
0.83040027	,	2597.47252000
0.83460475	,	2609.94670000
0.83494111	,	2610.92954000
0.83507565	,	2611.32044000
0.83508642	,	2611.35171000
0.83511202	,	2611.42606000
0.83512419	,	2611.46352000
0.83514855	,	2611.53714000
0.83508230	,	2611.32746000
0.83501953	,	2611.12609000
0.83487858	,	2610.67329000
0.83431011	,	2608.86698000
0.83302855	,	2604.80215000
0.83041508	,	2596.51505000
0.82698017	,	2585.54409000
0.83046630	,	2596.05370000
0.83521102	,	2610.33693000
0.83965486	,	2623.45376000
0.84585661	,	2641.29535000
0.84837358	,	2646.99943000
0.84709962	,	2639.98530000
0.84551763	,	2631.43529000
0.84777582	,	2633.33459000
0.82940595	,	2569.04094000
0.71830272	,	2217.51065000
0.60395613	,	1859.42870000
0.56261847	,	1723.62198000
0.56667742	,	1733.87685000
0.57148487	,	1744.94626000
0.58862988	,	1793.00368000
0.59533787	,	1808.48078000
0.61146354	,	1851.63922000
0.61412875	,	1852.96314000
0.61494713	,	1847.44372000
0.60011722	,	1794.91320000
0.58430686	,	1740.75093000
0.58753524	,	1741.97245000
0.58982549	,	1738.83260000
0.59948457	,	1755.54481000
0.61091839	,	1782.14616000
0.61647361	,	1788.80154000
0.63141376	,	1822.68886000
0.63663894	,	1826.78387000
0.63972206	,	1833.03861000
0.64310834	,	1838.40327000
0.64372164	,	1835.02451000
0.64399455	,	1829.70538000
0.64619098	,	1831.63635000
0.64654600	,	1826.56881000
0.64753995	,	1827.93303000
0.65048606	,	1833.82509000
0.65161883	,	1836.20678000
0.65388316	,	1840.96669000
0.65326540	,	1836.51105000
0.65409677	,	1838.30449000
0.65589037	,	1842.25912000
0.65650732	,	1843.62764000
0.65655527	,	1843.73317000
0.65658016	,	1843.78922000
0.65659139	,	1843.81417000
0.65659674	,	1843.82605000
0.65660947	,	1843.85435000
0.65661103	,	1843.85802000
0.65661173	,	1843.85976000
0.65661281	,	1843.86238000
0.65661307	,	1843.86297000



==> 4.Results_data/complex_panel/Grid45_crossnotch/Shell6DofsBF_alpha5/complexpanel_crossnotch_shell6DofsBF_1.0mm_DelftBlue.txt <==
v,   F
0.00000000e+00,   0.00000000e+00
5.00000000e-02,   4.92103310e+02
1.00000000e-01,   9.84106860e+02
1.50000000e-01,   1.47247537e+03
2.00000000e-01,   1.94869484e+03
2.22999442e-01,   2.15729766e+03
2.40514846e-01,   2.30337514e+03
2.51403088e-01,   2.37121426e+03
2.55640276e-01,   2.35255525e+03
2.56801268e-01,   2.29467906e+03
2.58311764e-01,   2.22701244e+03
2.60299306e-01,   2.17629658e+03
2.62217705e-01,   2.11226270e+03
2.63929296e-01,   2.04656292e+03
2.64946144e-01,   2.00749084e+03
2.66096932e-01,   1.96943363e+03
2.66165726e-01,   1.96602636e+03
2.66324015e-01,   1.95936473e+03
2.66566973e-01,   1.94799019e+03
2.66875298e-01,   1.93460525e+03
2.67151473e-01,   1.92556226e+03
2.67789660e-01,   1.91160592e+03
2.68602321e-01,   1.89122714e+03
2.69665176e-01,   1.86179871e+03
2.71422442e-01,   1.82193537e+03
2.74151654e-01,   1.76719839e+03
2.77212100e-01,   1.68463664e+03
2.85592195e-01,   1.65049772e+03
2.90459439e-01,   1.60919435e+03
2.91035506e-01,   1.60090447e+03
2.92101700e-01,   1.58749822e+03
2.92652982e-01,   1.55820261e+03
2.92848700e-01,   1.55585684e+03
2.93365835e-01,   1.55183313e+03
2.94624782e-01,   1.54497417e+03
2.96983235e-01,   1.53470346e+03
2.97842945e-01,   1.53159208e+03
2.98111796e-01,   1.53044105e+03
2.98136185e-01,   1.53036376e+03
2.98074273e-01,   1.53004531e+03
2.98011246e-01,   1.52971866e+03
2.98091246e-01,   1.53012930e+03
2.98053731e-01,   1.52993607e+03
2.98043370e-01,   1.52988129e+03
2.98029958e-01,   1.52980865e+03
2.97975309e-01,   1.52951910e+03
2.97854201e-01,   1.52887597e+03
2.97571581e-01,   1.52737419e+03
2.97198755e-01,   1.52533888e+03
2.96659336e-01,   1.52232674e+03
2.96128625e-01,   1.51911521e+03
2.95611824e-01,   1.51548600e+03
2.96870354e-01,   1.52029023e+03
2.97957079e-01,   1.52353500e+03
2.98484142e-01,   1.52234179e+03
2.99227060e-01,   1.51960321e+03
3.00569384e-01,   1.51339724e+03
3.02914929e-01,   1.50340335e+03
3.03101216e-01,   1.50287248e+03
3.03454744e-01,   1.50171631e+03
3.03597019e-01,   1.50125812e+03
3.03654295e-01,   1.50107665e+03
3.03661300e-01,   1.50092544e+03
3.03672645e-01,   1.50090718e+03
3.03677335e-01,   1.50090063e+03
3.03685346e-01,   1.50089022e+03
3.03685940e-01,   1.50088915e+03
3.13685940e-01,   1.46373925e+03
3.16185940e-01,   1.45899294e+03
3.17036259e-01,   1.45743996e+03
3.17092984e-01,   1.45733330e+03
3.17107268e-01,   1.45722419e+03
3.17116256e-01,   1.45718238e+03
3.17120144e-01,   1.45716070e+03
3.17136270e-01,   1.45714076e+03
3.17061811e-01,   1.45676702e+03
3.16947677e-01,   1.45618941e+03
3.16633366e-01,   1.45461875e+03
3.15943815e-01,   1.45114955e+03
3.14973784e-01,   1.44609005e+03
3.14671225e-01,   1.44348906e+03
3.16710747e-01,   1.45080483e+03
3.17435877e-01,   1.45125996e+03
3.18281262e-01,   1.45031492e+03
3.19978707e-01,   1.44845525e+03
3.23235218e-01,   1.44410953e+03
3.24314139e-01,   1.44257438e+03
3.24737976e-01,   1.44192593e+03
3.24913701e-01,   1.44169404e+03
3.24984492e-01,   1.44160350e+03
3.25012906e-01,   1.44153711e+03
3.25064349e-01,   1.44138043e+03
3.25072646e-01,   1.44138061e+03
3.25074215e-01,   1.44137292e+03
3.25076118e-01,   1.44137439e+03
3.25039406e-01,   1.44119768e+03
3.25014610e-01,   1.44105988e+03
3.24940117e-01,   1.44066331e+03
3.24663664e-01,   1.43927995e+03
3.24097685e-01,   1.43645528e+03
3.23246250e-01,   1.43204926e+03
3.23028172e-01,   1.42981517e+03
3.24786949e-01,   1.43546613e+03
3.25625333e-01,   1.43560222e+03
3.26802864e-01,   1.43480625e+03
3.29262042e-01,   1.43367143e+03
3.33341038e-01,   1.43151544e+03
3.39963390e-01,   1.42686884e+03
3.41295314e-01,   1.42700311e+03
3.43966650e-01,   1.42730296e+03
3.44132295e-01,   1.42726479e+03
3.44021349e-01,   1.42645970e+03
3.43305219e-01,   1.42290999e+03
3.42185084e-01,   1.41710425e+03
3.44072916e-01,   1.42295995e+03
3.44822996e-01,   1.42330191e+03
3.46048330e-01,   1.42372782e+03
3.48660986e-01,   1.42524611e+03
3.53864432e-01,   1.42819329e+03
3.62471014e-01,   1.43256649e+03
3.74614767e-01,   1.44531092e+03
3.88087250e-01,   1.46860842e+03
4.11620486e-01,   1.51851038e+03
4.55804552e-01,   1.63761088e+03
5.60011682e-01,   1.96486089e+03
8.29197629e-01,   2.85506260e+03
8.45330715e-01,   2.90444777e+03
8.63619980e-01,   2.95711916e+03
8.68136470e-01,   2.96976897e+03
8.75932963e-01,   2.99083876e+03
8.75850717e-01,   2.98122225e+03
8.78756079e-01,   2.98833575e+03
8.82438709e-01,   2.99620620e+03
8.85073475e-01,   2.99859955e+03
8.89576137e-01,   3.00461514e+03
8.76286271e-01,   2.94879575e+03
8.65346752e-01,   2.90934365e+03
8.12313503e-01,   2.72654778e+03
7.54265344e-01,   2.52768114e+03
7.26605244e-01,   2.43065045e+03
7.21249254e-01,   2.40738003e+03
7.33503798e-01,   2.44186948e+03
7.25008934e-01,   2.40608991e+03
6.48122362e-01,   2.14190288e+03
6.36810003e-01,   2.09603025e+03
6.65816700e-01,   2.17928770e+03
6.85808400e-01,   2.23082734e+03
6.98980526e-01,   2.26233031e+03
7.07715393e-01,   2.28124243e+03
7.09899964e-01,   2.28608561e+03
7.13606648e-01,   2.29363865e+03
7.15129142e-01,   2.29119822e+03
7.20532093e-01,   2.29815900e+03
7.29965831e-01,   2.31603255e+03
7.36124839e-01,   2.33270599e+03
7.38270238e-01,   2.33854799e+03
7.39043328e-01,   2.34061532e+03
7.39315731e-01,   2.34132560e+03
7.39401239e-01,   2.34153544e+03
7.39444595e-01,   2.34164375e+03
7.39502131e-01,   2.34181216e+03
7.39307720e-01,   2.34119100e+03
7.39140212e-01,   2.34065127e+03
7.38642918e-01,   2.33905440e+03
7.36872366e-01,   2.33339507e+03
7.34015837e-01,   2.32424421e+03
7.30598448e-01,   2.31321166e+03
7.32086780e-01,   2.31749909e+03
7.37124051e-01,   2.33284543e+03
7.39566527e-01,   2.33957370e+03
7.43545571e-01,   2.35048215e+03
7.52574761e-01,   2.37568499e+03
7.55970809e-01,   2.38529546e+03
7.57375243e-01,   2.38928484e+03
7.57956949e-01,   2.39094347e+03
7.58225493e-01,   2.39170670e+03
7.58316721e-01,   2.39195458e+03
7.58343973e-01,   2.39202459e+03
7.58408755e-01,   2.39219099e+03
7.58495482e-01,   2.39244650e+03
7.58089121e-01,   2.39115868e+03
7.57676070e-01,   2.38984563e+03
7.56721904e-01,   2.38681172e+03
7.55096609e-01,   2.38163663e+03
7.52422958e-01,   2.37310617e+03
7.48901236e-01,   2.36180304e+03
7.49444934e-01,   2.36312429e+03
7.55220816e-01,   2.38078065e+03
7.59053772e-01,   2.39193592e+03
7.65282495e-01,   2.41001133e+03
7.77139407e-01,   2.44427098e+03
7.77885603e-01,   2.44641390e+03
7.79610051e-01,   2.45135241e+03
7.80211266e-01,   2.45304934e+03
7.80290595e-01,   2.45328036e+03
7.80300732e-01,   2.45326849e+03
7.80396268e-01,   2.45354805e+03
7.79980833e-01,   2.45223493e+03
7.79571846e-01,   2.45093508e+03
7.78475637e-01,   2.44745533e+03
7.76490606e-01,   2.44114784e+03
7.73580536e-01,   2.43186528e+03
7.70293763e-01,   2.42126416e+03
7.73975153e-01,   2.43238212e+03
7.78494482e-01,   2.44594643e+03
7.83232525e-01,   2.45976502e+03
7.93718288e-01,   2.49057313e+03
7.97469040e-01,   2.50163787e+03
8.04911195e-01,   2.52358118e+03
8.05341048e-01,   2.52483539e+03
8.06218821e-01,   2.52736510e+03
8.06265859e-01,   2.52749480e+03
8.06330081e-01,   2.52768768e+03
8.06332523e-01,   2.52769196e+03
8.06061570e-01,   2.52684162e+03
8.06063755e-01,   2.52684733e+03
8.06060990e-01,   2.52683596e+03
8.05862880e-01,   2.52620850e+03
8.05475949e-01,   2.52498025e+03
8.04440054e-01,   2.52169656e+03
8.02477497e-01,   2.51547159e+03
7.99261509e-01,   2.50524451e+03
7.96421096e-01,   2.49604791e+03
8.01686197e-01,   2.51205384e+03
8.06399713e-01,   2.52599592e+03
8.13383106e-01,   2.54648733e+03
8.29144763e-01,   2.59308942e+03
8.34758653e-01,   2.60974119e+03
8.35044367e-01,   2.61057394e+03
8.32062639e-01,   2.60110844e+03
8.30884065e-01,   2.59737307e+03
8.29030622e-01,   2.59147694e+03
8.26313503e-01,   2.58277860e+03
8.31282418e-01,   2.59789868e+03
8.35714830e-01,   2.61117285e+03
8.41227283e-01,   2.62742968e+03
8.47731743e-01,   2.64582450e+03
8.48390173e-01,   2.64467398e+03
8.45641448e-01,   2.63157565e+03
8.46372619e-01,   2.62742412e+03
8.22913181e-01,   2.54696187e+03
8.11851692e-01,   2.51050451e+03
7.57284752e-01,   2.33797920e+03
6.53010508e-01,   2.01263755e+03
5.73458682e-01,   1.76079342e+03
5.65274635e-01,   1.72664809e+03
5.91195880e-01,   1.79494772e+03
6.12885518e-01,   1.85039964e+03
6.15151523e-01,   1.84720850e+03
5.86176718e-01,   1.75020585e+03
5.86391770e-01,   1.74202720e+03
5.88513781e-01,   1.73586132e+03
6.02803888e-01,   1.76922524e+03
6.09839523e-01,   1.77967441e+03
6.16406815e-01,   1.78875684e+03
6.31935113e-01,   1.82384329e+03
6.37900677e-01,   1.82948950e+03
6.42254680e-01,   1.82834490e+03
6.46267522e-01,   1.82622909e+03
6.57446930e-01,   1.84436464e+03
6.73370371e-01,   1.88117082e+03
6.91927194e-01,   1.92215322e+03
6.94302460e-01,   1.92697434e+03
6.92620756e-01,   1.91932809e+03
6.93477157e-01,   1.92110406e+03
6.93820748e-01,   1.92181730e+03
6.94385314e-01,   1.92290415e+03
6.93038629e-01,   1.91901460e+03
6.92007644e-01,   1.91606432e+03
6.90406563e-01,   1.91143989e+03
6.88290955e-01,   1.90519923e+03
6.88882182e-01,   1.90606652e+03
6.92592937e-01,   1.91524686e+03
6.97021210e-01,   1.92567428e+03
7.05135455e-01,   1.94505324e+03
7.13649693e-01,   1.96348782e+03
7.22550266e-01,   1.98298532e+03
7.28458473e-01,   1.99333782e+03
7.39295282e-01,   2.01476835e+03
7.64059594e-01,   2.07079869e+03
7.64139594e-01,   2.07100890e+03
7.64171594e-01,   2.07109283e+03
7.63992830e-01,   2.07060553e+03
7.63964366e-01,   2.07052278e+03
7.63878876e-01,   2.07027774e+03
7.63637644e-01,   2.06959222e+03
7.62838114e-01,   2.06734987e+03
7.60925057e-01,   2.06198561e+03
7.59000688e-01,   2.05641053e+03
7.63878876e-01,   2.07027774e+03
7.63637644e-01,   2.06959222e+03
7.62838114e-01,   2.06734987e+03
7.60925057e-01,   2.06198561e+03
7.59000688e-01,   2.05641053e+03
7.62942596e-01,   2.06636807e+03
7.66809374e-01,   2.07582438e+03
7.73362820e-01,   2.09186419e+03
7.86463345e-01,   2.12392658e+03
7.98861329e-01,   2.15183021e+03
8.10028541e-01,   2.17960141e+03
8.20407140e-01,   2.20369806e+03
8.45112586e-01,   2.26556264e+03
8.42773823e-01,   2.25782461e+03
8.56039960e-01,   2.29128284e+03
8.76583422e-01,   2.34282193e+03
8.82182602e-01,   2.35665423e+03
8.82190202e-01,   2.35659883e+03
8.82270202e-01,   2.35680457e+03
8.81829002e-01,   2.35562441e+03
8.81963044e-01,   2.35598088e+03
8.81976723e-01,   2.35601363e+03
8.81790328e-01,   2.35550670e+03
8.81439047e-01,   2.35454690e+03
8.80105666e-01,   2.35093409e+03
8.77186048e-01,   2.34303304e+03
8.72707177e-01,   2.33086459e+03
8.74130434e-01,   2.33425372e+03
8.80583598e-01,   2.35090413e+03
8.86275788e-01,   2.36512910e+03
8.92646361e-01,   2.38050628e+03
8.99465148e-01,   2.39597981e+03
9.07798494e-01,   2.41365361e+03
9.16465495e-01,   2.42773165e+03
9.16069172e-01,   2.41612046e+03
9.16268958e-01,   2.40170495e+03
9.16668958e-01,   2.40164543e+03
9.16700958e-01,   2.40171884e+03
9.16713758e-01,   2.40172255e+03
9.15978738e-01,   2.39964771e+03
9.15885539e-01,   2.39925430e+03
9.15641323e-01,   2.39825952e+03
9.15079190e-01,   2.39594254e+03
9.13662899e-01,   2.39054398e+03
9.08039797e-01,   2.37244563e+03
8.80565685e-01,   2.29493417e+03
6.24225573e-01,   1.61850382e+03
5.80272901e-01,   1.49275563e+03
6.16373527e-01,   1.57054596e+03
6.20665302e-01,   1.56460008e+03
6.15715006e-01,   1.53218437e+03
6.20103554e-01,   1.51920552e+03
6.19199752e-01,   1.51134719e+03
6.11291948e-01,   1.48253973e+03
1.86082613e-01,   4.39847170e+02
1.96082613e-01,   4.63484367e+02
2.19866755e-01,   5.19703416e+02
2.69866755e-01,   6.37889409e+02
3.19866755e-01,   7.56055126e+02
3.69866755e-01,   8.69047870e+02
3.94459605e-01,   9.23057489e+02
4.41749777e-01,   1.02871420e+03
5.01805647e-01,   1.16224755e+03
5.54454374e-01,   1.27632033e+03
5.73721254e-01,   1.31060035e+03
5.85988171e-01,   1.32704822e+03
6.09915780e-01,   1.36775914e+03
6.46415608e-01,   1.43421395e+03
7.02372443e-01,   1.54108956e+03
7.66569945e-01,   1.66303773e+03
8.51475280e-01,   1.82663249e+03
8.96937950e-01,   1.90210306e+03
8.94084678e-01,   1.89186414e+03
8.80466345e-01,   1.85598207e+03
8.70423473e-01,   1.83278269e+03
8.48496402e-01,   1.78316004e+03
7.26340507e-01,   1.52143418e+03
5.96455435e-01,   1.24241126e+03
6.00412547e-01,   1.24057714e+03
6.31071757e-01,   1.28976870e+03
6.31916756e-01,   1.27547830e+03
6.20110742e-01,   1.23262618e+03
6.15436306e-01,   1.21872408e+03
5.90169867e-01,   1.16212023e+03
5.58815624e-01,   1.09223245e+03
5.57959132e-01,   1.07838996e+03
5.68185988e-01,   1.08092064e+03
5.80552605e-01,   1.08431969e+03
5.84709148e-01,   1.08739790e+03
5.92584132e-01,   1.09421979e+03
5.94315310e-01,   1.09481995e+03
5.94650876e-01,   1.09456731e+03
5.94472578e-01,   1.09389099e+03
5.88201747e-01,   1.08165555e+03
5.83543311e-01,   1.07284020e+03
5.70638377e-01,   1.04861287e+03
5.30027579e-01,   9.72959825e+02
4.10580143e-01,   7.51834939e+02
7.87175026e-02,   1.40110170e+02
8.87175026e-02,   1.57909293e+02
1.12501645e-01,   2.00242959e+02
1.62501645e-01,   2.89238528e+02
2.12501645e-01,   3.78234097e+02
2.62501645e-01,   4.67229666e+02
3.12501645e-01,   5.56219481e+02
3.62501645e-01,   6.43407467e+02
3.77522947e-01,   6.68216761e+02
4.17627604e-01,   7.36211130e+02
4.76700489e-01,   8.36523532e+02
5.30601603e-01,   9.26372845e+02
5.78754325e-01,   1.00442312e+03
5.98207555e-01,   1.03037989e+03
6.29145637e-01,   1.07299124e+03
6.81860405e-01,   1.14853675e+03
7.43865875e-01,   1.23722503e+03
7.89180177e-01,   1.29541952e+03
8.54686946e-01,   1.38369659e+03

==> 4.Results_data/complex_panel/Grid45_crossnotch/Shell6DofsBF_alpha5/complexpanel_crossnotch_shell6DofsBF_1.0mm_critical_points.txt <==
v,   F
2.51403088e-01,   2.37121426e+03
8.89576137e-01,   3.00461514e+03


==> 4.Results_data/complex_panel/Grid45_crossnotch/Shell6DofsBF_alpha5/complexpanel_crossnotch_shell6DofsBF_2.0mm.txt <==
v,   F
0.00000000	,	0.00000000
0.05000000	,	537.69581500
0.10000000	,	1074.54268000
0.15000000	,	1602.62746000
0.20000000	,	2105.30155000
0.22042700	,	2286.87849000
0.23245902	,	2360.66831000
0.23528217	,	2320.89303000
0.23713549	,	2291.35764000
0.23765999	,	2229.33061000
0.24076658	,	2202.17591000
0.24303856	,	2167.38752000
0.24353341	,	2158.70743000
0.24435475	,	2144.01270000
0.24423045	,	2111.94905000
0.24433472	,	2109.75186000
0.24434788	,	2109.49708000
0.24437396	,	2108.84614000
0.24437224	,	2108.39335000
0.24436896	,	2107.74558000
0.24439536	,	2106.73450000
0.24448985	,	2105.07156000
0.24452658	,	2100.43483000
0.24394883	,	2085.56773000
0.24453424	,	2073.87585000
0.24631322	,	2069.15500000
0.24724937	,	2053.63320000
0.24648843	,	2019.60748000
0.24727765	,	2009.54939000
0.24662072	,	1984.62231000
0.24722809	,	1972.99420000
0.24891889	,	1966.89523000
0.24998283	,	1952.16107000
0.25079595	,	1931.10842000
0.25203079	,	1908.13501000
0.25260228	,	1866.75096000
0.25343202	,	1840.63357000
0.25311081	,	1811.27117000
0.25503617	,	1797.98528000
0.25909262	,	1788.59784000
0.26093631	,	1748.44742000
0.26457105	,	1710.36404000
0.27641518	,	1713.70016000
0.27749387	,	1637.03107000
0.27780891	,	1597.37327000
0.27743150	,	1553.73391000
0.28184717	,	1536.93790000
0.28723735	,	1517.72207000
0.29377686	,	1484.82254000
0.30274141	,	1451.70115000
0.31794883	,	1434.11531000
0.33842187	,	1423.97449000
0.37167499	,	1467.60822000
0.43513891	,	1630.53340000
0.67238872	,	2430.49275000
0.84191465	,	2983.79109000
0.86357017	,	3020.58781000
0.86457557	,	3018.59616000
0.86502690	,	3018.61574000
0.86575236	,	3018.03661000
0.86121545	,	2997.82525000
0.85274208	,	2964.61439000
0.82126157	,	2848.85925000
0.79653634	,	2761.23687000
0.75527606	,	2615.93325000
0.71163289	,	2460.74233000
0.71692617	,	2472.99587000
0.71160129	,	2446.13515000
0.65242078	,	2230.60111000
0.62444244	,	2127.09657000
0.63080555	,	2137.17622000
0.66000252	,	2222.44543000
0.67551008	,	2259.14939000
0.69077654	,	2292.17887000
0.70281749	,	2314.50523000
0.71347945	,	2332.29034000
0.75135489	,	2435.80412000
0.82228214	,	2642.82125000
0.81801685	,	2624.92388000
0.80359068	,	2572.67729000
0.64191767	,	2046.51252000
0.55379481	,	1754.83467000
0.59309297	,	1861.76919000
0.60829985	,	1889.97130000
0.57444164	,	1768.75964000
0.57484637	,	1755.74505000
0.59500146	,	1800.35732000
0.61272104	,	1834.50235000
0.62617673	,	1855.88118000
0.63799397	,	1868.90329000
0.64614623	,	1874.62521000
0.66831592	,	1917.62262000
0.70532214	,	1999.29053000
0.73978399	,	2069.35111000
0.80982744	,	2238.94188000
0.87881868	,	2405.62356000
0.88322640	,	2412.41587000
0.88117366	,	2397.98511000
0.86158052	,	2334.14723000
0.84888878	,	2297.20495000
0.80454063	,	2172.82580000
0.65000844	,	1750.87221000
0.56194999	,	1506.89414000
0.56900458	,	1516.48154000
0.60235636	,	1592.33823000
0.60103628	,	1574.21034000
0.59711680	,	1546.49845000
0.60068927	,	1538.19029000
0.59692959	,	1503.87602000
0.59690538	,	1503.77530000
0.59659064	,	1502.96647000
0.59627025	,	1502.14041000
0.59550425	,	1500.16567000
0.59364317	,	1495.37011000
0.58948275	,	1484.67504000
0.57925312	,	1458.47739000
0.55229119	,	1389.70931000
0.47887426	,	1203.41775000
0.27900351	,	698.12299200
0.27901951	,	698.16339300
0.27905757	,	698.25948200
0.27799341	,	695.59602100
0.18766694	,	469.58048500
0.19766694	,	494.60249500
0.22145108	,	554.11521100
0.27145108	,	679.22528300
0.27345108	,	684.22968600
0.27820791	,	696.13222900
0.27866046	,	697.26459600
0.27887573	,	697.80324400
0.27897813	,	698.05946900
0.27902684	,	698.18135100
0.27897203	,	698.04349100
0.27889741	,	697.85506900
0.27875064	,	697.48442700
0.27839257	,	696.58033800
0.27754651	,	694.44404500
0.27553173	,	689.35679200
0.27072428	,	677.21846200
0.25911066	,	647.89947000
0.23524972	,	587.67692200
0.18394108	,	458.27171600
0.07506899	,	184.37912300
0.08506899	,	208.94043200
0.10885313	,	267.35736000
0.15885313	,	390.16382500
0.20885313	,	512.97029000
0.25885313	,	635.77675400
0.30885313	,	758.57120000
0.35885313	,	877.50012800
0.36883679	,	899.55445700
0.39583595	,	961.54324900
0.44697047	,	1080.67079000
0.51187804	,	1231.23284000
0.54275327	,	1297.63228000
0.56156730	,	1333.79190000
0.56901432	,	1339.42182000
0.60448952	,	1406.09914000
0.66387748	,	1525.40248000
0.74494919	,	1691.28342000
0.78150053	,	1756.08825000
0.83069811	,	1849.31008000
0.86690466	,	1916.20491000
0.86190619	,	1892.02021000
0.85910604	,	1882.73100000
0.84587349	,	1848.42974000
0.73279910	,	1593.72033000
0.59589971	,	1289.77012000
0.58187656	,	1250.32793000
0.61396578	,	1306.11522000
0.61400489	,	1291.36017000
0.60881393	,	1259.45953000
0.54692770	,	1110.27280000
0.54647048	,	1099.44032000
0.55143659	,	1097.64344000
0.55366235	,	1090.39187000
0.56399372	,	1096.90219000
0.57437489	,	1100.93935000
0.57778288	,	1102.98547000
0.57873648	,	1103.30583000
0.57903863	,	1103.37812000
0.57863902	,	1101.60973000
0.57865502	,	1101.63517000
0.57864273	,	1101.60673000
0.57853923	,	1101.40125000
0.57848491	,	1101.28092000
0.57832097	,	1100.92861000
0.57792186	,	1100.07320000
0.57650160	,	1097.17830000
0.57116444	,	1086.63696000
0.55626848	,	1057.64593000
0.51505269	,	978.15629600
0.39169662	,	741.84243300
0.34024877	,	643.50039900
0.22391444	,	421.40032300
0.13232681	,	243.71676300
0.14232681	,	262.13425100
0.16611095	,	305.93933900
0.21611095	,	398.02819300
0.26611095	,	490.11704600
0.31611095	,	582.18657600
0.36611095	,	670.79638000
0.39678280	,	723.99272700
0.46987397	,	852.70174900
0.52698794	,	950.78714800
0.56063512	,	1005.59568000
0.57905345	,	1030.79245000
0.60650807	,	1068.93102000
0.65029458	,	1131.60843000
0.70488256	,	1210.52439000
0.74905540	,	1268.74799000
0.80393715	,	1341.97020000
0.85058251	,	1397.96449000
0.88833504	,	1439.34309000
0.96208945	,	1535.30992000
1.04569805	,	1642.89048000
1.00845085	,	1578.71659000
0.76416725	,	1190.42991000
0.74142715	,	1145.80250000
0.78542533	,	1200.38375000
0.81579332	,	1231.73789000
0.78504952	,	1173.12808000
0.79888125	,	1181.12910000
0.84631652	,	1236.45682000
0.89839274	,	1298.56491000
0.94788540	,	1351.48570000
0.95598113	,	1359.49945000
0.96478351	,	1366.13240000
0.80930086	,	1139.03463000
0.64802869	,	903.78850400
0.63660256	,	873.25231500
0.66839075	,	899.18279600
0.67697545	,	893.89771600
0.66443984	,	860.72479000
0.71853869	,	913.87109200
0.79024075	,	989.40596100
0.89201421	,	1099.89718000
0.93257605	,	1134.91147000
0.97938755	,	1171.58823000
1.02229762	,	1199.94220000
1.04477608	,	1200.14922000
1.07838816	,	1217.22092000
1.14158937	,	1263.74277000
1.22443988	,	1327.58105000
1.29337480	,	1380.46684000
1.30893339	,	1392.15192000
1.17519045	,	1241.72793000
1.16573350	,	1225.29471000
1.13790314	,	1188.32077000
1.06693115	,	1104.79699000
0.93014103	,	953.11915700
0.86844748	,	880.22412000
0.83161326	,	830.56440000
0.83351421	,	829.88856500
0.83189676	,	823.95843000
0.83808762	,	828.86603300
0.85497073	,	843.51977300
0.86097462	,	848.76944100
0.86240491	,	849.95439500
0.86536049	,	852.41792800
0.86587056	,	852.74123600
0.85071918	,	837.46154300
0.80785059	,	794.82762300
0.75445830	,	741.38326400
0.52381972	,	513.35951000
0.39949047	,	390.94991800
0.53726419	,	524.53650300
0.63689193	,	621.49351300
0.68070449	,	663.93525900
0.72494548	,	706.59613000
0.76201358	,	741.95182600
0.78357411	,	761.70607800
0.78494629	,	761.01414500
0.64478142	,	621.72169600
0.45592456	,	434.69527100
0.79205350	,	745.32532200
1.08063996	,	1011.21773000
1.09374702	,	1019.32802000
1.03709822	,	961.65197800
1.00231362	,	923.27548600
0.96707282	,	883.28015600
0.96225081	,	869.59064200
0.88978472	,	794.77084400
0.80361435	,	709.31580600
0.78567807	,	684.08806100
0.76710248	,	656.48526200
0.66182101	,	552.46485600
0.61592894	,	502.74651400
0.57369440	,	453.69403300
0.36580237	,	273.63484300
0.85290458	,	613.45921900
1.06161534	,	753.04806000
1.16763299	,	816.28881300
1.09872521	,	752.73477000
1.10285520	,	752.29512700
1.10198989	,	750.78369600
1.09177799	,	742.27590400
1.06486639	,	723.53666400
1.03451089	,	702.59034700
0.96506809	,	654.76748300
0.82098739	,	555.82239900
0.41936037	,	281.55957000
0.41944037	,	281.61406600
0.41946865	,	281.63304300
0.46946865	,	314.15228100
0.51946865	,	347.61056300
0.56946865	,	381.06884400
0.61946865	,	414.52712500
0.66946865	,	447.98540600
0.71946865	,	481.44359500
0.76946865	,	514.89090400
0.81946865	,	548.19902600
0.86946865	,	581.04832300
0.87946865	,	587.53708800
0.89628658	,	597.55514400
0.89897923	,	597.92986400
0.90045432	,	596.52918100
0.89123969	,	586.42559400
0.87019807	,	566.86636400
0.77495107	,	497.86081500
0.67527163	,	424.52904900
0.64138843	,	390.54401400
0.65759488	,	384.53221600
0.71365445	,	398.89418500
0.63380440	,	337.29004600
0.66491290	,	334.73442300
0.51719284	,	242.15186300
0.52716491	,	236.97417700
0.52679366	,	227.14690500
0.67144495	,	279.85155800
1.08120966	,	439.91121600
1.23834622	,	495.92385700
1.23622097	,	488.15649200
1.21480072	,	478.05030500
1.19486887	,	467.83525800
1.18923126	,	464.81696900
1.17568642	,	458.15257400
1.02593937	,	397.46657100
0.70979639	,	273.09836000
0.80478831	,	305.05522200
0.79182568	,	295.32562000
0.72948026	,	265.15026000
0.60839083	,	210.51026400
0.45538490	,	142.41597800
0.39251472	,	102.51053200
0.43178701	,	112.10273500
0.50148470	,	129.18242400
0.53285975	,	136.02800400
0.48443606	,	123.33726600
0.04920050	,	11.91748350
0.02639937	,	6.10932171
0.03639937	,	5.42182345
0.04347044	,	6.47508553
0.06028837	,	8.98017912
0.10028837	,	14.93832940
0.15028837	,	22.38601720
0.20028837	,	29.83370490
0.25028837	,	37.28139270
0.30028837	,	44.72908050
0.35028837	,	52.17676830
0.40028837	,	59.62445610
0.45028837	,	67.07214390
0.50028837	,	74.51983170
0.55028837	,	81.96751950
0.60028837	,	89.41520730
0.65028837	,	96.86289510
0.70028837	,	104.31058300
0.75028837	,	111.75827100
0.80028837	,	119.20595800
0.85028837	,	126.65364600
0.90028837	,	134.10133400
0.95028837	,	141.54902200
1.00028837	,	148.98837200
1.05028837	,	156.35442100
1.10028837	,	163.56422900
1.15028837	,	170.66807900
1.20028837	,	177.64173800
1.25028837	,	184.38117200
1.30028837	,	191.10376700
1.35028837	,	197.82825800
1.36028837	,	199.15288700
1.38028837	,	201.70584700
1.41392423	,	202.12222500
1.12609952	,	155.75443500
1.14488829	,	154.45386100
1.16662946	,	151.96294600
1.18698358	,	148.28423000
1.19611509	,	142.02638300
1.09377200	,	121.14289000
1.03928681	,	105.55999300
1.08783746	,	100.44241100
1.21995623	,	101.22439700
1.20618583	,	89.90140460
1.23224445	,	84.56282880
1.21260222	,	74.73957920
1.16804465	,	63.38065500
1.21119918	,	58.20374730
1.42040502	,	62.15998640
1.48915048	,	64.12862410
1.49209035	,	64.18850570
1.49301237	,	64.20153460
1.49301941	,	64.18917480
1.49302958	,	64.18454700
1.49325915	,	64.19200680
1.49226887	,	64.14657230
1.49106514	,	64.09000780
1.48698060	,	63.90296790
1.47609346	,	63.41207890
1.44196641	,	61.89963360
1.34035856	,	57.44295840
1.09801850	,	46.85287880
0.61294074	,	25.73509210
0.61302074	,	25.73859600
0.61305879	,	25.74025080
0.61313490	,	25.74355970
0.43421275	,	18.23086840
0.44421275	,	18.65072980
0.46799689	,	19.64933150
0.51799689	,	21.74863300
0.56799689	,	23.84793450
0.57799689	,	24.26779480
0.60178103	,	25.26639660
0.65178103	,	27.27619560
0.70178103	,	29.36863120
0.75178103	,	31.46106680
0.80178103	,	33.55350230
0.85178103	,	35.64593780
0.90178103	,	37.73837330
0.95178103	,	39.83080890
1.00178103	,	41.92324440
1.05178103	,	44.01567990
1.10178103	,	46.10811550
1.15178103	,	48.20055100
1.20178103	,	50.29298650
1.25178103	,	52.38525250
1.30178103	,	54.47724770
1.35178103	,	56.56811770
1.40178103	,	58.65153160
1.45178103	,	60.67827930
1.50178103	,	62.38785060
1.55178103	,	63.95598130
1.60178103	,	65.47640910
1.65178103	,	67.00499680
1.70178103	,	68.55224560
1.75178103	,	70.08024880
1.80178103	,	71.54407920
1.85178103	,	72.99385890
1.90178103	,	74.35264010
1.95178103	,	75.48288660
2.00178103	,	76.61562130
2.05178103	,	77.64892240
2.05378103	,	77.67207560
2.05778103	,	77.70698310
2.05938103	,	77.70891260
2.06002103	,	77.69585170
2.06130103	,	75.23649190
2.03545889	,	71.78718710
1.91895105	,	64.08902580
1.87598948	,	61.74872610
0.80014853	,	25.02726060
0.58982595	,	17.80313160
1.33070004	,	38.69251580
1.39072489	,	39.78497440
1.38770129	,	38.64787110
1.33263315	,	35.34345610
1.23630018	,	30.18085670
1.08236244	,	22.44768460
0.89670347	,	13.19751990
0.84575847	,	5.93005106
0.86661615	,	4.69424169
0.95848168	,	2.92346847
1.22475394	,	0.83511318
1.37543721	,	0.48387513
2.00632699	,	0.13412743
2.50078608	,	0.05633026
2.87526435	,	0.03961080
3.94969728	,	0.01065579
6.12583381	,	0.00581248


==> 4.Results_data/complex_panel/Grid45_crossnotch/Shell6DofsBF_alpha5/complexpanel_crossnotch_shell6DofsBF_2.0mm_critical_point1.txt <==
v,   F,   label
0.23245902	,	2360.66831000,	Fig.25(a) 


==> 4.Results_data/complex_panel/Grid45_crossnotch/Shell6DofsBF_alpha5/complexpanel_crossnotch_shell6DofsBF_2.0mm_critical_point2.txt <==
v,   F,   label
0.86502690	,	3018.61574000,	(b) 


==> 4.Results_data/complex_panel/Grid45_crossnotch/Shell6DofsBF_alpha5/complexpanel_crossnotch_shell6DofsBF_2.0mm_critical_point3.txt <==
v,   F,   label
1.04569805	,	1642.89048000,	(c) 


==> 4.Results_data/complex_panel/Grid45_crossnotch/Shell6DofsBF_alpha5/complexpanel_crossnotch_shell6DofsBF_2.0mm_critical_point4.txt <==
v,   F,   label
1.30893339	,	1392.15192000,	(d) 


==> 4.Results_data/complex_panel/Grid45_crossnotch/Shell6DofsBF_alpha5/complexpanel_crossnotch_shell6DofsBF_2.0mm_critical_point5.txt <==
v,   F,   label
1.16763299	,	816.28881300,	(e) 


==> 4.Results_data/complex_panel/Grid45_crossnotch/Shell6DofsBF_alpha5/complexpanel_crossnotch_shell6DofsBF_2.0mm_critical_point6.txt <==
v,   F,   label
2.87526435	,	0.03961080,	(f) 


==> 4.Results_data/complex_panel/Grid45_crossnotch/Shell6DofsBF_alpha5/complexpanel_crossnotch_shell6DofsBF_2.0mm_critical_points.txt <==
v,   F
0.23245902	,	2360.66831000
0.86502690	,	3018.61574000
1.04569805	,	1642.89048000
1.30893339	,	1392.15192000
1.16763299	,	816.28881300
2.87526435	,	0.03961080

==> 4.Results_data/complex_panel/Grid90/Shell6DofsBF_alpha5/complexpanel_shell6DofsBF_2.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	5.31537212E+01
1.00000000E-01	,	1.06307442E+02
1.50000000E-01	,	1.59461163E+02
2.00000000E-01	,	2.12614884E+02
2.50000000E-01	,	2.65768606E+02
3.00000000E-01	,	3.18922327E+02
3.50000000E-01	,	3.72076048E+02
4.00000000E-01	,	4.25229769E+02
4.50000000E-01	,	4.78383490E+02
5.00000000E-01	,	5.31534990E+02
5.50000000E-01	,	5.84650390E+02
6.00000000E-01	,	6.37745159E+02
6.50000000E-01	,	6.90829317E+02
7.00000000E-01	,	7.43899943E+02
7.50000000E-01	,	7.96904096E+02
8.00000000E-01	,	8.49822937E+02
8.50000000E-01	,	9.02695588E+02
9.00000000E-01	,	9.55525695E+02
9.50000000E-01	,	1.00830426E+03
1.00000000E+00	,	1.06097503E+03
1.05000000E+00	,	1.11331898E+03
1.10000000E+00	,	1.16531247E+03
1.15000000E+00	,	1.21690598E+03
1.20000000E+00	,	1.26792141E+03
1.25606650E+00	,	1.32410950E+03
1.31996200E+00	,	1.38563511E+03
1.36113224E+00	,	1.41952155E+03
1.35020909E+00	,	1.39290976E+03
1.25358524E+00	,	1.27153162E+03
1.23261176E+00	,	1.21834940E+03
1.30254175E+00	,	1.25501883E+03
1.39064425E+00	,	1.30919773E+03
1.39900762E+00	,	1.28830764E+03
1.41597491E+00	,	1.27534065E+03
1.41436338E+00	,	1.26682690E+03
1.41462794E+00	,	1.26564981E+03
1.41459282E+00	,	1.26420459E+03
1.41465654E+00	,	1.26143386E+03
1.41471430E+00	,	1.26053430E+03
1.41470934E+00	,	1.26046591E+03
1.41466259E+00	,	1.26027208E+03
1.41435394E+00	,	1.25974120E+03
1.41387119E+00	,	1.25913022E+03
1.41222037E+00	,	1.25735557E+03
1.40572172E+00	,	1.25105683E+03
1.38173427E+00	,	1.22884234E+03
1.28326433E+00	,	1.13950567E+03
9.80399387E-01	,	8.67377542E+02
3.71785066E-01	,	3.21898807E+02
3.81785066E-01	,	3.30557003E+02
4.05569208E-01	,	3.51149781E+02
4.55569208E-01	,	3.94440762E+02
5.05569208E-01	,	4.37731743E+02
5.55569208E-01	,	4.81022725E+02
6.05569208E-01	,	5.24313706E+02
6.55569208E-01	,	5.67604688E+02
7.05569208E-01	,	6.10895669E+02
7.55569208E-01	,	6.54186650E+02
8.05569208E-01	,	6.97477632E+02
8.55569208E-01	,	7.40768613E+02
9.05569208E-01	,	7.84059594E+02
9.55569208E-01	,	8.27350576E+02
1.00556921E+00	,	8.70641557E+02
1.05556921E+00	,	9.13932538E+02
1.10556921E+00	,	9.57223520E+02
1.15556921E+00	,	1.00051450E+03
1.20556921E+00	,	1.04259119E+03
1.25556921E+00	,	1.08206172E+03
1.29059427E+00	,	1.10712726E+03
1.33796879E+00	,	1.14072374E+03
1.39510437E+00	,	1.17982809E+03
1.39561164E+00	,	1.17973582E+03
1.39626517E+00	,	1.17924612E+03
1.39641890E+00	,	1.17912820E+03
1.39642720E+00	,	1.17905188E+03
1.39621451E+00	,	1.17873217E+03
1.39545896E+00	,	1.17781400E+03
1.39482822E+00	,	1.17716945E+03
1.39179712E+00	,	1.17442259E+03
1.38220563E+00	,	1.16606160E+03
1.34424654E+00	,	1.13349965E+03
1.18984015E+00	,	1.00219270E+03
7.19339028E-01	,	6.03788296E+02
5.28486321E-01	,	4.42421925E+02
4.48968654E-01	,	3.73172703E+02
4.58968654E-01	,	3.81484479E+02
4.82752797E-01	,	4.01253326E+02
5.32752797E-01	,	4.42812207E+02
5.82752797E-01	,	4.84371089E+02
6.32752797E-01	,	5.25929970E+02
6.82752797E-01	,	5.67488852E+02
7.32752797E-01	,	6.09047733E+02
7.82752797E-01	,	6.50606615E+02
8.32752797E-01	,	6.92165496E+02
8.82752797E-01	,	7.33724378E+02
9.32752797E-01	,	7.75283259E+02
9.82752797E-01	,	8.16842141E+02
1.03275280E+00	,	8.58401022E+02
1.08275280E+00	,	8.99959904E+02
1.13275280E+00	,	9.41518785E+02
1.18275280E+00	,	9.83056207E+02
1.23275280E+00	,	1.02426226E+03
1.28275280E+00	,	1.06093165E+03
1.32883435E+00	,	1.09347390E+03
1.37378429E+00	,	1.12285756E+03
1.39241321E+00	,	1.13600324E+03
1.39707831E+00	,	1.13911881E+03
1.40330333E+00	,	1.14303709E+03
1.40420658E+00	,	1.14338527E+03
1.40344538E+00	,	1.14199084E+03
1.35582148E+00	,	1.10231736E+03
1.09961380E+00	,	8.92409487E+02
3.17659385E-01	,	2.54474472E+02
1.32843646E+00	,	1.05451522E+03
1.33895247E+00	,	1.06091542E+03
1.35835478E+00	,	1.07303936E+03
1.38689834E+00	,	1.09105772E+03
1.43026377E+00	,	1.11889862E+03
1.48312599E+00	,	1.15301775E+03
1.46266535E+00	,	1.12724387E+03
1.54894771E+00	,	1.18953307E+03
1.69934236E+00	,	1.29941265E+03
2.19012033E+00	,	1.66607723E+03
2.63329545E+00	,	1.99376140E+03
2.76730371E+00	,	2.08410889E+03
2.66075445E+00	,	1.98941011E+03
2.42864864E+00	,	1.80083441E+03
2.39393693E+00	,	1.77180179E+03
2.34460737E+00	,	1.72860842E+03
2.28241188E+00	,	1.67127672E+03
2.26645473E+00	,	1.65625763E+03
2.24330741E+00	,	1.63369467E+03
2.22675206E+00	,	1.61204212E+03
2.19348331E+00	,	1.57428563E+03
2.19429709E+00	,	1.57074339E+03
2.19415214E+00	,	1.57054153E+03
2.19318163E+00	,	1.56970811E+03
2.19154595E+00	,	1.56825979E+03
2.18854763E+00	,	1.56555855E+03
2.18727337E+00	,	1.56353418E+03
2.19255707E+00	,	1.56543849E+03
2.20268543E+00	,	1.56952810E+03
2.19984510E+00	,	1.56308144E+03
2.19789871E+00	,	1.55543563E+03
2.20162814E+00	,	1.55682123E+03
2.20612839E+00	,	1.55789862E+03
2.20533006E+00	,	1.55608586E+03
2.20130438E+00	,	1.55199588E+03
2.20122010E+00	,	1.54983131E+03
2.19497399E+00	,	1.54245630E+03
2.19975124E+00	,	1.54226272E+03
2.19632997E+00	,	1.53565076E+03
2.20236378E+00	,	1.53564968E+03
2.20358885E+00	,	1.53550298E+03
2.20402704E+00	,	1.53547184E+03
2.20452388E+00	,	1.53514516E+03
2.20485263E+00	,	1.53402876E+03
2.20376168E+00	,	1.53213860E+03
2.20245367E+00	,	1.53066339E+03
2.20066868E+00	,	1.52862216E+03
2.19462688E+00	,	1.52282274E+03
2.18636867E+00	,	1.51518131E+03
2.17780982E+00	,	1.50602358E+03
2.17093873E+00	,	1.49669136E+03
1.98878498E+00	,	1.36461216E+03
2.02842843E+00	,	1.39106802E+03
2.09504454E+00	,	1.43552293E+03
2.15092065E+00	,	1.47180718E+03
2.17334913E+00	,	1.48439656E+03
2.18790060E+00	,	1.48974515E+03
2.17843538E+00	,	1.47787805E+03
2.18809476E+00	,	1.47672960E+03
2.18658104E+00	,	1.46804050E+03
2.17476441E+00	,	1.45365494E+03
2.17044799E+00	,	1.44305526E+03
2.18430996E+00	,	1.44577161E+03
2.18493105E+00	,	1.44596545E+03
2.18517792E+00	,	1.44604195E+03
2.18525106E+00	,	1.44604904E+03
2.18534631E+00	,	1.44601380E+03
2.18491798E+00	,	1.44569107E+03
2.18343325E+00	,	1.44468530E+03
2.17978342E+00	,	1.44222357E+03
2.17084294E+00	,	1.43621450E+03
2.14776905E+00	,	1.42076075E+03
2.07959949E+00	,	1.37528572E+03
1.83908497E+00	,	1.21544215E+03
1.14094307E+00	,	7.52548978E+02
8.73983452E-01	,	5.75656048E+02
4.54885092E-01	,	2.97834484E+02
1.77626667E+00	,	1.16286790E+03
1.79646385E+00	,	1.17606093E+03
1.82080246E+00	,	1.19193605E+03
1.84389282E+00	,	1.20695487E+03
1.86809213E+00	,	1.22263453E+03
1.88785620E+00	,	1.23530343E+03
1.90088040E+00	,	1.24338243E+03
1.91727275E+00	,	1.25322435E+03
1.94201893E+00	,	1.26793158E+03
1.97975779E+00	,	1.29013345E+03
2.08175824E+00	,	1.35258194E+03
2.15422697E+00	,	1.39425868E+03
2.16611915E+00	,	1.40047726E+03
2.16866179E+00	,	1.40162668E+03
2.16987549E+00	,	1.40221354E+03
2.17015786E+00	,	1.40231703E+03
2.17027191E+00	,	1.40235316E+03
2.16738905E+00	,	1.40040101E+03
2.16378307E+00	,	1.39802638E+03
2.15502446E+00	,	1.39227780E+03
2.13359135E+00	,	1.37825075E+03
2.06833562E+00	,	1.33573354E+03
1.83914855E+00	,	1.18697430E+03
1.16675765E+00	,	7.51599201E+02
9.06198887E-01	,	5.83001003E+02
4.79678137E-01	,	3.06971350E+02
1.82285385E+00	,	1.16550555E+03
1.87387150E+00	,	1.19785316E+03
1.88819843E+00	,	1.20663689E+03
1.90721348E+00	,	1.21816305E+03
1.95136934E+00	,	1.24512796E+03
2.01467575E+00	,	1.28348747E+03
2.07742366E+00	,	1.32067473E+03
2.09325385E+00	,	1.32997381E+03
2.11831723E+00	,	1.34462194E+03
2.12226224E+00	,	1.34676939E+03
2.12367259E+00	,	1.34752197E+03
2.10766756E+00	,	1.33708176E+03
2.08058978E+00	,	1.31970112E+03
2.00044098E+00	,	1.26845252E+03
1.71713880E+00	,	1.08795980E+03
9.38025701E-01	,	5.92648029E+02
6.96986330E-01	,	4.39491487E+02
6.43088070E-01	,	4.03543049E+02
6.53088070E-01	,	4.09818131E+02
6.76872212E-01	,	4.24742875E+02
7.26872212E-01	,	4.56118286E+02
7.76872212E-01	,	4.87493697E+02
8.26872212E-01	,	5.18869108E+02
8.76872212E-01	,	5.50244519E+02
9.26872212E-01	,	5.81619930E+02
9.76872212E-01	,	6.12995340E+02
1.02687221E+00	,	6.44370751E+02
1.07687221E+00	,	6.75746162E+02
1.12687221E+00	,	7.07121573E+02
1.17687221E+00	,	7.38496984E+02
1.22687221E+00	,	7.69872395E+02
1.27687221E+00	,	8.01247806E+02
1.32687221E+00	,	8.32623216E+02
1.37687221E+00	,	8.63998627E+02
1.42687221E+00	,	8.95374038E+02
1.47687221E+00	,	9.26749449E+02
1.52687221E+00	,	9.58124860E+02
1.57687221E+00	,	9.89500271E+02
1.62687221E+00	,	1.02087568E+03
1.67687221E+00	,	1.05225072E+03
1.72687221E+00	,	1.08361726E+03
1.77687221E+00	,	1.11492899E+03
1.82687221E+00	,	1.14607812E+03
1.87687221E+00	,	1.17602180E+03
1.93393629E+00	,	1.20981777E+03
2.01455904E+00	,	1.25705481E+03
2.03082180E+00	,	1.26633410E+03
2.05953625E+00	,	1.28279039E+03
2.06979046E+00	,	1.28869674E+03
2.07369979E+00	,	1.29093951E+03
2.07934105E+00	,	1.29406957E+03
2.07948561E+00	,	1.29403146E+03
2.06427363E+00	,	1.28430916E+03
2.03486719E+00	,	1.26583119E+03
1.96452826E+00	,	1.22176414E+03
1.75192165E+00	,	1.08889667E+03
1.19347898E+00	,	7.40583825E+02
5.95610418E-01	,	3.66589167E+02
6.05610418E-01	,	3.72744016E+02
6.29394560E-01	,	3.87382794E+02
6.79394560E-01	,	4.18157035E+02
7.29394560E-01	,	4.48931276E+02
7.79394560E-01	,	4.79705516E+02
8.29394560E-01	,	5.10479757E+02
8.79394560E-01	,	5.41253998E+02
9.29394560E-01	,	5.72028238E+02
9.79394560E-01	,	6.02802479E+02
1.02939456E+00	,	6.33576720E+02
1.07939456E+00	,	6.64350961E+02
1.12939456E+00	,	6.95125201E+02
1.17939456E+00	,	7.25899442E+02
1.22939456E+00	,	7.56673683E+02
1.27939456E+00	,	7.87447924E+02
1.32939456E+00	,	8.18222164E+02
1.37939456E+00	,	8.48996405E+02
1.42939456E+00	,	8.79770646E+02
1.47939456E+00	,	9.10544886E+02
1.52939456E+00	,	9.41319127E+02
1.57939456E+00	,	9.72093368E+02
1.62939456E+00	,	1.00286761E+03
1.67939456E+00	,	1.03364185E+03
1.72939456E+00	,	1.06440977E+03
1.77939456E+00	,	1.09514961E+03
1.82939456E+00	,	1.12580467E+03
1.87939456E+00	,	1.15625012E+03
1.92939456E+00	,	1.18609374E+03
1.97939456E+00	,	1.21476310E+03
2.04677237E+00	,	1.25326229E+03
2.13045335E+00	,	1.30060211E+03
8.19746677E-01	,	4.99180134E+02
8.29746677E-01	,	5.05269577E+02
8.53530819E-01	,	5.19752797E+02
9.03530819E-01	,	5.50200016E+02
9.53530819E-01	,	5.80647235E+02
1.00353082E+00	,	6.11094455E+02
1.05353082E+00	,	6.41541674E+02
1.10353082E+00	,	6.71988893E+02
1.15353082E+00	,	7.02436112E+02
1.20353082E+00	,	7.32883331E+02
1.25353082E+00	,	7.63330550E+02
1.30353082E+00	,	7.93777769E+02
1.35353082E+00	,	8.24224988E+02
1.40353082E+00	,	8.54672207E+02
1.45353082E+00	,	8.85119427E+02
1.50353082E+00	,	9.15566646E+02
1.55353082E+00	,	9.46013865E+02
1.60353082E+00	,	9.76461084E+02
1.65353082E+00	,	1.00690830E+03
1.70353082E+00	,	1.03735552E+03
1.75353082E+00	,	1.06780274E+03
1.80353082E+00	,	1.09824996E+03
1.85353082E+00	,	1.12869718E+03
1.90353082E+00	,	1.15914163E+03
1.95353082E+00	,	1.18956158E+03
2.00353082E+00	,	1.21990455E+03
2.05353082E+00	,	1.24994429E+03
2.10353082E+00	,	1.27977423E+03
2.15353082E+00	,	1.30886622E+03
2.20619759E+00	,	1.33869484E+03
2.27781865E+00	,	1.37857319E+03
2.43592318E+00	,	1.46842837E+03
3.06039545E+00	,	1.83570203E+03
4.57962909E+00	,	2.73665207E+03
4.66471968E+00	,	2.77876537E+03
4.57040951E+00	,	2.72114284E+03
4.41805751E+00	,	2.62835351E+03
4.14444539E+00	,	2.46127178E+03
4.09750509E+00	,	2.43185100E+03
4.03596718E+00	,	2.39270168E+03
4.01576572E+00	,	2.37982832E+03
3.97888514E+00	,	2.35616902E+03
3.96867803E+00	,	2.34951259E+03
3.95558042E+00	,	2.34053126E+03
3.95355716E+00	,	2.33929926E+03
3.95123556E+00	,	2.33788415E+03
3.94678498E+00	,	2.33515218E+03
3.93656939E+00	,	2.32891057E+03
3.91669382E+00	,	2.31675604E+03
3.88696861E+00	,	2.29837740E+03
3.87862486E+00	,	2.29183967E+03
3.90279952E+00	,	2.30342076E+03
3.90289261E+00	,	2.30344530E+03
3.90281928E+00	,	2.30334123E+03
3.89956644E+00	,	2.30129990E+03
3.89901740E+00	,	2.30094547E+03
3.89789431E+00	,	2.30021033E+03
3.89661719E+00	,	2.29928451E+03
3.89397826E+00	,	2.29738291E+03
3.89243415E+00	,	2.29578255E+03
3.89366696E+00	,	2.29534984E+03
3.89771844E+00	,	2.29635940E+03
3.89798027E+00	,	2.29419715E+03
3.89214276E+00	,	2.28748562E+03
3.88644641E+00	,	2.27949814E+03
3.84051756E+00	,	2.24703415E+03
3.83645263E+00	,	2.24070192E+03
3.88502949E+00	,	2.26436653E+03
3.90904902E+00	,	2.27705148E+03
3.90862570E+00	,	2.27636540E+03
3.75816342E+00	,	2.18799766E+03
3.15287574E+00	,	1.83451274E+03
1.21284678E+00	,	7.03519931E+02
1.08609163E+00	,	6.28861559E+02
1.09609163E+00	,	6.34651692E+02
1.11987577E+00	,	6.48423028E+02
1.16987577E+00	,	6.77373696E+02
1.21987577E+00	,	7.06324364E+02
1.26987577E+00	,	7.35275031E+02
1.31987577E+00	,	7.64225699E+02
1.36987577E+00	,	7.93176367E+02
1.41987577E+00	,	8.22127035E+02
1.46987577E+00	,	8.51077703E+02
1.51987577E+00	,	8.80028370E+02
1.56987577E+00	,	9.08979038E+02
1.61987577E+00	,	9.37929706E+02
1.66987577E+00	,	9.66880374E+02
1.71987577E+00	,	9.95831041E+02
1.76987577E+00	,	1.02478171E+03
1.81987577E+00	,	1.05373238E+03
1.86987577E+00	,	1.08268304E+03
1.91987577E+00	,	1.11163371E+03
1.96987577E+00	,	1.14058438E+03
2.01987577E+00	,	1.16953505E+03
2.06987577E+00	,	1.19848572E+03
2.11987577E+00	,	1.22743638E+03
2.16987577E+00	,	1.25638705E+03
2.21987577E+00	,	1.28533772E+03
2.26987577E+00	,	1.31428839E+03
2.31987577E+00	,	1.34323905E+03
2.36987577E+00	,	1.37218972E+03
2.41987577E+00	,	1.40114039E+03
2.46987577E+00	,	1.43009106E+03
2.51987577E+00	,	1.45904173E+03
2.56987577E+00	,	1.48799239E+03
2.61987577E+00	,	1.51694306E+03
2.66987577E+00	,	1.54589373E+03
2.71987577E+00	,	1.57484440E+03
2.76987577E+00	,	1.60379506E+03
2.81987577E+00	,	1.63274573E+03
2.86987577E+00	,	1.66169640E+03
2.91987577E+00	,	1.69064707E+03
2.96987577E+00	,	1.71959774E+03
3.01987577E+00	,	1.74854840E+03
3.06987577E+00	,	1.77749907E+03
3.11987577E+00	,	1.80644756E+03
3.16987577E+00	,	1.83523074E+03
3.21987577E+00	,	1.86390616E+03
3.26987577E+00	,	1.89244640E+03
3.31987577E+00	,	1.92082588E+03
3.36987577E+00	,	1.94873216E+03
3.42067065E+00	,	1.97668067E+03
3.53681637E+00	,	2.04143582E+03
3.69075357E+00	,	2.12644706E+03
3.85718987E+00	,	2.21713522E+03
4.12553309E+00	,	2.36433712E+03
4.17517910E+00	,	2.39122294E+03
4.21355638E+00	,	2.41059974E+03
4.21072040E+00	,	2.40889051E+03
4.20633847E+00	,	2.40628045E+03
4.19255326E+00	,	2.39818779E+03
4.14937428E+00	,	2.37307421E+03
4.04985195E+00	,	2.31545154E+03
3.78866839E+00	,	2.16467906E+03
3.51286567E+00	,	2.00450139E+03
3.35643356E+00	,	1.91127888E+03
3.34106628E+00	,	1.90135602E+03
3.31154526E+00	,	1.88257560E+03
3.30735011E+00	,	1.87951865E+03
3.27015252E+00	,	1.85724809E+03
3.25840831E+00	,	1.85052365E+03
3.23709518E+00	,	1.83835446E+03
3.17666592E+00	,	1.80390572E+03
2.96927897E+00	,	1.68587208E+03
2.39921833E+00	,	1.36172818E+03
1.10959023E+00	,	6.28773456E+02
9.70061122E-01	,	5.49095624E+02
9.80061122E-01	,	5.54756047E+02
1.00384526E+00	,	5.68218878E+02
1.05384526E+00	,	5.96520993E+02
1.10384526E+00	,	6.24823107E+02
1.15384526E+00	,	6.53125222E+02
1.20384526E+00	,	6.81427337E+02
1.25384526E+00	,	7.09729452E+02
1.30384526E+00	,	7.38031566E+02
1.35384526E+00	,	7.66333681E+02
1.40384526E+00	,	7.94635796E+02
1.45384526E+00	,	8.22937911E+02
1.50384526E+00	,	8.51240026E+02
1.55384526E+00	,	8.79542140E+02
1.60384526E+00	,	9.07844255E+02
1.65384526E+00	,	9.36146370E+02
1.70384526E+00	,	9.64448485E+02
1.75384526E+00	,	9.92750599E+02
1.80384526E+00	,	1.02105271E+03
1.85384526E+00	,	1.04935483E+03
1.90384526E+00	,	1.07765694E+03
1.95384526E+00	,	1.10595906E+03
2.00384526E+00	,	1.13426117E+03
2.05384526E+00	,	1.16256329E+03
2.10384526E+00	,	1.19086540E+03
2.15384526E+00	,	1.21916752E+03
2.20384526E+00	,	1.24746963E+03
2.25384526E+00	,	1.27577175E+03
2.30384526E+00	,	1.30407386E+03
2.35384526E+00	,	1.33237598E+03
2.40384526E+00	,	1.36067809E+03
2.45384526E+00	,	1.38898021E+03
2.50384526E+00	,	1.41728232E+03
2.55384526E+00	,	1.44558444E+03
2.60384526E+00	,	1.47388650E+03
2.65384526E+00	,	1.50218641E+03
2.70384526E+00	,	1.53047475E+03
2.75384526E+00	,	1.55871420E+03
2.80384526E+00	,	1.58653427E+03
2.85384526E+00	,	1.61396625E+03
2.94989264E+00	,	1.66686375E+03
3.00378809E+00	,	1.69500548E+03
3.11797109E+00	,	1.75622620E+03
3.21733360E+00	,	1.80781759E+03
3.26994105E+00	,	1.83233504E+03
3.34114880E+00	,	1.87135974E+03
3.43471052E+00	,	1.92254922E+03
3.69281597E+00	,	2.06503551E+03
4.08313631E+00	,	2.28069169E+03
4.18406627E+00	,	2.33639927E+03
4.28371722E+00	,	2.39094803E+03
4.26649650E+00	,	2.37982139E+03
4.06019450E+00	,	2.26346855E+03
3.79601847E+00	,	2.11485223E+03
3.57858844E+00	,	1.99129910E+03
3.45054081E+00	,	1.91642036E+03
2.75635956E+00	,	1.52555460E+03
2.91983708E+00	,	1.61367966E+03
2.99654694E+00	,	1.65293101E+03
3.13919700E+00	,	1.72728714E+03
3.31155988E+00	,	1.81720994E+03
3.33762577E+00	,	1.83040497E+03
3.40395605E+00	,	1.86522603E+03
3.23488634E+00	,	1.77001785E+03
3.30060020E+00	,	1.80563681E+03
3.38963136E+00	,	1.85368114E+03
3.46549002E+00	,	1.89408280E+03
3.67223433E+00	,	2.00529851E+03
4.05584697E+00	,	2.21240038E+03
4.60555487E+00	,	2.50921289E+03
5.99479485E+00	,	3.26231138E+03
8.25647748E+00	,	4.48897842E+03
8.41753003E+00	,	4.57569536E+03
8.59109453E+00	,	4.66838387E+03


==> 4.Results_data/complex_panel/Grid90/Shell6DofsBF_alpha50/complexpanel_shell6DofsBF_2.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	5.37483765E+01
1.00000000E-01	,	1.07496753E+02
1.50000000E-01	,	1.61245129E+02
2.00000000E-01	,	2.14993506E+02
2.50000000E-01	,	2.68740026E+02
3.00000000E-01	,	3.22473402E+02
3.50000000E-01	,	3.76200851E+02
4.00000000E-01	,	4.29894914E+02
4.50000000E-01	,	4.83558107E+02
5.00000000E-01	,	5.37217285E+02
5.50000000E-01	,	5.90868021E+02
6.00000000E-01	,	6.44509108E+02
6.50000000E-01	,	6.98095353E+02
7.00000000E-01	,	7.51581698E+02
7.50000000E-01	,	8.04897977E+02
8.00000000E-01	,	8.58083552E+02
8.50000000E-01	,	9.11146780E+02
9.00000000E-01	,	9.64063312E+02
9.50000000E-01	,	1.01680904E+03
1.00000000E+00	,	1.06935687E+03
1.05000000E+00	,	1.12159720E+03
1.10000000E+00	,	1.17327656E+03
1.15000000E+00	,	1.22429164E+03
1.20016756E+00	,	1.27456762E+03
1.25518752E+00	,	1.32795039E+03
1.29565322E+00	,	1.36393591E+03
1.31764660E+00	,	1.37773650E+03
1.31541631E+00	,	1.37280354E+03
1.30452557E+00	,	1.35883230E+03
1.27041799E+00	,	1.31888656E+03
1.20820007E+00	,	1.24666481E+03
1.22566275E+00	,	1.25333716E+03
1.30311463E+00	,	1.31923699E+03
1.30182889E+00	,	1.31543330E+03
1.29065905E+00	,	1.30116832E+03
1.25240527E+00	,	1.25755065E+03
1.20719738E+00	,	1.20340038E+03
1.26135067E+00	,	1.24453583E+03
1.19802263E+00	,	1.16975607E+03
1.25241390E+00	,	1.21639106E+03
1.28642413E+00	,	1.24323122E+03
1.31521650E+00	,	1.26253179E+03
1.34367189E+00	,	1.27993117E+03
1.36487386E+00	,	1.28858475E+03
1.32386114E+00	,	1.23635108E+03
1.30421977E+00	,	1.20407608E+03
1.34035855E+00	,	1.22329818E+03
1.34157072E+00	,	1.22374993E+03
1.34289173E+00	,	1.22385508E+03
1.34289382E+00	,	1.22379483E+03
1.34283238E+00	,	1.22365093E+03
1.34237229E+00	,	1.22310736E+03
1.33994338E+00	,	1.22071838E+03
1.33260419E+00	,	1.21378305E+03
1.30649166E+00	,	1.18957747E+03
1.22238438E+00	,	1.11227391E+03
9.75518443E-01	,	8.86346031E+02
3.63810961E-01	,	3.27816893E+02
5.72346467E-01	,	5.15103336E+02
5.82346467E-01	,	5.24103187E+02
6.06130610E-01	,	5.45508563E+02
6.56130610E-01	,	5.90507822E+02
7.06130610E-01	,	6.35507080E+02
7.56130610E-01	,	6.80506339E+02
8.06130610E-01	,	7.25505598E+02
8.56130610E-01	,	7.70504857E+02
9.06130610E-01	,	8.15504115E+02
9.56130610E-01	,	8.60503374E+02
1.00613061E+00	,	9.05502617E+02
1.05613061E+00	,	9.50501830E+02
1.10613061E+00	,	9.95501024E+02
1.15613061E+00	,	1.04046654E+03
1.20613061E+00	,	1.08505874E+03
1.25613061E+00	,	1.12419385E+03
1.26813620E+00	,	1.13096934E+03
1.28552720E+00	,	1.14180384E+03
1.30236462E+00	,	1.15127401E+03
1.30473313E+00	,	1.15208009E+03
1.30929961E+00	,	1.15395067E+03
1.31091857E+00	,	1.15465300E+03
1.31154657E+00	,	1.15496274E+03
1.31262712E+00	,	1.15550511E+03
1.30473117E+00	,	1.14786675E+03
1.29985529E+00	,	1.14347426E+03
1.28900333E+00	,	1.13375428E+03
1.26389883E+00	,	1.11137902E+03
1.20190963E+00	,	1.05636538E+03
1.04900512E+00	,	9.21083743E+02
7.34421756E-01	,	6.43415449E+02
3.64292264E-01	,	3.16693025E+02
3.74292264E-01	,	3.25386403E+02
3.98076406E-01	,	3.46062856E+02
4.48076406E-01	,	3.89529745E+02
4.98076406E-01	,	4.32996633E+02
5.48076406E-01	,	4.76463522E+02
5.98076406E-01	,	5.19930410E+02
6.48076406E-01	,	5.63397299E+02
6.98076406E-01	,	6.06864188E+02
7.48076406E-01	,	6.50331076E+02
7.98076406E-01	,	6.93797965E+02
8.48076406E-01	,	7.37264853E+02
8.98076406E-01	,	7.80731742E+02
9.48076406E-01	,	8.24198631E+02
9.98076406E-01	,	8.67665519E+02
1.04807641E+00	,	9.11132408E+02
1.09807641E+00	,	9.54599289E+02
1.14807641E+00	,	9.98035209E+02
1.19807641E+00	,	1.04103904E+03
1.20585434E+00	,	1.04727134E+03
1.21281828E+00	,	1.05244028E+03
1.21979398E+00	,	1.05725735E+03
1.23004384E+00	,	1.06407429E+03
1.25322472E+00	,	1.08122838E+03
1.29043318E+00	,	1.10930626E+03
1.29560928E+00	,	1.11282636E+03
1.30145545E+00	,	1.11653855E+03
1.30218573E+00	,	1.11685507E+03
1.30327932E+00	,	1.11727198E+03
1.30354380E+00	,	1.11732360E+03
1.30205019E+00	,	1.11579577E+03
1.29870401E+00	,	1.11278086E+03
1.28847836E+00	,	1.10377061E+03
1.25751024E+00	,	1.07682060E+03
1.16538380E+00	,	9.97205729E+02
9.08313248E-01	,	7.75915982E+02
3.49238997E-01	,	2.95490716E+02
3.59238997E-01	,	3.03951704E+02
3.83023139E-01	,	3.24075440E+02
4.33023139E-01	,	3.66380383E+02
4.83023139E-01	,	4.08685326E+02
5.33023139E-01	,	4.50990269E+02
5.83023139E-01	,	4.93295211E+02
6.33023139E-01	,	5.35600154E+02
6.83023139E-01	,	5.77905097E+02
7.33023139E-01	,	6.20210040E+02
7.83023139E-01	,	6.62514983E+02
8.33023139E-01	,	7.04819926E+02
8.83023139E-01	,	7.47124869E+02
9.33023139E-01	,	7.89429811E+02
9.83023139E-01	,	8.31734754E+02
1.03302314E+00	,	8.74039697E+02
1.08302314E+00	,	9.16344640E+02
1.13302314E+00	,	9.58637435E+02
1.18302314E+00	,	1.00068717E+03
1.23302314E+00	,	1.03678195E+03
1.27590516E+00	,	1.06863358E+03
1.28205995E+00	,	1.07297568E+03
1.28845673E+00	,	1.07718524E+03
1.29415713E+00	,	1.08034110E+03
1.29428006E+00	,	1.08035306E+03
1.29289947E+00	,	1.07904819E+03
1.28802114E+00	,	1.07484842E+03
1.27533650E+00	,	1.06404647E+03
1.24360782E+00	,	1.03720640E+03
1.16179031E+00	,	9.68333415E+02
9.50305069E-01	,	7.90921270E+02
5.28701834E-01	,	4.38053198E+02
7.23445376E-01	,	5.95856090E+02
7.33445376E-01	,	6.04092456E+02
7.57229518E-01	,	6.23681946E+02
8.07229518E-01	,	6.64863776E+02
8.57229518E-01	,	7.06045606E+02
9.07229518E-01	,	7.47227436E+02
9.57229518E-01	,	7.88409266E+02
1.00722952E+00	,	8.29591092E+02
1.05722952E+00	,	8.70772880E+02
1.10722952E+00	,	9.11954116E+02
1.15722952E+00	,	9.53053868E+02
1.20722952E+00	,	9.93329656E+02
1.22016140E+00	,	1.00294147E+03
1.23880048E+00	,	1.01655047E+03
1.25351472E+00	,	1.02624037E+03
1.26122540E+00	,	1.02975067E+03
1.28259208E+00	,	1.04325697E+03
1.29743444E+00	,	1.05072355E+03
1.30967617E+00	,	1.05522248E+03
1.32143032E+00	,	1.05831358E+03
1.34082414E+00	,	1.06752317E+03
1.36711774E+00	,	1.08104717E+03
1.42790562E+00	,	1.11883714E+03
1.43184332E+00	,	1.12145444E+03
1.43792994E+00	,	1.12543656E+03
1.43968468E+00	,	1.12658884E+03
1.44113583E+00	,	1.12735299E+03
1.44113802E+00	,	1.12735445E+03
1.44113885E+00	,	1.12735499E+03
1.44113918E+00	,	1.12735520E+03
1.49113918E+00	,	1.15388215E+03
1.49555860E+00	,	1.15707481E+03
1.50299114E+00	,	1.16246469E+03
1.51549114E+00	,	1.17157342E+03
1.54049114E+00	,	1.18977612E+03
1.58253596E+00	,	1.22063755E+03
1.64944682E+00	,	1.27002891E+03
1.76205379E+00	,	1.35372351E+03
1.90683971E+00	,	1.46160699E+03
2.07551966E+00	,	1.58721963E+03
2.25786810E+00	,	1.72264502E+03
2.44720457E+00	,	1.86187031E+03
2.58618438E+00	,	1.96187060E+03
2.67377234E+00	,	2.02063631E+03
2.65504527E+00	,	1.99765192E+03
2.54751642E+00	,	1.90617037E+03
2.36085674E+00	,	1.75091338E+03
2.26402983E+00	,	1.66495672E+03
2.24704652E+00	,	1.64895897E+03
2.22534780E+00	,	1.62709087E+03
2.21460975E+00	,	1.61323681E+03
2.20957369E+00	,	1.60530307E+03
2.20937326E+00	,	1.60503654E+03
2.20932954E+00	,	1.60495641E+03
2.20902941E+00	,	1.60468086E+03
2.20867586E+00	,	1.60435562E+03
2.20797918E+00	,	1.60371271E+03
2.20655401E+00	,	1.60240378E+03
2.20394193E+00	,	1.60004612E+03
2.20092681E+00	,	1.59708134E+03
2.20019149E+00	,	1.59628645E+03
2.19940201E+00	,	1.59527405E+03
2.19956635E+00	,	1.59465363E+03
2.19572440E+00	,	1.59124638E+03
2.18857242E+00	,	1.58518230E+03
2.17551859E+00	,	1.57424087E+03
2.16591444E+00	,	1.56517624E+03
2.17821035E+00	,	1.57193746E+03
2.17258572E+00	,	1.56536641E+03
2.17092222E+00	,	1.56164938E+03
2.17695811E+00	,	1.56299402E+03
2.16951551E+00	,	1.55513704E+03
2.17644451E+00	,	1.55758182E+03
2.18184834E+00	,	1.55845943E+03
2.16174362E+00	,	1.54159118E+03
2.14687483E+00	,	1.52845679E+03
2.15411591E+00	,	1.53106342E+03
2.15259259E+00	,	1.52947269E+03
2.15176961E+00	,	1.52871695E+03
2.14967891E+00	,	1.52694393E+03
2.14855623E+00	,	1.52606503E+03
2.14371814E+00	,	1.52249160E+03
2.12521898E+00	,	1.50921594E+03
2.01774867E+00	,	1.43266329E+03
1.40404105E+00	,	9.96499334E+02
5.54985256E-01	,	3.93054444E+02
5.64985256E-01	,	4.00136694E+02
5.88769399E-01	,	4.16981219E+02
6.38769399E-01	,	4.52392470E+02
6.88769399E-01	,	4.87803721E+02
7.38769399E-01	,	5.23214972E+02
7.88769399E-01	,	5.58626223E+02
8.38769399E-01	,	5.94037474E+02
8.88769399E-01	,	6.29448724E+02
9.38769399E-01	,	6.64859975E+02
9.88769399E-01	,	7.00271226E+02
1.03876940E+00	,	7.35682477E+02
1.08876940E+00	,	7.71093728E+02
1.13876940E+00	,	8.06504979E+02
1.18876940E+00	,	8.41916230E+02
1.23876940E+00	,	8.77327481E+02
1.28876940E+00	,	9.12738732E+02
1.33876940E+00	,	9.48149983E+02
1.38876940E+00	,	9.83561234E+02
1.43876940E+00	,	1.01897249E+03
1.48876940E+00	,	1.05438374E+03
1.53876940E+00	,	1.08979499E+03
1.58876940E+00	,	1.12520624E+03
1.63876940E+00	,	1.16061749E+03
1.68876940E+00	,	1.19602874E+03
1.73876940E+00	,	1.23143999E+03
1.78876940E+00	,	1.26685084E+03
1.83876940E+00	,	1.30225571E+03
1.88876940E+00	,	1.33762220E+03
1.93876940E+00	,	1.37285518E+03
1.98876940E+00	,	1.40698302E+03
2.07920276E+00	,	1.46948038E+03
2.13426804E+00	,	1.50671325E+03
2.13795531E+00	,	1.50736467E+03
2.13104549E+00	,	1.50017597E+03
2.08447547E+00	,	1.46410517E+03
2.07730542E+00	,	1.45839690E+03
2.07356934E+00	,	1.45463963E+03
2.07429644E+00	,	1.45476749E+03
2.07244769E+00	,	1.45282831E+03
2.06930957E+00	,	1.45044651E+03
2.06031493E+00	,	1.44392522E+03
2.03785942E+00	,	1.42792900E+03
1.95854302E+00	,	1.37191195E+03
1.78888694E+00	,	1.25252752E+03
1.34654445E+00	,	9.41809453E+02
6.79538062E-01	,	4.73703411E+02
1.39076186E+00	,	9.66855750E+02
1.40076186E+00	,	9.73807736E+02
1.42454601E+00	,	9.90342440E+02
1.47454601E+00	,	1.02510237E+03
1.52454601E+00	,	1.05986230E+03
1.57454601E+00	,	1.09462223E+03
1.62454601E+00	,	1.12938186E+03
1.67454601E+00	,	1.16413512E+03
1.72454601E+00	,	1.19884552E+03
1.77454601E+00	,	1.23341890E+03
1.82454601E+00	,	1.26707046E+03
1.85481548E+00	,	1.28702000E+03
1.89530352E+00	,	1.31362348E+03
1.93920304E+00	,	1.34198729E+03
1.96825483E+00	,	1.35969459E+03
1.99739789E+00	,	1.37701802E+03
2.06120382E+00	,	1.41771452E+03
2.12504433E+00	,	1.45783127E+03
2.13228033E+00	,	1.45911598E+03
2.07984807E+00	,	1.41887599E+03
2.06931701E+00	,	1.41062838E+03
2.06287015E+00	,	1.40496272E+03
2.06194032E+00	,	1.40396885E+03
2.06025280E+00	,	1.40221311E+03
2.05856848E+00	,	1.40086251E+03
2.05024527E+00	,	1.39485477E+03
2.02233276E+00	,	1.37551973E+03
1.92822052E+00	,	1.31101301E+03
1.61017772E+00	,	1.09390019E+03
1.05414233E+00	,	7.14905481E+02
6.56747062E-01	,	4.43139152E+02
6.66747062E-01	,	4.49886638E+02
6.90531205E-01	,	4.65934955E+02
7.40531205E-01	,	4.99672384E+02
7.90531205E-01	,	5.33409813E+02
8.40531205E-01	,	5.67147243E+02
8.90531205E-01	,	6.00884672E+02
9.40531205E-01	,	6.34622102E+02
9.90531205E-01	,	6.68359531E+02
1.04053120E+00	,	7.02096960E+02
1.09053120E+00	,	7.35834390E+02
1.14053120E+00	,	7.69571819E+02
1.19053120E+00	,	8.03309248E+02
1.24053120E+00	,	8.37046678E+02
1.29053120E+00	,	8.70784107E+02
1.34053120E+00	,	9.04521536E+02
1.39053120E+00	,	9.38258966E+02
1.44053120E+00	,	9.71996395E+02
1.49053120E+00	,	1.00573382E+03
1.54053120E+00	,	1.03947125E+03
1.59053120E+00	,	1.07320862E+03
1.64053120E+00	,	1.10694371E+03
1.69053120E+00	,	1.14065713E+03
1.74053120E+00	,	1.17426659E+03
1.79053120E+00	,	1.20728238E+03
1.84053120E+00	,	1.23992196E+03
1.87380861E+00	,	1.26109836E+03
1.90357400E+00	,	1.27940590E+03
1.93888823E+00	,	1.30112158E+03
1.97356772E+00	,	1.32203620E+03
2.00357109E+00	,	1.33938019E+03
2.06442145E+00	,	1.37683193E+03
2.13429737E+00	,	1.41900605E+03
2.12373188E+00	,	1.40769800E+03
2.12472166E+00	,	1.40531012E+03
2.09836969E+00	,	1.38357790E+03
2.05481858E+00	,	1.34968093E+03
2.04928700E+00	,	1.34579590E+03
2.03052466E+00	,	1.33317430E+03
1.94766583E+00	,	1.27826258E+03
1.63653597E+00	,	1.07317340E+03
9.41564186E-01	,	6.15936104E+02
1.00821215E+00	,	6.56427634E+02
1.01821215E+00	,	6.62938443E+02
1.04199630E+00	,	6.78423842E+02
1.09199630E+00	,	7.10977885E+02
1.14199630E+00	,	7.43531928E+02
1.19199630E+00	,	7.76085971E+02
1.24199630E+00	,	8.08640014E+02
1.29199630E+00	,	8.41194057E+02
1.34199630E+00	,	8.73748100E+02
1.39199630E+00	,	9.06302142E+02
1.44199630E+00	,	9.38856185E+02
1.49199630E+00	,	9.71410228E+02
1.54199630E+00	,	1.00396427E+03
1.59199630E+00	,	1.03651822E+03
1.64199630E+00	,	1.06906956E+03
1.69199630E+00	,	1.10159731E+03
1.74199630E+00	,	1.13401569E+03
1.79199630E+00	,	1.16583113E+03
1.84199630E+00	,	1.19719617E+03
1.87105607E+00	,	1.21495121E+03
1.89832703E+00	,	1.23108301E+03
1.93677341E+00	,	1.25381862E+03
1.97277866E+00	,	1.27456643E+03
2.00560303E+00	,	1.29278341E+03
2.07672967E+00	,	1.33513301E+03
2.13582315E+00	,	1.36910736E+03
2.12743048E+00	,	1.35982168E+03
2.11235586E+00	,	1.34785463E+03
2.11364814E+00	,	1.34588670E+03
2.07429536E+00	,	1.31750959E+03
2.03015817E+00	,	1.28609361E+03
2.02857539E+00	,	1.28426910E+03
1.97310381E+00	,	1.24776744E+03
1.65311116E+00	,	1.04440231E+03
8.56135120E-01	,	5.39191543E+02
9.52921982E-01	,	5.97391644E+02
9.62921982E-01	,	6.03660695E+02
9.86706124E-01	,	6.18571095E+02
1.03670612E+00	,	6.49916350E+02
1.08670612E+00	,	6.81261605E+02
1.13670612E+00	,	7.12606859E+02
1.18670612E+00	,	7.43952114E+02
1.23670612E+00	,	7.75297369E+02
1.28670612E+00	,	8.06642624E+02
1.33670612E+00	,	8.37987878E+02
1.38670612E+00	,	8.69333133E+02
1.43670612E+00	,	9.00678383E+02
1.48670612E+00	,	9.32023629E+02
1.53670612E+00	,	9.63368860E+02
1.58670612E+00	,	9.94713258E+02
1.63670612E+00	,	1.02604559E+03
1.68670612E+00	,	1.05729909E+03
1.73670612E+00	,	1.08800659E+03
1.78670612E+00	,	1.11781653E+03
1.81765282E+00	,	1.13570616E+03
1.84234795E+00	,	1.14941599E+03
1.87658885E+00	,	1.16837833E+03
1.89453984E+00	,	1.17675262E+03
1.92300529E+00	,	1.19113258E+03
1.93918368E+00	,	1.19728651E+03
1.96350648E+00	,	1.20846895E+03
2.05870688E+00	,	1.26170525E+03
2.07597974E+00	,	1.27143201E+03
2.08018178E+00	,	1.27376456E+03
2.08423116E+00	,	1.27583967E+03
2.08401141E+00	,	1.27568900E+03
2.08209267E+00	,	1.27448219E+03
2.07632910E+00	,	1.27091577E+03
2.05388929E+00	,	1.25710332E+03
1.97766641E+00	,	1.21031926E+03
1.68150686E+00	,	1.02884255E+03
8.18829324E-01	,	5.00626030E+02
6.13156814E-01	,	3.74723014E+02
6.40533386E-01	,	3.91158474E+02
6.50533386E-01	,	3.97265236E+02
6.74317528E-01	,	4.11789645E+02
7.24317528E-01	,	4.42323453E+02
7.74317528E-01	,	4.72857262E+02
8.24317528E-01	,	5.03391070E+02
8.74317528E-01	,	5.33924878E+02
9.24317528E-01	,	5.64458687E+02
9.74317528E-01	,	5.94992495E+02
1.02431753E+00	,	6.25526304E+02
1.07431753E+00	,	6.56060112E+02
1.12431753E+00	,	6.86593921E+02
1.17431753E+00	,	7.17127729E+02
1.22431753E+00	,	7.47661538E+02
1.27431753E+00	,	7.78195346E+02
1.32431753E+00	,	8.08729154E+02
1.37431753E+00	,	8.39262963E+02
1.42431753E+00	,	8.69796771E+02
1.47431753E+00	,	9.00330580E+02
1.52431753E+00	,	9.30864388E+02
1.57431753E+00	,	9.61398197E+02
1.62431753E+00	,	9.91932005E+02
1.67431753E+00	,	1.02246581E+03
1.72431753E+00	,	1.05299962E+03
1.77431753E+00	,	1.08353343E+03
1.82431753E+00	,	1.11406722E+03
1.87431753E+00	,	1.14459829E+03
1.92431753E+00	,	1.17510186E+03
1.97431753E+00	,	1.20551439E+03
2.02431753E+00	,	1.23551051E+03
2.07431753E+00	,	1.26555002E+03
2.12431753E+00	,	1.29446881E+03
2.15815380E+00	,	1.31324502E+03
2.19964454E+00	,	1.33592791E+03
2.27292783E+00	,	1.37687745E+03
2.41075366E+00	,	1.45627357E+03
2.69467973E+00	,	1.62319454E+03
3.34793108E+00	,	2.01088460E+03
3.81483581E+00	,	2.28801779E+03
4.19795205E+00	,	2.51434832E+03
4.49389184E+00	,	2.68716603E+03
4.54845082E+00	,	2.71861847E+03
4.59236355E+00	,	2.74322814E+03
4.55659262E+00	,	2.71956751E+03
4.34821462E+00	,	2.59245041E+03
4.03600891E+00	,	2.40223723E+03
3.85975320E+00	,	2.29211142E+03
3.82274819E+00	,	2.26364711E+03
3.85484521E+00	,	2.27610170E+03
3.90988518E+00	,	2.30313672E+03
3.87789301E+00	,	2.28321427E+03
3.83165121E+00	,	2.25490196E+03
3.82786616E+00	,	2.25136718E+03
3.83290684E+00	,	2.25402064E+03
3.83370296E+00	,	2.25438426E+03
3.83372205E+00	,	2.25436033E+03
3.82749859E+00	,	2.25063040E+03
3.79128695E+00	,	2.22926694E+03
3.55798731E+00	,	2.09196778E+03
2.33891004E+00	,	1.37498016E+03
1.15192545E+00	,	6.76723900E+02
1.16192545E+00	,	6.82598619E+02
1.18570959E+00	,	6.96571136E+02
1.23570959E+00	,	7.25944734E+02
1.28570959E+00	,	7.55318332E+02
1.33570959E+00	,	7.84691930E+02
1.38570959E+00	,	8.14065528E+02
1.43570959E+00	,	8.43439126E+02
1.48570959E+00	,	8.72812724E+02
1.53570959E+00	,	9.02186322E+02
1.58570959E+00	,	9.31559920E+02
1.63570959E+00	,	9.60933518E+02
1.68570959E+00	,	9.90307116E+02
1.73570959E+00	,	1.01968071E+03
1.78570959E+00	,	1.04905431E+03
1.83570959E+00	,	1.07842791E+03
1.88570959E+00	,	1.10780151E+03
1.93570959E+00	,	1.13717511E+03
1.98570959E+00	,	1.16654870E+03
2.03570959E+00	,	1.19592230E+03
2.08570959E+00	,	1.22529590E+03
2.13570959E+00	,	1.25466950E+03
2.18570959E+00	,	1.28404310E+03
2.23570959E+00	,	1.31341669E+03
2.28570959E+00	,	1.34279029E+03
2.33570959E+00	,	1.37216389E+03
2.38570959E+00	,	1.40153749E+03
2.43570959E+00	,	1.43091108E+03
2.48570959E+00	,	1.46028468E+03
2.53570959E+00	,	1.48965828E+03
2.58570959E+00	,	1.51903188E+03
2.63570959E+00	,	1.54840548E+03
2.68570959E+00	,	1.57777907E+03
2.73570959E+00	,	1.60715267E+03
2.78570959E+00	,	1.63652627E+03
2.83570959E+00	,	1.66589987E+03
2.88570959E+00	,	1.69527347E+03
2.93570959E+00	,	1.72464706E+03
2.98570959E+00	,	1.75402066E+03
3.03570959E+00	,	1.78339426E+03
3.08570959E+00	,	1.81276786E+03
3.13570959E+00	,	1.84214145E+03
3.18570959E+00	,	1.87151502E+03
3.23570959E+00	,	1.90088828E+03
3.28570959E+00	,	1.93026056E+03
3.33570959E+00	,	1.95962902E+03
3.38570959E+00	,	1.98898924E+03
3.43570959E+00	,	2.01833682E+03
3.48570959E+00	,	2.04766261E+03
3.53570959E+00	,	2.07688893E+03
3.58570959E+00	,	2.10602719E+03
3.63570959E+00	,	2.13501903E+03
3.68570959E+00	,	2.16398077E+03
3.73570959E+00	,	2.19299428E+03
3.78570959E+00	,	2.22206375E+03
3.83570959E+00	,	2.25111641E+03
3.88570959E+00	,	2.28009754E+03
3.93570959E+00	,	2.30899153E+03
3.96147998E+00	,	2.32358733E+03
3.95907112E+00	,	2.32155639E+03
3.92838372E+00	,	2.30294323E+03
3.88739461E+00	,	2.27803272E+03
3.87248743E+00	,	2.26803742E+03
3.87738970E+00	,	2.27060783E+03
3.89081404E+00	,	2.27796401E+03
3.84305461E+00	,	2.24985980E+03
3.67806454E+00	,	2.15318307E+03
2.97874965E+00	,	1.74364514E+03
7.39339005E-01	,	4.32467750E+02
7.49339005E-01	,	4.38317134E+02
7.73123148E-01	,	4.52229391E+02
8.23123148E-01	,	4.81476309E+02
8.73123148E-01	,	5.10723228E+02
9.23123148E-01	,	5.39970146E+02
9.73123148E-01	,	5.69217064E+02
1.02312315E+00	,	5.98463983E+02
1.07312315E+00	,	6.27710901E+02
1.12312315E+00	,	6.56957819E+02
1.17312315E+00	,	6.86204737E+02
1.22312315E+00	,	7.15451656E+02
1.27312315E+00	,	7.44698574E+02
1.32312315E+00	,	7.73945492E+02
1.37312315E+00	,	8.03192411E+02
1.42312315E+00	,	8.32439329E+02
1.47312315E+00	,	8.61686247E+02
1.52312315E+00	,	8.90933166E+02
1.57312315E+00	,	9.20180084E+02
1.62312315E+00	,	9.49427002E+02
1.67312315E+00	,	9.78673921E+02
1.72312315E+00	,	1.00792084E+03
1.77312315E+00	,	1.03716776E+03
1.82312315E+00	,	1.06641468E+03
1.87312315E+00	,	1.09566159E+03
1.92312315E+00	,	1.12490851E+03
1.97312315E+00	,	1.15415543E+03
2.02312315E+00	,	1.18340235E+03
2.07312315E+00	,	1.21264927E+03
2.12312315E+00	,	1.24189619E+03
2.17312315E+00	,	1.27114310E+03
2.22312315E+00	,	1.30039002E+03
2.27312315E+00	,	1.32963694E+03
2.32312315E+00	,	1.35888386E+03
2.37312315E+00	,	1.38813078E+03
2.42312315E+00	,	1.41737770E+03
2.47312315E+00	,	1.44662461E+03
2.52312315E+00	,	1.47587153E+03
2.57312315E+00	,	1.50511845E+03
2.62312315E+00	,	1.53436537E+03
2.67312315E+00	,	1.56361229E+03
2.72312315E+00	,	1.59285921E+03
2.77312315E+00	,	1.62210612E+03
2.82312315E+00	,	1.65135304E+03
2.87312315E+00	,	1.68059996E+03
2.92312315E+00	,	1.70984688E+03
2.97312315E+00	,	1.73909380E+03
3.02312315E+00	,	1.76834071E+03
3.07312315E+00	,	1.79758763E+03
3.12312315E+00	,	1.82683455E+03
3.17312315E+00	,	1.85608146E+03
3.22312315E+00	,	1.88532835E+03
3.27312315E+00	,	1.91457502E+03
3.32312315E+00	,	1.94382079E+03
3.37312315E+00	,	1.97306392E+03
3.42312315E+00	,	2.00230019E+03
3.47312315E+00	,	2.03152797E+03
3.52312315E+00	,	2.06073463E+03
3.57312315E+00	,	2.08990244E+03
3.62312315E+00	,	2.11891186E+03
3.66049899E+00	,	2.14049437E+03
3.71995510E+00	,	2.17480217E+03
3.82490918E+00	,	2.23552223E+03
3.97095311E+00	,	2.32000027E+03
4.03337969E+00	,	2.35546522E+03
4.09821736E+00	,	2.39192744E+03
4.19915702E+00	,	2.44888885E+03
4.22204187E+00	,	2.46178183E+03
4.23752486E+00	,	2.47017229E+03
4.21807175E+00	,	2.45793448E+03
4.17117286E+00	,	2.42984713E+03
4.08746189E+00	,	2.38017037E+03
3.99127443E+00	,	2.32337655E+03
3.82830642E+00	,	2.22737674E+03
3.64575172E+00	,	2.11949139E+03
3.52062526E+00	,	2.04466033E+03
3.46492563E+00	,	2.00925457E+03
3.45361765E+00	,	2.00195841E+03
3.44614658E+00	,	1.99657936E+03
3.44723895E+00	,	1.99691508E+03
3.44764594E+00	,	1.99705093E+03
3.44805006E+00	,	1.99711700E+03
3.39969209E+00	,	1.96882543E+03
3.30037376E+00	,	1.91116505E+03
3.03895854E+00	,	1.75953773E+03
2.39197621E+00	,	1.38448570E+03
1.25127918E+00	,	7.23430989E+02
1.91107708E+00	,	1.10396933E+03
1.92107708E+00	,	1.10974602E+03
1.94486122E+00	,	1.12348537E+03
1.99486122E+00	,	1.15236880E+03
2.04486122E+00	,	1.18125223E+03
2.09486122E+00	,	1.21013567E+03
2.14486122E+00	,	1.23901910E+03
2.19486122E+00	,	1.26790253E+03
2.24486122E+00	,	1.29678597E+03
2.29486122E+00	,	1.32566940E+03
2.34486122E+00	,	1.35455283E+03
2.39486122E+00	,	1.38343627E+03
2.44486122E+00	,	1.41231970E+03
2.49486122E+00	,	1.44120313E+03
2.54486122E+00	,	1.47008655E+03
2.59486122E+00	,	1.49896998E+03
2.64486122E+00	,	1.52785339E+03
2.69486122E+00	,	1.55673680E+03
2.74486122E+00	,	1.58562005E+03
2.79486122E+00	,	1.61450251E+03
2.84486122E+00	,	1.64338188E+03
2.89486122E+00	,	1.67225315E+03
2.94486122E+00	,	1.70109238E+03
2.99486122E+00	,	1.72982298E+03
3.04486122E+00	,	1.75839862E+03
3.08497127E+00	,	1.78120624E+03
3.14232320E+00	,	1.81372954E+03
3.18994849E+00	,	1.84039851E+03
3.27769804E+00	,	1.88988203E+03
3.34469695E+00	,	1.92719060E+03
3.44223006E+00	,	1.98184760E+03
3.54942505E+00	,	2.04178410E+03
3.62844737E+00	,	2.08518774E+03
3.80419743E+00	,	2.18379860E+03
3.95391032E+00	,	2.26746281E+03
4.05529321E+00	,	2.32299629E+03
3.92641063E+00	,	2.24703104E+03
3.63057062E+00	,	2.07551834E+03
3.42232966E+00	,	1.95363241E+03
3.35959295E+00	,	1.91423752E+03
3.34775039E+00	,	1.90676011E+03
3.34345474E+00	,	1.90406715E+03
3.33606541E+00	,	1.89944421E+03
2.91364231E+00	,	1.65823148E+03
1.72929297E+00	,	9.83386221E+02
1.35750459E+00	,	7.71582170E+02
1.11730222E+00	,	6.34368052E+02
1.12730222E+00	,	6.40045729E+02
1.15108637E+00	,	6.53549595E+02
1.20108637E+00	,	6.81937977E+02
1.25108637E+00	,	7.10326359E+02
1.30108637E+00	,	7.38714742E+02
1.35108637E+00	,	7.67103124E+02
1.40108637E+00	,	7.95491506E+02
1.45108637E+00	,	8.23879888E+02
1.50108637E+00	,	8.52268271E+02
1.55108637E+00	,	8.80656653E+02
1.60108637E+00	,	9.09045035E+02
1.65108637E+00	,	9.37433417E+02
1.70108637E+00	,	9.65821799E+02
1.75108637E+00	,	9.94210182E+02
1.80108637E+00	,	1.02259856E+03
1.85108637E+00	,	1.05098695E+03
1.90108637E+00	,	1.07937533E+03
1.95108637E+00	,	1.10776371E+03
2.00108637E+00	,	1.13615209E+03
2.05108637E+00	,	1.16454047E+03
2.10108637E+00	,	1.19292886E+03
2.15108637E+00	,	1.22131724E+03
2.20108637E+00	,	1.24970562E+03
2.25108637E+00	,	1.27809400E+03
2.30108637E+00	,	1.30648239E+03
2.35108637E+00	,	1.33487077E+03
2.40108637E+00	,	1.36325915E+03
2.45108637E+00	,	1.39164753E+03
2.50108637E+00	,	1.42003591E+03
2.55108637E+00	,	1.44842428E+03
2.60108637E+00	,	1.47681254E+03
2.65108637E+00	,	1.50520039E+03
2.70108637E+00	,	1.53358701E+03
2.75108637E+00	,	1.56197005E+03
2.80108637E+00	,	1.59034238E+03
2.85108637E+00	,	1.61865294E+03
2.90108637E+00	,	1.64671034E+03
2.95108637E+00	,	1.67482731E+03
3.00108637E+00	,	1.70290585E+03
3.03703172E+00	,	1.72295393E+03
3.06608727E+00	,	1.73885860E+03
3.09368641E+00	,	1.75369976E+03
3.16117200E+00	,	1.79081817E+03
3.25061042E+00	,	1.83991215E+03
3.36590574E+00	,	1.90335218E+03
3.49761643E+00	,	1.97574231E+03
3.59286109E+00	,	2.02753341E+03
3.75776902E+00	,	2.11826668E+03
3.88265278E+00	,	2.18601705E+03
3.86792340E+00	,	2.17721173E+03
3.83283507E+00	,	2.15694656E+03
3.74846891E+00	,	2.10859619E+03
3.56834512E+00	,	2.00577150E+03
3.35238857E+00	,	1.88215202E+03
3.21910922E+00	,	1.80450139E+03
3.11649853E+00	,	1.74348615E+03
3.04846239E+00	,	1.70181321E+03
3.03684917E+00	,	1.69163854E+03
3.03029621E+00	,	1.68710693E+03
3.01678213E+00	,	1.67943446E+03
2.98858702E+00	,	1.66356087E+03
2.91189128E+00	,	1.62056788E+03
2.74794727E+00	,	1.52889014E+03
2.34565581E+00	,	1.30428586E+03
1.58946579E+00	,	8.82520598E+02
1.25102933E+00	,	6.91915896E+02
1.26102933E+00	,	6.97446668E+02
1.28481347E+00	,	7.10601137E+02
1.33481347E+00	,	7.38255001E+02
1.38481347E+00	,	7.65908865E+02
1.43481347E+00	,	7.93562729E+02
1.48481347E+00	,	8.21216592E+02
1.53481347E+00	,	8.48870456E+02
1.58481347E+00	,	8.76524320E+02
1.63481347E+00	,	9.04178184E+02
1.68481347E+00	,	9.31832048E+02
1.73481347E+00	,	9.59485912E+02
1.78481347E+00	,	9.87139776E+02
1.83481347E+00	,	1.01479364E+03
1.88481347E+00	,	1.04244750E+03
1.93481347E+00	,	1.07010137E+03
1.98481347E+00	,	1.09775523E+03
2.03481347E+00	,	1.12540909E+03
2.08481347E+00	,	1.15306296E+03
2.13481347E+00	,	1.18071682E+03
2.18481347E+00	,	1.20837069E+03
2.23481347E+00	,	1.23602455E+03
2.28481347E+00	,	1.26367841E+03
2.33481347E+00	,	1.29133228E+03
2.38481347E+00	,	1.31898609E+03
2.43481347E+00	,	1.34651637E+03
2.44219179E+00	,	1.35045283E+03
2.45416606E+00	,	1.35683285E+03
2.47088684E+00	,	1.36567332E+03
2.50128162E+00	,	1.38179795E+03
2.56579529E+00	,	1.41649499E+03
2.68607850E+00	,	1.48160001E+03
2.79424026E+00	,	1.53978415E+03
2.98771717E+00	,	1.64471325E+03
3.15633467E+00	,	1.73565882E+03
3.27096816E+00	,	1.79658258E+03
3.36169875E+00	,	1.84399191E+03
3.57658599E+00	,	1.95905849E+03
3.76570502E+00	,	2.05951173E+03
4.03866847E+00	,	2.20525703E+03
4.69155363E+00	,	2.55782826E+03
6.56653603E+00	,	3.57528478E+03
7.68101937E+00	,	4.17921553E+03
8.25651575E+00	,	4.48942075E+03
8.33576382E+00	,	4.53174289E+03
8.30061925E+00	,	4.51156014E+03
8.00086002E+00	,	4.34734927E+03
7.47447584E+00	,	4.05944701E+03
7.16312197E+00	,	3.88749317E+03
7.13184904E+00	,	3.86992522E+03
7.12138698E+00	,	3.86353656E+03
7.11466289E+00	,	3.85946478E+03
7.13410924E+00	,	3.86950932E+03
7.16413253E+00	,	3.88519556E+03
7.15569184E+00	,	3.87990960E+03
7.18560340E+00	,	3.89512492E+03
7.17961363E+00	,	3.89087909E+03
7.22377959E+00	,	3.91381437E+03
7.33984770E+00	,	3.97551794E+03
7.39489411E+00	,	4.00394997E+03
7.41112244E+00	,	4.01110431E+03
7.30430682E+00	,	3.95214094E+03
7.35663074E+00	,	3.97928321E+03
7.37093233E+00	,	3.98678703E+03
7.37443204E+00	,	3.98861444E+03
7.38088859E+00	,	3.99199647E+03
7.38331752E+00	,	3.99327317E+03
7.38550761E+00	,	3.99438369E+03
7.38448377E+00	,	3.99381751E+03
7.36766206E+00	,	3.98469875E+03
7.30701458E+00	,	3.95187345E+03
6.98512827E+00	,	3.77774447E+03
5.60281418E+00	,	3.03007758E+03
2.23449491E+00	,	1.20831384E+03
2.24449491E+00	,	1.21358744E+03
2.25638699E+00	,	1.22001743E+03
2.28467126E+00	,	1.23531059E+03
2.33467126E+00	,	1.26234535E+03
2.38467126E+00	,	1.28938011E+03
2.43467126E+00	,	1.31641486E+03
2.48467126E+00	,	1.34344962E+03
2.53467126E+00	,	1.37048437E+03
2.58467126E+00	,	1.39751913E+03
2.63467126E+00	,	1.42455389E+03
2.68467126E+00	,	1.45158864E+03
2.73467126E+00	,	1.47862340E+03
2.78467126E+00	,	1.50565815E+03
2.83467126E+00	,	1.53269291E+03
2.88467126E+00	,	1.55972766E+03
2.93467126E+00	,	1.58676242E+03
2.98467126E+00	,	1.61379718E+03
3.03467126E+00	,	1.64083193E+03
3.08467126E+00	,	1.66786669E+03
3.13467126E+00	,	1.69490144E+03
3.18467126E+00	,	1.72193620E+03
3.23467126E+00	,	1.74897096E+03
3.28467126E+00	,	1.77600571E+03
3.33467126E+00	,	1.80304047E+03
3.38467126E+00	,	1.83007522E+03
3.43467126E+00	,	1.85710998E+03
3.48467126E+00	,	1.88414474E+03
3.53467126E+00	,	1.91117949E+03
3.58467126E+00	,	1.93821425E+03
3.63467126E+00	,	1.96524900E+03
3.68467126E+00	,	1.99228376E+03
3.73467126E+00	,	2.01931852E+03
3.78467126E+00	,	2.04635327E+03
3.83467126E+00	,	2.07338803E+03
3.88467126E+00	,	2.10042278E+03
3.93467126E+00	,	2.12745754E+03
3.98467126E+00	,	2.15449229E+03
4.03467126E+00	,	2.18152705E+03
4.08467126E+00	,	2.20856181E+03
4.13467126E+00	,	2.23559656E+03
4.18467126E+00	,	2.26263132E+03
4.23467126E+00	,	2.28966607E+03
4.28467126E+00	,	2.31670083E+03
4.33467126E+00	,	2.34373559E+03
4.38467126E+00	,	2.37077034E+03
4.43467126E+00	,	2.39780510E+03
4.48467126E+00	,	2.42483985E+03
4.53467126E+00	,	2.45187461E+03
4.58467126E+00	,	2.47890937E+03
4.63467126E+00	,	2.50594412E+03
4.68467126E+00	,	2.53297888E+03
4.73467126E+00	,	2.56001363E+03
4.78467126E+00	,	2.58704839E+03
4.83467126E+00	,	2.61408314E+03
4.88467126E+00	,	2.64111790E+03
4.93467126E+00	,	2.66815266E+03
4.98467126E+00	,	2.69518741E+03
5.03467126E+00	,	2.72222217E+03
5.08467126E+00	,	2.74925692E+03
5.13467126E+00	,	2.77629168E+03
5.18467126E+00	,	2.80332644E+03
5.23467126E+00	,	2.83036119E+03
5.28467126E+00	,	2.85739595E+03
5.33467126E+00	,	2.88443070E+03
5.38467126E+00	,	2.91146546E+03
5.43467126E+00	,	2.93850022E+03
5.48467126E+00	,	2.96553497E+03
5.53467126E+00	,	2.99256973E+03
5.58467126E+00	,	3.01960448E+03
5.63467126E+00	,	3.04663924E+03
5.68467126E+00	,	3.07367399E+03
5.73467126E+00	,	3.10070875E+03
5.78467126E+00	,	3.12774350E+03
5.83467126E+00	,	3.15477824E+03
5.88467126E+00	,	3.18181298E+03
5.93467126E+00	,	3.20884772E+03
5.98467126E+00	,	3.23588245E+03
6.03467126E+00	,	3.26291717E+03
6.08467126E+00	,	3.28995184E+03
6.13467126E+00	,	3.31698649E+03
6.18467126E+00	,	3.34402109E+03
6.23467126E+00	,	3.37105560E+03
6.28467126E+00	,	3.39808992E+03
6.33467126E+00	,	3.42512392E+03
6.38467126E+00	,	3.45215740E+03
6.43467126E+00	,	3.47918978E+03
6.48467126E+00	,	3.50622079E+03
6.53467126E+00	,	3.53325010E+03
6.58467126E+00	,	3.56027695E+03
6.63467126E+00	,	3.58729900E+03
6.68467126E+00	,	3.61431669E+03
6.73467126E+00	,	3.64130098E+03
6.78467126E+00	,	3.66825175E+03
6.83467126E+00	,	3.69520266E+03
6.88467126E+00	,	3.72215532E+03
6.93467126E+00	,	3.74911304E+03
6.98467126E+00	,	3.77607617E+03
7.03467126E+00	,	3.80304373E+03
7.08467126E+00	,	3.83001921E+03
7.13467126E+00	,	3.85699943E+03
7.18467126E+00	,	3.88398438E+03
7.23467126E+00	,	3.91097326E+03
7.28467126E+00	,	3.93796406E+03
7.33467126E+00	,	3.96495245E+03
7.38467126E+00	,	3.99192677E+03
7.43467126E+00	,	4.01875197E+03
7.43637465E+00	,	4.01963878E+03
7.37006427E+00	,	3.98372764E+03
6.88075850E+00	,	3.71918646E+03
4.51164872E+00	,	2.43853186E+03
1.51708109E+00	,	8.19819268E+02
1.52708109E+00	,	8.25223193E+02
1.55086523E+00	,	8.38075966E+02
1.60086523E+00	,	8.65095592E+02
1.65086523E+00	,	8.92115218E+02
1.70086523E+00	,	9.19134843E+02
1.75086523E+00	,	9.46154469E+02
1.80086523E+00	,	9.73174095E+02
1.85086523E+00	,	1.00019372E+03
1.90086523E+00	,	1.02721335E+03
1.95086523E+00	,	1.05423297E+03
2.00086523E+00	,	1.08125260E+03
2.05086523E+00	,	1.10827222E+03
2.10086523E+00	,	1.13529185E+03
2.15086523E+00	,	1.16231148E+03
2.20086523E+00	,	1.18933110E+03
2.25086523E+00	,	1.21635073E+03
2.30086523E+00	,	1.24337035E+03
2.35086523E+00	,	1.27038998E+03
2.40086523E+00	,	1.29740960E+03
2.45086523E+00	,	1.32442923E+03
2.50086523E+00	,	1.35144886E+03
2.55086523E+00	,	1.37846848E+03
2.60086523E+00	,	1.40548811E+03
2.65086523E+00	,	1.43250773E+03
2.70086523E+00	,	1.45952736E+03
2.75086523E+00	,	1.48654699E+03
2.80086523E+00	,	1.51356661E+03
2.85086523E+00	,	1.54058624E+03
2.90086523E+00	,	1.56760586E+03
2.95086523E+00	,	1.59462549E+03
3.00086523E+00	,	1.62164511E+03
3.05086523E+00	,	1.64866474E+03
3.10086523E+00	,	1.67568437E+03
3.15086523E+00	,	1.70270399E+03
3.20086523E+00	,	1.72972362E+03
3.25086523E+00	,	1.75674324E+03
3.30086523E+00	,	1.78376287E+03
3.35086523E+00	,	1.81078250E+03
3.40086523E+00	,	1.83780212E+03
3.45086523E+00	,	1.86482175E+03
3.50086523E+00	,	1.89184137E+03
3.55086523E+00	,	1.91886100E+03
3.60086523E+00	,	1.94588062E+03
3.65086523E+00	,	1.97290025E+03
3.70086523E+00	,	1.99991988E+03
3.75086523E+00	,	2.02693950E+03
3.80086523E+00	,	2.05395913E+03
3.85086523E+00	,	2.08097875E+03
3.90086523E+00	,	2.10799838E+03
3.95086523E+00	,	2.13501801E+03
4.00086523E+00	,	2.16203763E+03
4.05086523E+00	,	2.18905726E+03
4.10086523E+00	,	2.21607688E+03


==> 4.Results_data/dcb/dcbPanelRibsCST_2elem/dcb_panelribs5DofsCST_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	2.54802720E+00
1.00000000E-01	,	5.09605443E+00
1.50000000E-01	,	7.64408168E+00
2.00000000E-01	,	1.01921089E+01
2.50000000E-01	,	1.27400488E+01
3.00000000E-01	,	1.52818268E+01
3.50000000E-01	,	1.78080742E+01
4.00000000E-01	,	2.03154307E+01
4.50000000E-01	,	2.27995983E+01
5.00000000E-01	,	2.52614718E+01
5.50000000E-01	,	2.77072300E+01
6.00000000E-01	,	3.01445655E+01
6.50000000E-01	,	3.25764720E+01
7.00000000E-01	,	3.50014323E+01
7.50000000E-01	,	3.74251818E+01
8.00000000E-01	,	3.98453738E+01
8.50000000E-01	,	4.22636788E+01
9.00000000E-01	,	4.46709398E+01
9.50000000E-01	,	4.70564578E+01
1.00000000E+00	,	4.94043860E+01
1.05000000E+00	,	5.17023305E+01
1.10000000E+00	,	5.39543735E+01
1.15000000E+00	,	5.61726213E+01
1.20000000E+00	,	5.83711773E+01
1.25000000E+00	,	6.05583890E+01
1.30000000E+00	,	6.27299068E+01
1.35000000E+00	,	6.48256355E+01
1.40000000E+00	,	6.64577028E+01
1.41663484E+00	,	6.65059328E+01
1.45278223E+00	,	6.69706468E+01
1.45896840E+00	,	6.55564768E+01
1.50027954E+00	,	6.50196873E+01
1.54439464E+00	,	6.41641038E+01
1.58920418E+00	,	6.33373720E+01
1.63386804E+00	,	6.20105103E+01
1.64386804E+00	,	6.18957615E+01
1.65576011E+00	,	6.20760625E+01
1.67576011E+00	,	6.23834110E+01
1.70404438E+00	,	6.12708040E+01
1.71404438E+00	,	6.14379020E+01
1.71740797E+00	,	6.14877995E+01
1.72306482E+00	,	6.15527090E+01
1.73257848E+00	,	6.02156933E+01
1.77454653E+00	,	6.06826933E+01
1.77296467E+00	,	5.94772728E+01
1.82321539E+00	,	5.95333480E+01
1.86901175E+00	,	5.91441283E+01
1.87901175E+00	,	5.79087260E+01
1.89090382E+00	,	5.80651195E+01
1.91090382E+00	,	5.83327545E+01
1.92191256E+00	,	5.82610423E+01
1.91573316E+00	,	5.75003515E+01
1.93395647E+00	,	5.72338410E+01
1.96756288E+00	,	5.70888010E+01
2.00356849E+00	,	5.68014373E+01
2.01356849E+00	,	5.69101255E+01
2.03038642E+00	,	5.57808655E+01
2.04038642E+00	,	5.59094893E+01
2.05720434E+00	,	5.61335375E+01
2.08548862E+00	,	5.51435248E+01
2.09548862E+00	,	5.52763875E+01
2.11230654E+00	,	5.54766610E+01
2.12300101E+00	,	5.54704313E+01
2.11912306E+00	,	5.49651255E+01
2.11906426E+00	,	5.43912390E+01
2.17424499E+00	,	5.48449740E+01
2.17388952E+00	,	5.37203055E+01
2.22078287E+00	,	5.33010170E+01
2.23078287E+00	,	5.30859865E+01
2.23578287E+00	,	5.31293838E+01
2.24419184E+00	,	5.32196163E+01
2.25833397E+00	,	5.33910908E+01
2.28211812E+00	,	5.34909255E+01
2.27594788E+00	,	5.28886548E+01
2.28663820E+00	,	5.24881140E+01
2.33445912E+00	,	5.26723263E+01
2.35116799E+00	,	5.19852618E+01
2.36116799E+00	,	5.20947833E+01
2.37531013E+00	,	5.22580953E+01
2.39531013E+00	,	5.12920235E+01
2.44591844E+00	,	5.16785545E+01
2.44455887E+00	,	5.06842803E+01
2.49560809E+00	,	5.05938338E+01
2.55850831E+00	,	5.05307155E+01
2.56850831E+00	,	4.96356545E+01
2.57850831E+00	,	4.97422928E+01
2.59532624E+00	,	4.99167158E+01
2.60098309E+00	,	4.99671753E+01
2.61049675E+00	,	5.00458970E+01
2.61318762E+00	,	5.00236218E+01
2.61409272E+00	,	5.00171615E+01
2.61590291E+00	,	4.99709108E+01
2.61846291E+00	,	4.90438740E+01
2.66662457E+00	,	4.89709573E+01
2.72792999E+00	,	4.89582755E+01
2.72992999E+00	,	4.89432350E+01
2.73329357E+00	,	4.88632125E+01
2.73032239E+00	,	4.86699435E+01
2.72245775E+00	,	4.82937853E+01
2.72351256E+00	,	4.79778273E+01
2.77841585E+00	,	4.83823855E+01
2.77928932E+00	,	4.76176448E+01
2.84891378E+00	,	4.77078520E+01
2.85891378E+00	,	4.70312718E+01
2.86391378E+00	,	4.70762343E+01
2.87232274E+00	,	4.71522883E+01
2.88646488E+00	,	4.72852603E+01
2.89122170E+00	,	4.73231313E+01
2.89922170E+00	,	4.73802305E+01
2.91267605E+00	,	4.73373758E+01
2.90435653E+00	,	4.69822563E+01
2.89886917E+00	,	4.65225890E+01
2.96138536E+00	,	4.69009228E+01
2.96338536E+00	,	4.69167903E+01
2.96738536E+00	,	4.69426188E+01
2.96873080E+00	,	4.69320145E+01
2.97099354E+00	,	4.69185805E+01
2.97175463E+00	,	4.69142193E+01
2.97303463E+00	,	4.68703710E+01
2.97346517E+00	,	4.68575225E+01
2.97363739E+00	,	4.68525470E+01
2.97370627E+00	,	4.68505790E+01
2.97370522E+00	,	4.68475095E+01
2.97335481E+00	,	4.68358830E+01
2.97274148E+00	,	4.68159510E+01
2.97152846E+00	,	4.67763023E+01
2.97022039E+00	,	4.67146035E+01
2.96936669E+00	,	4.66320115E+01
2.96396538E+00	,	4.64308320E+01
2.95907811E+00	,	4.61582305E+01
2.97087648E+00	,	4.60120250E+01
3.03359459E+00	,	4.64301833E+01
3.02045431E+00	,	4.55847978E+01
3.09405456E+00	,	4.57804775E+01
3.14476424E+00	,	4.54684378E+01
3.15476424E+00	,	4.55278398E+01
3.15543696E+00	,	4.55228748E+01
3.15678240E+00	,	4.55138315E+01
3.15904514E+00	,	4.54960330E+01
3.15980623E+00	,	4.54700410E+01
3.16006223E+00	,	4.54620868E+01
3.16057423E+00	,	4.54469658E+01
3.16061519E+00	,	4.54457935E+01
3.16063157E+00	,	4.54453265E+01
3.16066434E+00	,	4.54443933E+01
3.16067745E+00	,	4.54440210E+01
3.16028085E+00	,	4.54304090E+01
3.15935544E+00	,	4.54038015E+01
3.15753096E+00	,	4.53509655E+01
3.15685748E+00	,	4.52880295E+01
3.15217374E+00	,	4.51312408E+01
3.14603372E+00	,	4.48924248E+01
3.14615509E+00	,	4.46398683E+01
3.19851815E+00	,	4.49551883E+01
3.21284283E+00	,	4.45616428E+01
3.27625018E+00	,	4.46035578E+01
3.27825018E+00	,	4.46175618E+01
3.28225018E+00	,	4.46355653E+01
3.28359561E+00	,	4.46259780E+01
3.28585835E+00	,	4.46177130E+01
3.28697984E+00	,	4.46001548E+01
3.28817659E+00	,	4.45612718E+01
3.28448497E+00	,	4.44185738E+01
3.27718219E+00	,	4.41637870E+01
3.27118770E+00	,	4.38200168E+01
3.30685530E+00	,	4.39252093E+01
3.34915057E+00	,	4.39657650E+01
3.36614431E+00	,	4.34609925E+01
3.37614431E+00	,	4.35324470E+01
3.39296224E+00	,	4.36611010E+01
3.39861909E+00	,	4.36972448E+01
3.40813275E+00	,	4.37564098E+01
3.41133275E+00	,	4.37778568E+01
3.41773275E+00	,	4.37287730E+01
3.41446314E+00	,	4.35311893E+01
3.40084053E+00	,	4.30953235E+01
3.43239407E+00	,	4.30524528E+01
3.47348621E+00	,	4.29475310E+01
3.52151490E+00	,	4.28123915E+01
3.53151490E+00	,	4.28740585E+01
3.54833283E+00	,	4.29296848E+01
3.54725157E+00	,	4.27407830E+01
3.53318504E+00	,	4.23225728E+01
3.55689637E+00	,	4.21866355E+01
3.61162684E+00	,	4.22458053E+01
3.64297092E+00	,	4.19214873E+01
3.65297092E+00	,	4.19941095E+01
3.66978884E+00	,	4.20958513E+01
3.69357299E+00	,	4.14227388E+01
3.70357299E+00	,	4.14902768E+01
3.72039092E+00	,	4.16022215E+01
3.74867519E+00	,	4.17691260E+01
3.78867519E+00	,	4.12193163E+01
3.79867519E+00	,	4.12826348E+01
3.81549311E+00	,	4.13762290E+01
3.84377739E+00	,	4.07548325E+01
3.85377739E+00	,	4.08168978E+01
3.87059531E+00	,	4.09224905E+01
3.87625217E+00	,	4.09518425E+01
3.88576583E+00	,	4.10053553E+01
3.90176583E+00	,	4.03169815E+01
3.91176583E+00	,	4.03792285E+01
3.92858375E+00	,	4.04842505E+01
3.95686803E+00	,	4.06421403E+01
3.99686803E+00	,	4.01090710E+01
4.00686803E+00	,	4.01713925E+01
4.02368595E+00	,	4.02586278E+01
4.05197022E+00	,	3.96614695E+01
4.06197022E+00	,	3.97162723E+01
4.07878815E+00	,	3.98205838E+01
4.10707242E+00	,	3.99126063E+01
4.14707242E+00	,	3.94540750E+01
4.15707242E+00	,	3.95042515E+01
4.17389035E+00	,	3.95852730E+01
4.17991285E+00	,	3.95490613E+01
4.17252729E+00	,	3.93224473E+01
4.15559525E+00	,	3.89408295E+01
4.20355544E+00	,	3.90152898E+01
4.21355544E+00	,	3.90749665E+01
4.23037337E+00	,	3.91653763E+01
4.23603023E+00	,	3.91926403E+01
4.24554388E+00	,	3.92406130E+01
4.24874388E+00	,	3.92325095E+01
4.25326937E+00	,	3.91979540E+01
4.25966937E+00	,	3.85897508E+01
4.26966937E+00	,	3.86454220E+01
4.28648730E+00	,	3.87385978E+01
4.31477157E+00	,	3.88827500E+01
4.35477157E+00	,	3.83768130E+01
4.36477157E+00	,	3.84359410E+01
4.38477157E+00	,	3.85324013E+01
4.41305584E+00	,	3.79711873E+01
4.42305584E+00	,	3.80214483E+01
4.43987377E+00	,	3.81155885E+01
4.46815804E+00	,	3.82486793E+01
4.50815804E+00	,	3.77583665E+01
4.51815804E+00	,	3.78137173E+01
4.53497597E+00	,	3.78890525E+01
4.56326024E+00	,	3.73419273E+01
4.57326024E+00	,	3.73900580E+01
4.59007816E+00	,	3.74800553E+01
4.61836244E+00	,	3.76085478E+01
4.65836244E+00	,	3.71282163E+01
4.66836244E+00	,	3.71823105E+01
4.68836244E+00	,	3.72697025E+01
4.71664671E+00	,	3.67364805E+01
4.72664671E+00	,	3.67823160E+01
4.74346464E+00	,	3.68689475E+01
4.77174891E+00	,	3.69924578E+01


==> 4.Results_data/dcb/dcbPanelRibsCST_4elem/dcb_panelribs5DofsCST_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	2.25555032E+00
1.00000000E-01	,	4.51110065E+00
1.50000000E-01	,	6.76665088E+00
2.00000000E-01	,	9.02220118E+00
2.50000000E-01	,	1.12777516E+01
3.00000000E-01	,	1.35322116E+01
3.50000000E-01	,	1.57789680E+01
4.00000000E-01	,	1.80138264E+01
4.50000000E-01	,	2.02310134E+01
5.00000000E-01	,	2.24271453E+01
5.50000000E-01	,	2.46063458E+01
6.00000000E-01	,	2.67692563E+01
6.50000000E-01	,	2.89256933E+01
7.00000000E-01	,	3.10766255E+01
7.50000000E-01	,	3.32228160E+01
8.00000000E-01	,	3.53668755E+01
8.50000000E-01	,	3.75087313E+01
9.00000000E-01	,	3.96493233E+01
9.50000000E-01	,	4.17874678E+01
1.00000000E+00	,	4.39167428E+01
1.05000000E+00	,	4.60285305E+01
1.10000000E+00	,	4.81082570E+01
1.15000000E+00	,	5.01373833E+01
1.20000000E+00	,	5.21170365E+01
1.25000000E+00	,	5.40594935E+01
1.30000000E+00	,	5.59812325E+01
1.35000000E+00	,	5.78918693E+01
1.40000000E+00	,	5.97918848E+01
1.45000000E+00	,	6.16321350E+01
1.50000000E+00	,	6.26873578E+01
1.51078669E+00	,	6.22683648E+01
1.55036726E+00	,	6.24473558E+01
1.57111546E+00	,	6.16000158E+01
1.58111546E+00	,	6.17997930E+01
1.58447904E+00	,	6.18537238E+01
1.59120621E+00	,	6.19705940E+01
1.59346895E+00	,	6.19622875E+01
1.59727442E+00	,	6.18866913E+01
1.59753042E+00	,	6.18763625E+01
1.59763282E+00	,	6.18722270E+01
1.59767378E+00	,	6.18705720E+01
1.59775570E+00	,	6.18672623E+01
1.59778847E+00	,	6.18659373E+01
1.59780157E+00	,	6.18654060E+01
1.59779505E+00	,	6.18620243E+01
1.59771181E+00	,	6.18525428E+01
1.59754528E+00	,	6.18335778E+01
1.59721194E+00	,	6.17956375E+01
1.59654432E+00	,	6.17197203E+01
1.59673318E+00	,	6.16268045E+01
1.59456993E+00	,	6.13747895E+01
1.59218708E+00	,	6.09992678E+01
1.59246702E+00	,	6.05319760E+01
1.61987809E+00	,	6.07701260E+01
1.64067843E+00	,	6.04329685E+01
1.67131857E+00	,	6.00012415E+01
1.68131857E+00	,	6.01567408E+01
1.69546071E+00	,	5.87854948E+01
1.73752321E+00	,	5.89275575E+01
1.76340083E+00	,	5.82776835E+01
1.77340083E+00	,	5.84368100E+01
1.79021875E+00	,	5.71775495E+01
1.83215933E+00	,	5.70064923E+01
1.88696447E+00	,	5.69564360E+01
1.92964108E+00	,	5.62178243E+01
1.93164108E+00	,	5.62457730E+01
1.93564108E+00	,	5.62342203E+01
1.94129794E+00	,	5.49418825E+01
1.98869600E+00	,	5.52562973E+01
1.99618567E+00	,	5.42721605E+01
2.03255195E+00	,	5.35811300E+01
2.08420817E+00	,	5.29810308E+01
2.14219518E+00	,	5.21798683E+01
2.15219518E+00	,	5.22317438E+01
2.16901311E+00	,	5.24366148E+01
2.19729738E+00	,	5.27605093E+01
2.23729738E+00	,	5.19734770E+01
2.24729738E+00	,	5.20912878E+01
2.25066096E+00	,	5.21230820E+01
2.25631782E+00	,	5.20913265E+01
2.25669836E+00	,	5.20779033E+01
2.25745946E+00	,	5.20509370E+01
2.25752034E+00	,	5.20487740E+01
2.25754470E+00	,	5.20479075E+01
2.25759341E+00	,	5.20461765E+01
2.25761289E+00	,	5.20454835E+01
2.25760097E+00	,	5.20429938E+01
2.25744713E+00	,	5.20350180E+01
2.25713939E+00	,	5.20190650E+01
2.25652349E+00	,	5.19871490E+01
2.25566399E+00	,	5.19318948E+01
2.25551390E+00	,	5.18687923E+01
2.25193963E+00	,	5.16672948E+01
2.24743876E+00	,	5.13630698E+01
2.24538276E+00	,	5.09774333E+01
2.28013905E+00	,	5.11964545E+01
2.30639277E+00	,	5.09920390E+01
2.34166079E+00	,	5.06618210E+01
2.35166079E+00	,	5.07702923E+01
2.36355286E+00	,	5.08708263E+01
2.38037079E+00	,	4.98577678E+01
2.41667128E+00	,	4.96526710E+01
2.47173884E+00	,	4.96532388E+01
2.48173884E+00	,	4.96828058E+01
2.49588098E+00	,	4.87213335E+01
2.52624388E+00	,	4.80765020E+01
2.58546197E+00	,	4.77494718E+01
2.64365439E+00	,	4.71346930E+01
2.71427011E+00	,	4.64287850E+01
2.72427011E+00	,	4.65012840E+01
2.73841225E+00	,	4.66274700E+01
2.76219639E+00	,	4.68629335E+01
2.79583225E+00	,	4.60866175E+01
2.80583225E+00	,	4.61881615E+01
2.82265018E+00	,	4.63436783E+01
2.83688089E+00	,	4.64338970E+01
2.83953925E+00	,	4.62374023E+01
2.82434757E+00	,	4.55867663E+01
2.87986509E+00	,	4.58010003E+01
2.88605687E+00	,	4.49537760E+01
2.95449084E+00	,	4.48974993E+01
3.02409504E+00	,	4.46515925E+01
3.09393918E+00	,	4.44092283E+01
3.15450749E+00	,	4.40337223E+01
3.15490749E+00	,	4.40340433E+01
3.15558020E+00	,	4.40385780E+01
3.15692564E+00	,	4.40476448E+01
3.15961650E+00	,	4.40079208E+01
3.15976872E+00	,	4.40025738E+01
3.16007316E+00	,	4.39918505E+01
3.16009752E+00	,	4.39909908E+01
3.16014623E+00	,	4.39892713E+01
3.16016571E+00	,	4.39885835E+01
3.16013560E+00	,	4.39865820E+01
3.15991949E+00	,	4.39809130E+01
3.15948756E+00	,	4.39695790E+01
3.15862281E+00	,	4.39468985E+01
3.15752850E+00	,	4.39103753E+01
3.15688194E+00	,	4.38655530E+01
3.15321401E+00	,	4.37429100E+01
3.14660929E+00	,	4.35306008E+01
3.13844579E+00	,	4.32142723E+01
3.15709000E+00	,	4.31280350E+01
3.22289315E+00	,	4.34535775E+01
3.21271213E+00	,	4.26483705E+01
3.27126631E+00	,	4.24780688E+01
3.34883615E+00	,	4.23786058E+01
3.41530192E+00	,	4.19340745E+01
3.48230482E+00	,	4.14961380E+01
3.54983255E+00	,	4.10644555E+01
3.61786712E+00	,	4.06386363E+01
3.68638830E+00	,	4.02182830E+01
3.74483101E+00	,	3.94669963E+01
3.75483101E+00	,	3.94402033E+01
3.76672308E+00	,	3.94844535E+01
3.78672308E+00	,	3.96009505E+01
3.82035894E+00	,	3.98233955E+01
3.83035894E+00	,	3.98858015E+01
3.83372253E+00	,	3.99055973E+01
3.84044970E+00	,	3.99144648E+01
3.84235243E+00	,	3.99245013E+01
3.84311352E+00	,	3.99285160E+01
3.84463571E+00	,	3.99239853E+01
3.84514771E+00	,	3.99043525E+01
3.84531992E+00	,	3.98976918E+01
3.84566435E+00	,	3.98842928E+01
3.84580212E+00	,	3.98789070E+01
3.84585723E+00	,	3.98767488E+01
3.84587928E+00	,	3.98758840E+01
3.84592336E+00	,	3.98741550E+01
3.84594100E+00	,	3.98734630E+01
3.84588725E+00	,	3.98716055E+01
3.84554868E+00	,	3.98654953E+01
3.84487150E+00	,	3.98532745E+01
3.84351638E+00	,	3.98288248E+01
3.84253467E+00	,	3.97978375E+01
3.84124859E+00	,	3.97495030E+01
3.83370153E+00	,	3.96013535E+01
3.82355439E+00	,	3.93784910E+01
3.81567325E+00	,	3.90982700E+01
3.86889410E+00	,	3.93081525E+01
3.90399494E+00	,	3.91968948E+01
3.95028621E+00	,	3.90059300E+01
3.96028621E+00	,	3.90606643E+01
3.97710414E+00	,	3.91629568E+01
4.00538841E+00	,	3.85340273E+01
4.01538841E+00	,	3.85998990E+01
4.03220633E+00	,	3.86980840E+01
4.06049061E+00	,	3.88309460E+01
4.06209061E+00	,	3.88388170E+01
4.06273061E+00	,	3.88419663E+01
4.06401061E+00	,	3.88169863E+01
4.06437264E+00	,	3.88021753E+01
4.06451746E+00	,	3.87962108E+01
4.06457539E+00	,	3.87938188E+01
4.06469124E+00	,	3.87890250E+01
4.06473758E+00	,	3.87871033E+01
4.06475612E+00	,	3.87863343E+01
4.06479319E+00	,	3.87847958E+01


==> 4.Results_data/dcb/dcbPanelRibsCST_4elem/dcb_panelribs5DofsCST_1.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	2.30012938E+00
1.00000000E-01	,	4.60025880E+00
1.50000000E-01	,	6.90038825E+00
2.00000000E-01	,	9.20051765E+00
2.50000000E-01	,	1.15006471E+01
3.00000000E-01	,	1.38007765E+01
3.50000000E-01	,	1.61004059E+01
4.00000000E-01	,	1.83964075E+01
4.50000000E-01	,	2.06866098E+01
5.00000000E-01	,	2.29699015E+01
5.50000000E-01	,	2.52459535E+01
6.00000000E-01	,	2.75133063E+01
6.50000000E-01	,	2.97598143E+01
7.00000000E-01	,	3.19851655E+01
7.50000000E-01	,	3.41814308E+01
8.00000000E-01	,	3.63382378E+01
8.50000000E-01	,	3.84354200E+01
9.00000000E-01	,	4.05030335E+01
9.50000000E-01	,	4.25441115E+01
1.00000000E+00	,	4.45657653E+01
1.05000000E+00	,	4.65758320E+01
1.10000000E+00	,	4.85841780E+01
1.15000000E+00	,	5.05813038E+01
1.20000000E+00	,	5.25784090E+01
1.25000000E+00	,	5.45733620E+01
1.30000000E+00	,	5.65646060E+01
1.35000000E+00	,	5.85452390E+01
1.40000000E+00	,	6.05093228E+01
1.45000000E+00	,	6.24473050E+01
1.50000000E+00	,	6.43383073E+01
1.55000000E+00	,	6.60350330E+01
1.55200000E+00	,	6.60837175E+01
1.55600000E+00	,	6.61809798E+01
1.55760000E+00	,	6.62198530E+01
1.55824000E+00	,	6.62353983E+01
1.55849600E+00	,	6.62416158E+01
1.55859840E+00	,	6.62441025E+01
1.55863936E+00	,	6.62450500E+01
1.55865574E+00	,	6.62452808E+01
1.55866235E+00	,	6.62423538E+01
1.55862192E+00	,	6.62342195E+01
1.55854069E+00	,	6.62179358E+01
1.55837689E+00	,	6.61853113E+01
1.55804473E+00	,	6.61198690E+01
1.55736680E+00	,	6.59884065E+01
1.55395465E+00	,	6.56383523E+01
1.54173258E+00	,	6.47757723E+01
1.51647238E+00	,	6.31274025E+01
1.49005572E+00	,	6.10239678E+01
1.53599396E+00	,	6.11872730E+01
1.54599396E+00	,	6.14523300E+01
1.56599396E+00	,	6.20074815E+01
1.59962982E+00	,	6.29918390E+01
1.64962982E+00	,	6.43096878E+01
1.69962982E+00	,	6.13643050E+01
1.70962982E+00	,	6.16508513E+01
1.72962982E+00	,	6.21568885E+01
1.73635699E+00	,	6.23271368E+01
1.74767070E+00	,	6.25108023E+01
1.75087070E+00	,	6.24930815E+01
1.74897476E+00	,	6.22934735E+01
1.74273988E+00	,	6.18492740E+01
1.72507060E+00	,	6.08472818E+01
1.69243447E+00	,	5.90591410E+01
1.66812995E+00	,	5.71190713E+01
1.79844065E+00	,	5.97179165E+01
1.80844065E+00	,	5.99829968E+01
1.82844065E+00	,	6.04501410E+01
1.83516782E+00	,	6.06078640E+01
1.84648153E+00	,	6.07924278E+01
1.84968153E+00	,	6.08290370E+01
1.85075787E+00	,	6.08475703E+01
1.85118841E+00	,	6.08549810E+01
1.85136063E+00	,	6.08579455E+01
1.85170506E+00	,	6.08638733E+01
1.85173262E+00	,	6.08643475E+01
1.85179815E+00	,	6.08653603E+01
1.85179236E+00	,	6.08624698E+01
1.85168800E+00	,	6.08536395E+01
1.85147886E+00	,	6.08359658E+01
1.85105907E+00	,	6.08005678E+01
1.85021431E+00	,	6.07296018E+01
1.84885382E+00	,	6.05984700E+01
1.84633647E+00	,	6.03704185E+01
1.83312573E+00	,	5.96933553E+01
1.80769403E+00	,	5.84500165E+01
1.77160856E+00	,	5.65751438E+01
1.77694171E+00	,	5.55303470E+01
1.95095000E+00	,	5.89307703E+01
1.86062748E+00	,	5.39956538E+01
1.87062748E+00	,	5.40285688E+01
1.88251955E+00	,	5.41936000E+01
1.90251955E+00	,	5.45240480E+01
1.93615541E+00	,	5.51975298E+01
1.98615541E+00	,	5.62893080E+01
2.03615541E+00	,	5.73375578E+01
2.04615541E+00	,	5.75508015E+01
2.06029754E+00	,	5.77085595E+01
2.05591032E+00	,	5.73473133E+01
2.02926559E+00	,	5.62023593E+01
1.98689381E+00	,	5.44532440E+01
1.95823723E+00	,	5.26792083E+01
2.13425065E+00	,	5.57271395E+01
2.14425065E+00	,	5.58999813E+01
2.16425065E+00	,	5.61947343E+01
2.16559609E+00	,	5.62117123E+01
2.16785883E+00	,	5.62436178E+01
2.16876393E+00	,	5.62562768E+01
2.16877610E+00	,	5.62563325E+01
2.16874695E+00	,	5.62532710E+01
2.16861002E+00	,	5.62451085E+01
2.16833570E+00	,	5.62287710E+01
2.16778528E+00	,	5.61960503E+01
2.16667836E+00	,	5.61304513E+01
2.16493990E+00	,	5.60115688E+01
2.16167440E+00	,	5.58027903E+01
2.14571578E+00	,	5.51814740E+01
2.11504608E+00	,	5.40380363E+01
2.07157697E+00	,	5.23222413E+01
2.07541532E+00	,	5.13800300E+01
2.27521469E+00	,	5.45819485E+01
2.16501770E+00	,	5.00460443E+01
2.17501770E+00	,	5.00722460E+01
2.18690978E+00	,	5.02100818E+01
2.20690978E+00	,	5.04601380E+01
2.24054563E+00	,	5.10153360E+01
2.29054563E+00	,	5.18865608E+01
2.34054563E+00	,	5.27736163E+01
2.39054563E+00	,	5.35104348E+01
2.36877125E+00	,	5.25682908E+01
2.29111185E+00	,	5.00730440E+01
2.31646053E+00	,	4.92850220E+01
2.32646053E+00	,	4.94441240E+01
2.34646053E+00	,	4.97498273E+01
2.38009638E+00	,	5.02820793E+01
2.43009638E+00	,	5.11031550E+01
2.48009638E+00	,	5.19164098E+01
2.49009638E+00	,	5.20768413E+01
2.50691431E+00	,	5.22517418E+01
2.50786568E+00	,	5.22628765E+01
2.50976841E+00	,	5.22851373E+01
2.51052950E+00	,	5.22940388E+01
2.51059039E+00	,	5.22947505E+01
2.51073520E+00	,	5.22958843E+01
2.51066296E+00	,	5.22923883E+01
2.51048985E+00	,	5.22847998E+01
2.51014306E+00	,	5.22696105E+01
2.50944747E+00	,	5.22391908E+01
2.50804929E+00	,	5.21782053E+01
2.50589683E+00	,	5.20696303E+01
2.50177132E+00	,	5.18765255E+01
2.48282115E+00	,	5.13026850E+01
2.44642859E+00	,	5.02441600E+01
2.39493233E+00	,	4.86633305E+01
2.39703831E+00	,	4.78072685E+01
2.62434126E+00	,	5.08303100E+01
2.49242060E+00	,	4.66346065E+01
2.50242060E+00	,	4.66559840E+01
2.51656274E+00	,	4.67935455E+01
2.54034688E+00	,	4.70479395E+01
2.58034688E+00	,	4.75918443E+01
2.63034688E+00	,	4.83119540E+01
2.68034688E+00	,	4.90378183E+01
2.73034688E+00	,	4.97403848E+01
2.78034688E+00	,	4.76548160E+01
2.79034688E+00	,	4.77871370E+01
2.80716481E+00	,	4.80265193E+01
2.84080066E+00	,	4.84672233E+01
2.85080066E+00	,	4.85970795E+01
2.86761859E+00	,	4.87747493E+01
2.87237542E+00	,	4.88051493E+01
2.87397542E+00	,	4.88208710E+01
2.87717542E+00	,	4.88522975E+01
2.87743142E+00	,	4.88548105E+01
2.87753382E+00	,	4.88558160E+01
2.87757478E+00	,	4.88562180E+01
2.87759426E+00	,	4.88564093E+01
2.87764061E+00	,	4.88567490E+01
2.87765914E+00	,	4.88568115E+01
2.87759572E+00	,	4.88539970E+01
2.87738283E+00	,	4.88469078E+01
2.87695641E+00	,	4.88327180E+01
2.87610126E+00	,	4.88042993E+01
2.87438289E+00	,	4.87473250E+01
2.87176478E+00	,	4.86472598E+01
2.86677932E+00	,	4.84691060E+01
2.84456471E+00	,	4.79356605E+01
2.80199590E+00	,	4.69507448E+01
2.74173702E+00	,	4.54842190E+01
2.74168995E+00	,	4.46982808E+01
2.75168995E+00	,	4.47839593E+01
2.76850788E+00	,	4.49300528E+01
2.79679215E+00	,	4.52786683E+01
2.84436044E+00	,	4.58552088E+01
2.89436044E+00	,	4.65094300E+01
2.94436044E+00	,	4.71561195E+01
2.99436044E+00	,	4.77237300E+01
3.00436044E+00	,	4.77726250E+01
2.99850238E+00	,	4.75693593E+01
2.97544404E+00	,	4.70179990E+01
2.92078944E+00	,	4.58398645E+01
2.85281676E+00	,	4.42342875E+01
2.91628604E+00	,	4.42906850E+01
2.92628604E+00	,	4.44019200E+01
2.94310396E+00	,	4.45889458E+01
2.97673982E+00	,	4.49887235E+01
3.02673982E+00	,	4.55999643E+01
3.07673982E+00	,	4.62151943E+01
3.12673982E+00	,	4.67305733E+01
3.11953904E+00	,	4.63471843E+01
3.04699928E+00	,	4.48785585E+01
2.96153534E+00	,	4.29467193E+01
3.11338141E+00	,	4.41693963E+01
3.12338141E+00	,	4.42855660E+01
3.14338141E+00	,	4.45179040E+01
3.18338141E+00	,	4.49712520E+01
3.23338141E+00	,	4.55237753E+01
3.24338141E+00	,	4.56376688E+01
3.26338141E+00	,	4.57905908E+01
3.26903827E+00	,	4.58377098E+01
3.26949081E+00	,	4.58414770E+01
3.26952702E+00	,	4.58417520E+01
3.26954150E+00	,	4.58418508E+01
3.26957046E+00	,	4.58419358E+01
3.26949812E+00	,	4.58393923E+01
3.26924184E+00	,	4.58327405E+01
3.26872851E+00	,	4.58194265E+01
3.26769918E+00	,	4.57927605E+01
3.26563140E+00	,	4.57393013E+01
3.26251727E+00	,	4.56466888E+01
3.25655598E+00	,	4.54808045E+01
3.23083263E+00	,	4.49825890E+01
3.18160305E+00	,	4.40615983E+01
3.11193664E+00	,	4.26944845E+01
3.10949503E+00	,	4.19692325E+01
3.11949503E+00	,	4.20423965E+01
3.13631296E+00	,	4.21600518E+01
3.16459723E+00	,	4.24546843E+01
3.21459723E+00	,	4.29566625E+01
3.26459723E+00	,	4.35060173E+01
3.31459723E+00	,	4.40433140E+01
3.36459723E+00	,	4.45673418E+01
3.37459723E+00	,	4.46732870E+01
3.39141516E+00	,	4.48270933E+01
3.39707201E+00	,	4.48512503E+01
3.39933475E+00	,	4.48674323E+01
3.40314022E+00	,	4.48975023E+01
3.40466240E+00	,	4.49095240E+01
3.40527128E+00	,	4.49143318E+01
3.40551482E+00	,	4.49162548E+01
3.40561224E+00	,	4.49170238E+01
3.40565859E+00	,	4.49173898E+01
3.40576880E+00	,	4.49177455E+01
3.40564962E+00	,	4.49147058E+01
3.40537800E+00	,	4.49081873E+01
3.40483401E+00	,	4.48951403E+01
3.40374327E+00	,	4.48690100E+01
3.40155233E+00	,	4.48166250E+01
3.39828515E+00	,	4.47265415E+01
3.39190283E+00	,	4.45633575E+01
3.36497081E+00	,	4.40761000E+01
3.31339658E+00	,	4.31743735E+01
3.24049959E+00	,	4.18381973E+01
3.23730264E+00	,	4.11326118E+01
3.24730264E+00	,	4.12021390E+01
3.26412057E+00	,	4.13120928E+01
3.28790471E+00	,	4.15463238E+01
3.32790471E+00	,	4.19263120E+01
3.37790471E+00	,	4.24323348E+01
3.42790471E+00	,	4.29397935E+01
3.47790471E+00	,	4.34643460E+01
3.52790471E+00	,	4.39324055E+01
3.53790471E+00	,	4.39795860E+01
3.54126829E+00	,	4.40048210E+01
3.54261373E+00	,	4.40149105E+01
3.54315190E+00	,	4.40189455E+01
3.54422825E+00	,	4.40270150E+01
3.54465879E+00	,	4.40302328E+01
3.54469323E+00	,	4.40304498E+01
3.54470701E+00	,	4.40304868E+01
3.54465738E+00	,	4.40284598E+01
3.54437011E+00	,	4.40220705E+01
3.54379487E+00	,	4.40092833E+01
3.54264147E+00	,	4.39836720E+01
3.54032467E+00	,	4.39323258E+01
3.53687273E+00	,	4.38442965E+01
3.53022515E+00	,	4.36858105E+01
3.50201546E+00	,	4.32085290E+01
3.44808948E+00	,	4.23258500E+01
3.37175732E+00	,	4.10176405E+01
3.36751732E+00	,	4.03276118E+01
3.37751732E+00	,	4.03937928E+01
3.39433525E+00	,	4.04976758E+01
3.42261952E+00	,	4.07598153E+01
3.46261952E+00	,	4.11187620E+01
3.51261952E+00	,	4.15985933E+01
3.56261952E+00	,	4.20809613E+01
3.61261952E+00	,	4.25741018E+01
3.66261952E+00	,	4.30319773E+01
3.67261952E+00	,	4.30943640E+01
3.67544795E+00	,	4.31053813E+01
3.68110480E+00	,	4.31395103E+01
3.68300754E+00	,	4.31530735E+01
3.68376863E+00	,	4.31584973E+01
3.68529081E+00	,	4.31693433E+01
3.68589969E+00	,	4.31736808E+01
3.68614324E+00	,	4.31754158E+01
3.68624066E+00	,	4.31761098E+01
3.68647236E+00	,	4.31775573E+01
3.68637997E+00	,	4.31751188E+01
3.68607661E+00	,	4.31688533E+01
3.68546911E+00	,	4.31563128E+01
3.68425121E+00	,	4.31311978E+01
3.68180902E+00	,	4.30808933E+01
3.67819575E+00	,	4.29951575E+01
3.67112988E+00	,	4.28394058E+01
3.64164771E+00	,	4.23720983E+01
3.58527891E+00	,	4.15072268E+01
3.50554102E+00	,	4.02270758E+01
3.50042934E+00	,	3.95543343E+01
3.51042934E+00	,	3.96173450E+01
3.52724727E+00	,	3.97167390E+01
3.55553154E+00	,	3.99628765E+01
3.59553154E+00	,	4.03040448E+01
3.64553154E+00	,	4.07557600E+01
3.69553154E+00	,	4.12187543E+01
3.74553154E+00	,	4.16779573E+01
3.79553154E+00	,	4.21147020E+01
3.80553154E+00	,	4.22058115E+01
3.82553154E+00	,	4.23201335E+01
3.82666291E+00	,	4.23278040E+01
3.82892566E+00	,	4.23431400E+01
3.82983075E+00	,	4.23492733E+01
3.83019279E+00	,	4.23517260E+01
3.83091687E+00	,	4.23566235E+01
3.83097479E+00	,	4.23568918E+01
3.83090853E+00	,	4.23548540E+01
3.83058867E+00	,	4.23487073E+01
3.82994816E+00	,	4.23364050E+01
3.82866408E+00	,	4.23117668E+01
3.82609765E+00	,	4.22625093E+01
3.82230546E+00	,	4.21788033E+01
3.81487708E+00	,	4.20264325E+01
3.78407804E+00	,	4.15685090E+01
3.72523260E+00	,	4.07209553E+01
3.64196475E+00	,	3.94671418E+01
3.63584682E+00	,	3.88097628E+01
3.64584682E+00	,	3.88698220E+01
3.66266475E+00	,	3.89650450E+01
3.69094902E+00	,	3.91961615E+01
3.73094902E+00	,	3.95207513E+01
3.78094902E+00	,	3.99463788E+01
3.83094902E+00	,	4.03862075E+01
3.88094902E+00	,	4.08190425E+01
3.93094902E+00	,	4.12362940E+01
3.94094902E+00	,	4.13223750E+01
3.95776695E+00	,	4.14647393E+01
3.96342381E+00	,	4.14851538E+01
3.97293746E+00	,	4.15326178E+01
3.97613746E+00	,	4.15532650E+01
3.97741746E+00	,	4.15615210E+01
3.97792946E+00	,	4.15648233E+01
3.97813426E+00	,	4.15661435E+01
3.97821618E+00	,	4.15666590E+01
3.97824895E+00	,	4.15668363E+01
3.97826206E+00	,	4.15668673E+01
3.97820636E+00	,	4.15650285E+01
3.97786963E+00	,	4.15589965E+01
3.97719531E+00	,	4.15469238E+01
3.97584348E+00	,	4.15227448E+01
3.97315093E+00	,	4.14745030E+01
3.96918084E+00	,	4.13927900E+01
3.96136184E+00	,	4.12434553E+01
3.92922155E+00	,	4.07945880E+01
3.86784263E+00	,	3.99636295E+01
3.78098099E+00	,	3.87352170E+01
3.77384861E+00	,	3.80927993E+01
3.78384861E+00	,	3.81500898E+01
3.80066654E+00	,	3.82413783E+01
3.82895081E+00	,	3.84586235E+01
3.86895081E+00	,	3.87677060E+01
3.91895081E+00	,	3.91691573E+01
3.96895081E+00	,	3.95864363E+01
4.01895081E+00	,	3.99957495E+01
4.06895081E+00	,	4.04039808E+01
4.11895081E+00	,	4.07482110E+01
4.16895081E+00	,	3.92819538E+01
4.17895081E+00	,	3.93627635E+01
4.19895081E+00	,	3.95243813E+01
4.23895081E+00	,	3.98158078E+01
4.24895081E+00	,	3.98936788E+01
4.26895081E+00	,	4.00037428E+01
4.27460767E+00	,	4.00336683E+01
4.27651040E+00	,	4.00448230E+01
4.28031586E+00	,	4.00671230E+01
4.28062030E+00	,	4.00689065E+01
4.28074207E+00	,	4.00696198E+01
4.28098562E+00	,	4.00710465E+01
4.28108304E+00	,	4.00716173E+01
4.28112938E+00	,	4.00718768E+01
4.28114792E+00	,	4.00719738E+01
4.28119201E+00	,	4.00721125E+01
4.28110201E+00	,	4.00701023E+01
4.28073042E+00	,	4.00642885E+01
4.27998598E+00	,	4.00526490E+01
4.27849372E+00	,	4.00293385E+01
4.27556103E+00	,	3.99832023E+01
4.27121948E+00	,	3.99051800E+01
4.26254299E+00	,	3.97611170E+01
4.22763479E+00	,	3.93293238E+01
4.16101495E+00	,	3.85295373E+01
4.06678489E+00	,	3.73493828E+01
4.05761057E+00	,	3.67357898E+01
4.06761057E+00	,	3.67880313E+01
4.08442849E+00	,	3.68720785E+01
4.11271277E+00	,	3.70646550E+01
4.15271277E+00	,	3.73455963E+01
4.20271277E+00	,	3.77037718E+01
4.25271277E+00	,	3.80803805E+01
4.30271277E+00	,	3.84474545E+01
4.35271277E+00	,	3.88313668E+01
4.40271277E+00	,	3.91820473E+01
4.41271277E+00	,	3.92560760E+01
4.43271277E+00	,	3.93037085E+01
4.40931983E+00	,	3.89665870E+01
4.32638955E+00	,	3.80144155E+01
4.20491439E+00	,	3.65711880E+01
4.26856231E+00	,	3.64743540E+01
4.27856231E+00	,	3.65426895E+01
4.29538024E+00	,	3.66531565E+01
4.32366451E+00	,	3.68386805E+01
4.37366451E+00	,	3.71927280E+01
4.42366451E+00	,	3.75509723E+01
4.47366451E+00	,	3.79025155E+01
4.52366451E+00	,	3.82580705E+01
4.57366451E+00	,	3.85883098E+01
4.58366451E+00	,	3.86195613E+01
4.58702810E+00	,	3.86375175E+01
4.59268495E+00	,	3.86677330E+01
4.59494770E+00	,	3.86798125E+01
4.59512871E+00	,	3.86807785E+01
4.59520112E+00	,	3.86810725E+01
4.59523009E+00	,	3.86809283E+01
4.59505775E+00	,	3.86783895E+01
4.59464944E+00	,	3.86727765E+01
4.59383163E+00	,	3.86615400E+01
4.59219244E+00	,	3.86390375E+01
4.58903605E+00	,	3.85950585E+01
4.58430148E+00	,	3.85203738E+01
4.57040360E+00	,	3.83337910E+01
4.52646380E+00	,	3.78474985E+01
4.44115032E+00	,	3.69342030E+01
4.33856346E+00	,	3.57383083E+01
4.43944352E+00	,	3.59792365E+01
4.44944352E+00	,	3.60417588E+01
4.46944352E+00	,	3.61668028E+01
4.50944352E+00	,	3.64321975E+01
4.55944352E+00	,	3.67732595E+01
4.60944352E+00	,	3.71052535E+01
4.65944352E+00	,	3.74527425E+01
4.70944352E+00	,	3.77719368E+01
4.71944352E+00	,	3.78390178E+01
4.73944352E+00	,	3.79446855E+01
4.74510038E+00	,	3.79636893E+01
4.75461403E+00	,	3.80122573E+01
4.75537513E+00	,	3.80161400E+01
4.75567956E+00	,	3.80176933E+01
4.75628844E+00	,	3.80207990E+01
4.75633715E+00	,	3.80210255E+01
4.75635663E+00	,	3.80211070E+01
4.75639560E+00	,	3.80211823E+01
4.75626990E+00	,	3.80191263E+01
4.75584271E+00	,	3.80136090E+01
4.75498723E+00	,	3.80025658E+01
4.75327234E+00	,	3.79804478E+01
4.74998423E+00	,	3.79373440E+01
4.74502622E+00	,	3.78640610E+01
4.73062431E+00	,	3.76816985E+01
4.68494643E+00	,	3.72040883E+01
4.59633473E+00	,	3.63072128E+01
4.48953460E+00	,	3.51324070E+01
4.59292883E+00	,	3.53712933E+01
4.60292883E+00	,	3.54309348E+01
4.62292883E+00	,	3.55502178E+01
4.66292883E+00	,	3.58025923E+01
4.71292883E+00	,	3.61275558E+01
4.76292883E+00	,	3.64434953E+01
4.81292883E+00	,	3.67742030E+01
4.86292883E+00	,	3.70799565E+01
4.91292883E+00	,	3.73473940E+01
4.96292883E+00	,	3.60818245E+01
4.97292883E+00	,	3.61449313E+01
4.99292883E+00	,	3.62711438E+01
5.03292883E+00	,	3.64981528E+01
5.08292883E+00	,	3.67188613E+01
5.04312143E+00	,	3.62908050E+01
4.91986310E+00	,	3.51656868E+01
4.78283994E+00	,	3.37757528E+01
5.11676856E+00	,	3.54236970E+01


==> 4.Results_data/dcb/dcbPanelRibsCST_4elem/dcb_panelribs5DofsCST_2.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	2.42924255E+00
1.00000000E-01	,	4.85848505E+00
1.50000000E-01	,	7.28772758E+00
2.00000000E-01	,	9.71697013E+00
2.50000000E-01	,	1.21462126E+01
3.00000000E-01	,	1.45743331E+01
3.50000000E-01	,	1.69962379E+01
4.00000000E-01	,	1.94133700E+01
4.50000000E-01	,	2.18214556E+01
5.00000000E-01	,	2.42262464E+01
5.50000000E-01	,	2.66303688E+01
6.00000000E-01	,	2.90194395E+01
6.50000000E-01	,	3.14083905E+01
7.00000000E-01	,	3.37973238E+01
7.50000000E-01	,	3.61804383E+01
8.00000000E-01	,	3.85492423E+01
8.50000000E-01	,	4.09180460E+01
9.00000000E-01	,	4.32868488E+01
9.50000000E-01	,	4.56556495E+01
1.00000000E+00	,	4.79981068E+01
1.05000000E+00	,	5.03382720E+01
1.10000000E+00	,	5.26784443E+01
1.15000000E+00	,	5.50186278E+01
1.20000000E+00	,	5.73150118E+01
1.25000000E+00	,	5.96048365E+01
1.30000000E+00	,	6.18944780E+01
1.35000000E+00	,	6.40737375E+01
1.40000000E+00	,	6.61385590E+01
1.41000000E+00	,	6.64832160E+01
1.41336359E+00	,	6.65986878E+01
1.42009076E+00	,	6.68291425E+01
1.42278163E+00	,	6.69211758E+01
1.42385797E+00	,	6.69579685E+01
1.42394408E+00	,	6.69609115E+01
1.42398504E+00	,	6.69623113E+01
1.42408246E+00	,	6.69653990E+01
1.42410321E+00	,	6.69628638E+01
1.42410051E+00	,	6.69557148E+01
1.42409368E+00	,	6.69413495E+01
1.42407471E+00	,	6.69123698E+01
1.42401815E+00	,	6.68535355E+01
1.42384645E+00	,	6.67331168E+01
1.42334745E+00	,	6.64849860E+01
1.41681821E+00	,	6.57303593E+01
1.39279245E+00	,	6.38560400E+01
1.34368658E+00	,	6.03049728E+01
1.28283705E+00	,	5.53083468E+01
1.56750386E+00	,	6.42253493E+01
1.57750386E+00	,	6.45734773E+01
1.59750386E+00	,	6.53233825E+01
1.63113972E+00	,	6.65860173E+01
1.68113972E+00	,	6.84517535E+01
1.73113972E+00	,	7.02439063E+01
1.78113972E+00	,	7.20356823E+01
1.83113972E+00	,	7.38276415E+01
1.88113972E+00	,	7.55872888E+01
1.89113972E+00	,	7.59388995E+01
1.91113972E+00	,	7.64069965E+01
1.91679657E+00	,	7.64507843E+01
1.91687268E+00	,	7.64513155E+01
1.91690313E+00	,	7.64515275E+01
1.91696402E+00	,	7.64519515E+01
1.91698837E+00	,	7.64520305E+01
1.91697013E+00	,	7.64486948E+01
1.91659999E+00	,	7.64287170E+01
1.91575018E+00	,	7.63843938E+01
1.91404237E+00	,	7.62954210E+01
1.91059675E+00	,	7.61162790E+01
1.90360523E+00	,	7.57540003E+01
1.88934121E+00	,	7.50182615E+01
1.87066390E+00	,	7.39918123E+01
1.81481907E+00	,	7.12991010E+01
1.70343627E+00	,	6.60844333E+01
1.54171737E+00	,	5.83077398E+01
1.44056729E+00	,	5.21339628E+01
1.45056729E+00	,	5.21636605E+01
1.46470942E+00	,	5.24436450E+01
1.48849356E+00	,	5.28916125E+01
1.52849356E+00	,	5.40266665E+01
1.57849356E+00	,	5.53813343E+01
1.62849356E+00	,	5.68875923E+01
1.67849356E+00	,	5.84308800E+01
1.72849356E+00	,	5.99240368E+01
1.77849356E+00	,	6.14340300E+01
1.82849356E+00	,	6.30259600E+01
1.87849356E+00	,	6.46123695E+01
1.92849356E+00	,	6.61359620E+01
1.97849356E+00	,	6.76592150E+01
2.02849356E+00	,	6.91962118E+01
2.07849356E+00	,	7.06954730E+01
2.12849356E+00	,	7.21821865E+01
2.13849356E+00	,	7.22796140E+01
2.14132199E+00	,	7.23000725E+01
2.14227336E+00	,	7.23064895E+01
2.14417609E+00	,	7.23187413E+01
2.14432831E+00	,	7.23196910E+01
2.14463274E+00	,	7.23215783E+01
2.14475452E+00	,	7.23223285E+01
2.14472077E+00	,	7.23178345E+01
2.14406475E+00	,	7.22890020E+01
2.14289237E+00	,	7.22381823E+01
2.14053447E+00	,	7.21360998E+01
2.13577126E+00	,	7.19303370E+01
2.12609274E+00	,	7.15136890E+01
2.11143146E+00	,	7.08673288E+01
2.08672340E+00	,	6.97785793E+01
2.02221118E+00	,	6.71798155E+01
1.89237413E+00	,	6.21002693E+01
1.71084734E+00	,	5.47662140E+01
1.63236967E+00	,	4.96923933E+01
1.64236967E+00	,	4.98487675E+01
1.66236967E+00	,	5.02296653E+01
1.69600552E+00	,	5.10503160E+01
1.74600552E+00	,	5.22267008E+01
1.79600552E+00	,	5.34806645E+01
1.84600552E+00	,	5.48027883E+01
1.89600552E+00	,	5.61082945E+01
1.94600552E+00	,	5.73771880E+01
1.99600552E+00	,	5.87096515E+01
2.04600552E+00	,	6.00715470E+01
2.09600552E+00	,	6.14217780E+01
2.14600552E+00	,	6.27278760E+01
2.19600552E+00	,	6.40337423E+01
2.24600552E+00	,	6.53491240E+01
2.29600552E+00	,	6.66465128E+01
2.34600552E+00	,	6.79309818E+01
2.35600552E+00	,	6.81877383E+01
2.37600552E+00	,	6.85559255E+01
2.38166238E+00	,	6.85940165E+01
2.38356511E+00	,	6.86052293E+01
2.38432620E+00	,	6.86095398E+01
2.38463064E+00	,	6.86112388E+01
2.38475241E+00	,	6.86119143E+01
2.38499596E+00	,	6.86132593E+01
2.38509338E+00	,	6.86137945E+01
2.38513235E+00	,	6.86140083E+01
2.38514794E+00	,	6.86140938E+01
2.38518501E+00	,	6.86142970E+01
2.38519984E+00	,	6.86141930E+01
2.38515445E+00	,	6.86107910E+01
2.38467634E+00	,	6.85928453E+01
2.38358415E+00	,	6.85530425E+01
2.38138954E+00	,	6.84731430E+01
2.37696292E+00	,	6.83122688E+01
2.36798473E+00	,	6.79869290E+01
2.35050072E+00	,	6.73498115E+01
2.32671579E+00	,	6.64393315E+01
2.25558506E+00	,	6.40191928E+01
2.11412205E+00	,	5.93292640E+01
1.90965299E+00	,	5.23802808E+01
1.79777481E+00	,	4.70570100E+01
1.80777481E+00	,	4.71981535E+01
1.82459274E+00	,	4.74292608E+01
1.85822860E+00	,	4.80870245E+01
1.90822860E+00	,	4.91322530E+01
1.95822860E+00	,	5.01434598E+01
2.00822860E+00	,	5.12847918E+01
2.05822860E+00	,	5.24261293E+01
2.10822860E+00	,	5.35434605E+01
2.15822860E+00	,	5.46407940E+01
2.20822860E+00	,	5.57976113E+01
2.25822860E+00	,	5.69717823E+01
2.30822860E+00	,	5.81454768E+01
2.35822860E+00	,	5.92737915E+01
2.40822860E+00	,	6.04018295E+01
2.45822860E+00	,	6.15297970E+01
2.50822860E+00	,	6.26719195E+01
2.55822860E+00	,	6.37835775E+01
2.60822860E+00	,	6.48937065E+01
2.61822860E+00	,	6.51155925E+01
2.63822860E+00	,	6.52673483E+01
2.58235783E+00	,	6.34772280E+01
2.44475078E+00	,	5.95053135E+01
2.19650248E+00	,	5.24159343E+01
1.95817565E+00	,	4.47687940E+01
1.96817565E+00	,	4.46203860E+01
1.98231778E+00	,	4.48218035E+01
2.01060206E+00	,	4.51669160E+01
2.05817034E+00	,	4.59973675E+01
2.10817034E+00	,	4.69021278E+01
2.15817034E+00	,	4.77913485E+01
2.20817034E+00	,	4.87834468E+01
2.25817034E+00	,	4.97755503E+01
2.30817034E+00	,	5.07555190E+01
2.35817034E+00	,	5.17109193E+01
2.40817034E+00	,	5.26926413E+01
2.45817034E+00	,	5.37120913E+01
2.50817034E+00	,	5.47315418E+01
2.55817034E+00	,	5.57380778E+01
2.60817034E+00	,	5.67192940E+01
2.65817034E+00	,	5.77003705E+01
2.70817034E+00	,	5.86814030E+01
2.75817034E+00	,	5.96785980E+01
2.80817034E+00	,	6.06463635E+01
2.85817034E+00	,	6.16127603E+01
2.86817034E+00	,	6.18059680E+01
2.88817034E+00	,	6.21420050E+01
2.89382719E+00	,	6.21798130E+01
2.90334085E+00	,	6.22288593E+01
2.90398085E+00	,	6.22317143E+01
2.90403205E+00	,	6.22319408E+01
2.90413445E+00	,	6.22323175E+01
2.90409784E+00	,	6.22297155E+01
2.90348809E+00	,	6.22130143E+01
2.90204797E+00	,	6.21748850E+01
2.89915376E+00	,	6.20983268E+01
2.89331485E+00	,	6.19441290E+01
2.88147033E+00	,	6.16321645E+01
2.86302213E+00	,	6.11389860E+01
2.83987873E+00	,	6.04778935E+01
2.76176841E+00	,	5.85315298E+01
2.61095155E+00	,	5.48459038E+01
2.37512317E+00	,	4.90216538E+01
2.14896328E+00	,	4.27445913E+01
2.15896328E+00	,	4.25769435E+01
2.17310541E+00	,	4.27551203E+01
2.20138968E+00	,	4.30651365E+01
2.24895797E+00	,	4.37711755E+01
2.29895797E+00	,	4.45747778E+01
2.34895797E+00	,	4.53414608E+01
2.39895797E+00	,	4.61910468E+01
2.44895797E+00	,	4.70588673E+01
2.49895797E+00	,	4.79266910E+01
2.54895797E+00	,	4.87719758E+01
2.59895797E+00	,	4.96089500E+01
2.64895797E+00	,	5.04812258E+01
2.69895797E+00	,	5.13720080E+01
2.74895797E+00	,	5.22627908E+01
2.79895797E+00	,	5.31452148E+01
2.84895797E+00	,	5.40039740E+01
2.89895797E+00	,	5.48626025E+01
2.94895797E+00	,	5.57211868E+01
2.99895797E+00	,	5.65919810E+01
3.04895797E+00	,	5.74497483E+01
3.09895797E+00	,	5.82966018E+01
3.14895797E+00	,	5.91427613E+01
3.15895797E+00	,	5.93119530E+01
3.17895797E+00	,	5.94514785E+01
3.13341212E+00	,	5.83208240E+01
2.99125895E+00	,	5.51991608E+01
2.69150997E+00	,	4.88294710E+01
2.37695904E+00	,	4.18053488E+01
2.71705392E+00	,	4.56770128E+01
2.72705392E+00	,	4.58297095E+01
2.74705392E+00	,	4.61331755E+01
2.78068978E+00	,	4.66292010E+01
2.83068978E+00	,	4.73665593E+01
2.88068978E+00	,	4.81272343E+01
2.93068978E+00	,	4.89101353E+01
2.98068978E+00	,	4.96930365E+01
3.03068978E+00	,	5.04759378E+01
3.08068978E+00	,	5.12378098E+01
3.13068978E+00	,	5.19936010E+01
3.18068978E+00	,	5.27493273E+01
3.23068978E+00	,	5.35050293E+01
3.28068978E+00	,	5.42773745E+01
3.33068978E+00	,	5.50282483E+01
3.38068978E+00	,	5.57740770E+01
3.43068978E+00	,	5.65193483E+01
3.44068978E+00	,	5.66683683E+01
3.46068978E+00	,	5.68801073E+01
3.46634663E+00	,	5.69068335E+01
3.46824936E+00	,	5.69148763E+01
3.47205483E+00	,	5.69298445E+01
3.47333483E+00	,	5.69345948E+01
3.47384683E+00	,	5.69364598E+01
3.47388779E+00	,	5.69366083E+01
3.47390417E+00	,	5.69366338E+01
3.47388648E+00	,	5.69349045E+01
3.47335581E+00	,	5.69237865E+01
3.47195620E+00	,	5.68960068E+01
3.46914638E+00	,	5.68402735E+01
3.46348671E+00	,	5.67281510E+01
3.45203091E+00	,	5.65016713E+01
3.42911574E+00	,	5.60486533E+01
3.40699873E+00	,	5.55551800E+01
3.31939183E+00	,	5.39032540E+01
3.15064880E+00	,	5.07774410E+01
2.87646982E+00	,	4.56753803E+01
2.56712136E+00	,	3.95046235E+01
3.08642917E+00	,	4.55016363E+01
3.09642917E+00	,	4.56322308E+01
3.11642917E+00	,	4.59027083E+01
3.15006503E+00	,	4.63680738E+01
3.20006503E+00	,	4.70598448E+01
3.25006503E+00	,	4.77516158E+01
3.30006503E+00	,	4.84433873E+01
3.35006503E+00	,	4.91162153E+01
3.40006503E+00	,	4.97849345E+01
3.45006503E+00	,	5.04535998E+01
3.50006503E+00	,	5.11222428E+01
3.55006503E+00	,	5.17976838E+01
3.60006503E+00	,	5.24753680E+01
3.65006503E+00	,	5.31360418E+01
3.70006503E+00	,	5.37960338E+01
3.75006503E+00	,	5.44557285E+01
3.76006503E+00	,	5.45395748E+01
3.77420717E+00	,	5.46004868E+01
3.77515853E+00	,	5.46038310E+01
3.77706126E+00	,	5.46103240E+01
3.77782236E+00	,	5.46128535E+01
3.77783453E+00	,	5.46128935E+01
3.77786350E+00	,	5.46128408E+01
3.77787508E+00	,	5.46127588E+01
3.77774581E+00	,	5.46095663E+01
3.77694381E+00	,	5.45953260E+01
3.77540723E+00	,	5.45686620E+01
3.77232292E+00	,	5.45151733E+01
3.76611104E+00	,	5.44075703E+01
3.75353985E+00	,	5.41902340E+01
3.72920852E+00	,	5.37672715E+01
3.70480612E+00	,	5.32940883E+01
3.60855556E+00	,	5.17040785E+01
3.42382986E+00	,	4.87025803E+01
3.12425575E+00	,	4.38125223E+01
2.78588306E+00	,	3.79086050E+01
3.34722078E+00	,	4.37091103E+01
3.35722078E+00	,	4.38253100E+01
3.37722078E+00	,	4.40663388E+01
3.41085664E+00	,	4.44795625E+01
3.46085664E+00	,	4.50938230E+01
3.51085664E+00	,	4.57080843E+01
3.56085664E+00	,	4.63223453E+01
3.61085664E+00	,	4.69272703E+01
3.66085664E+00	,	4.75218398E+01
3.71085664E+00	,	4.81163433E+01
3.76085664E+00	,	4.87108193E+01
3.81085664E+00	,	4.93052828E+01
3.86085664E+00	,	4.99126308E+01
3.91085664E+00	,	5.05090395E+01
3.96085664E+00	,	5.10966098E+01
4.01085664E+00	,	5.16836765E+01
4.06085664E+00	,	5.22705090E+01
4.07085664E+00	,	5.23756503E+01
4.08499877E+00	,	5.24398215E+01
4.08899877E+00	,	5.24539318E+01
4.09034420E+00	,	5.24583935E+01
4.09303507E+00	,	5.24669508E+01
4.09394017E+00	,	5.24697303E+01
4.09430221E+00	,	5.24708300E+01
4.09444702E+00	,	5.24712675E+01
4.09450495E+00	,	5.24714423E+01
4.09452812E+00	,	5.24713000E+01
4.09441194E+00	,	5.24685900E+01
4.09355965E+00	,	5.24552258E+01
4.09156290E+00	,	5.24247535E+01
4.08755176E+00	,	5.23635830E+01
4.07946538E+00	,	5.22404208E+01
4.06307671E+00	,	5.19913318E+01
4.03930731E+00	,	5.16209500E+01
4.01055653E+00	,	5.11414888E+01
3.90351547E+00	,	4.95867590E+01
3.70076306E+00	,	4.66832648E+01
3.37557301E+00	,	4.19994663E+01
3.01174244E+00	,	3.64000980E+01
3.62939911E+00	,	4.21651205E+01
3.63939911E+00	,	4.22717975E+01
3.65621703E+00	,	4.24560938E+01
3.68985289E+00	,	4.28246868E+01
3.73985289E+00	,	4.33726045E+01
3.78985289E+00	,	4.39205218E+01
3.83985289E+00	,	4.44684390E+01
3.88985289E+00	,	4.50118613E+01
3.93985289E+00	,	4.55428518E+01
3.98985289E+00	,	4.60737743E+01
4.03985289E+00	,	4.66046668E+01
4.08985289E+00	,	4.71355458E+01
4.13985289E+00	,	4.76668898E+01
4.18985289E+00	,	4.82158943E+01
4.23985289E+00	,	4.87414363E+01
4.28985289E+00	,	4.92662668E+01
4.33985289E+00	,	4.97907483E+01
4.38985289E+00	,	5.03150580E+01
4.39985289E+00	,	5.04037590E+01
4.41399503E+00	,	5.04615580E+01
4.41799503E+00	,	5.04744783E+01
4.41934046E+00	,	5.04785778E+01
4.42203133E+00	,	5.04864580E+01
4.42310768E+00	,	5.04895018E+01
4.42353822E+00	,	5.04907035E+01
4.42371043E+00	,	5.04911820E+01
4.42377932E+00	,	5.04913730E+01
4.42380687E+00	,	5.04914493E+01
4.42387241E+00	,	5.04916308E+01
4.42389862E+00	,	5.04915638E+01
4.42390911E+00	,	5.04914973E+01
4.42376414E+00	,	5.04887125E+01
4.42282864E+00	,	5.04757750E+01
4.42100139E+00	,	5.04511190E+01
4.41733329E+00	,	5.04016515E+01
4.40994714E+00	,	5.03021468E+01
4.39500075E+00	,	5.01011515E+01
4.36749241E+00	,	4.97263423E+01
4.33814548E+00	,	4.92885935E+01
4.22393555E+00	,	4.78155358E+01
4.00529241E+00	,	4.50374303E+01
3.65144017E+00	,	4.05210833E+01
3.25042267E+00	,	3.50793810E+01
3.89882107E+00	,	4.05018803E+01
3.90882107E+00	,	4.05950670E+01
3.92882107E+00	,	4.07882680E+01
3.96245692E+00	,	4.11184355E+01
4.01245692E+00	,	4.16092330E+01
4.06245692E+00	,	4.21000308E+01
4.11245692E+00	,	4.25908290E+01
4.16245692E+00	,	4.30816270E+01
4.21245692E+00	,	4.35621250E+01
4.26245692E+00	,	4.40382438E+01
4.31245692E+00	,	4.45143218E+01
4.36245692E+00	,	4.49903803E+01
4.41245692E+00	,	4.54664293E+01
4.46245692E+00	,	4.59439650E+01
4.51245692E+00	,	4.64366673E+01
4.56245692E+00	,	4.69084235E+01
4.61245692E+00	,	4.73793158E+01
4.66245692E+00	,	4.78498883E+01
4.71245692E+00	,	4.83202968E+01
4.76245692E+00	,	4.86465738E+01
4.67867204E+00	,	4.75713923E+01
4.38429679E+00	,	4.42027575E+01
3.93485798E+00	,	3.91047763E+01
3.48293435E+00	,	3.35515893E+01
3.49293435E+00	,	3.34246908E+01
3.50293435E+00	,	3.34909075E+01
3.52293435E+00	,	3.36203203E+01
3.55657020E+00	,	3.38151193E+01
3.60657020E+00	,	3.41846293E+01
3.65657020E+00	,	3.45924220E+01
3.70657020E+00	,	3.49985395E+01
3.75657020E+00	,	3.53890565E+01
3.80657020E+00	,	3.57865568E+01
3.85657020E+00	,	3.62186930E+01
3.90657020E+00	,	3.66508310E+01
3.95657020E+00	,	3.70829705E+01
4.00657020E+00	,	3.75151110E+01
4.05657020E+00	,	3.79455793E+01
4.10657020E+00	,	3.83652613E+01
4.15657020E+00	,	3.87849488E+01
4.20657020E+00	,	3.92050600E+01
4.25657020E+00	,	3.96461755E+01
4.30657020E+00	,	4.00875280E+01
4.35657020E+00	,	4.05288818E+01
4.40657020E+00	,	4.09702353E+01
4.45657020E+00	,	4.14115885E+01
4.50657020E+00	,	4.18485093E+01
4.55657020E+00	,	4.22771175E+01
4.60657020E+00	,	4.27056788E+01
4.65657020E+00	,	4.31342175E+01
4.70657020E+00	,	4.35627448E+01
4.75657020E+00	,	4.39912660E+01
4.80657020E+00	,	4.44250488E+01
4.85657020E+00	,	4.48657143E+01
4.90657020E+00	,	4.52902275E+01
4.95657020E+00	,	4.57142603E+01
5.00657020E+00	,	4.61380343E+01
5.05657020E+00	,	4.65616698E+01
5.10657020E+00	,	4.69108165E+01
5.09603263E+00	,	4.66829978E+01
4.96374507E+00	,	4.52503585E+01
4.59051089E+00	,	4.14666573E+01
4.01490583E+00	,	3.55738590E+01
3.91613765E+00	,	3.33656048E+01
3.92613765E+00	,	3.34393918E+01
3.94613765E+00	,	3.35869668E+01
3.98613765E+00	,	3.38768978E+01
4.03613765E+00	,	3.42306455E+01
4.08613765E+00	,	3.45951523E+01
4.13613765E+00	,	3.49854258E+01
4.18613765E+00	,	3.53757003E+01
4.23613765E+00	,	3.57659763E+01
4.28613765E+00	,	3.61562528E+01
4.33613765E+00	,	3.65465300E+01
4.38613765E+00	,	3.69270770E+01
4.43613765E+00	,	3.73064495E+01
4.48613765E+00	,	3.76858265E+01
4.53613765E+00	,	3.80760115E+01
4.58613765E+00	,	3.84743473E+01
4.63613765E+00	,	3.88726833E+01
4.68613765E+00	,	3.92710193E+01
4.73613765E+00	,	3.96693560E+01
4.78613765E+00	,	4.00676925E+01
4.83613765E+00	,	4.04607198E+01
4.88613765E+00	,	4.08479125E+01
4.93613765E+00	,	4.12350675E+01
4.98613765E+00	,	4.16222045E+01
5.03613765E+00	,	4.20093310E+01
5.08613765E+00	,	4.23964533E+01
5.13613765E+00	,	4.27848900E+01
5.18613765E+00	,	4.31848163E+01
5.23613765E+00	,	4.35727335E+01
5.28613765E+00	,	4.39561045E+01
5.33613765E+00	,	4.43391870E+01
5.38613765E+00	,	4.47221085E+01
5.43613765E+00	,	4.51049393E+01
5.48613765E+00	,	4.53526233E+01


==> 4.Results_data/dcb/dcbPanelRibsCST_8elem/dcb_panelribs5DofsCST_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	2.16246207E+00
1.00000000E-01	,	4.32492415E+00
1.50000000E-01	,	6.48738623E+00
2.00000000E-01	,	8.64984833E+00
2.50000000E-01	,	1.08123104E+01
3.00000000E-01	,	1.29744593E+01
3.50000000E-01	,	1.51313803E+01
4.00000000E-01	,	1.72772517E+01
4.50000000E-01	,	1.94088203E+01
5.00000000E-01	,	2.15217061E+01
5.50000000E-01	,	2.36153621E+01
6.00000000E-01	,	2.56947580E+01
6.50000000E-01	,	2.77663735E+01
7.00000000E-01	,	2.98279385E+01
7.50000000E-01	,	3.18880443E+01
8.00000000E-01	,	3.39429375E+01
8.50000000E-01	,	3.59976348E+01
9.00000000E-01	,	3.80492128E+01
9.50000000E-01	,	4.01004300E+01
1.00000000E+00	,	4.21486190E+01
1.05000000E+00	,	4.41861575E+01
1.10000000E+00	,	4.62069250E+01
1.15000000E+00	,	4.81896750E+01
1.20000000E+00	,	5.01245855E+01
1.25000000E+00	,	5.20084148E+01
1.30000000E+00	,	5.38553858E+01
1.35000000E+00	,	5.56829260E+01
1.40000000E+00	,	5.75010650E+01
1.45000000E+00	,	5.93064945E+01
1.50000000E+00	,	6.10376623E+01
1.51000000E+00	,	6.13469283E+01
1.52681793E+00	,	6.17649305E+01
1.53157476E+00	,	6.18091580E+01
1.54108841E+00	,	6.09010418E+01
1.58603254E+00	,	6.13930740E+01
1.58954593E+00	,	6.00453085E+01
1.62588402E+00	,	5.93242645E+01
1.67329034E+00	,	5.86197783E+01
1.72270713E+00	,	5.75382008E+01
1.73270713E+00	,	5.75372850E+01
1.74684926E+00	,	5.77458938E+01
1.77063340E+00	,	5.81239315E+01
1.80426926E+00	,	5.70809880E+01
1.81426926E+00	,	5.72582553E+01
1.83108719E+00	,	5.59732710E+01
1.87451007E+00	,	5.60284940E+01
1.91183173E+00	,	5.56662313E+01
1.92984620E+00	,	5.44676555E+01
1.97633161E+00	,	5.37496603E+01
1.98633161E+00	,	5.38066228E+01
2.00047375E+00	,	5.39966330E+01
2.02425789E+00	,	5.43237963E+01
2.05789375E+00	,	5.33666373E+01
2.06789375E+00	,	5.35099250E+01
2.08471168E+00	,	5.36867963E+01
2.10849582E+00	,	5.26549653E+01
2.12936971E+00	,	5.18091255E+01
2.18689617E+00	,	5.15989368E+01
2.24379864E+00	,	5.10774428E+01
2.29372330E+00	,	5.00533533E+01
2.30372330E+00	,	4.98420855E+01
2.31372330E+00	,	4.99243600E+01
2.33054123E+00	,	5.01290808E+01
2.35432537E+00	,	5.03959605E+01
2.38796123E+00	,	4.95369300E+01
2.40902519E+00	,	4.86647930E+01
2.41902519E+00	,	4.86805203E+01
2.43584312E+00	,	4.88449825E+01
2.46412739E+00	,	4.91685928E+01
2.50412739E+00	,	4.83863915E+01
2.52731870E+00	,	4.75268248E+01
2.58110912E+00	,	4.69975288E+01
2.59110912E+00	,	4.69920233E+01
2.60792705E+00	,	4.71316783E+01
2.63621132E+00	,	4.74328508E+01
2.64421132E+00	,	4.75048178E+01
2.64690219E+00	,	4.75227168E+01
2.65228393E+00	,	4.75650170E+01
2.66133490E+00	,	4.65355865E+01
2.70212788E+00	,	4.62501568E+01
2.78011245E+00	,	4.64151923E+01
2.80794540E+00	,	4.57429245E+01
2.81794540E+00	,	4.58481323E+01
2.83476333E+00	,	4.59864010E+01
2.85854747E+00	,	4.51422580E+01
2.88635171E+00	,	4.47188550E+01
2.96756161E+00	,	4.49612600E+01
2.97756161E+00	,	4.41125988E+01
2.98597057E+00	,	4.41895588E+01
3.00011271E+00	,	4.43127768E+01
3.02389685E+00	,	4.45105558E+01
3.05753271E+00	,	4.37830368E+01
3.06753271E+00	,	4.38728880E+01
3.08435063E+00	,	4.40045825E+01
3.09000749E+00	,	4.40473750E+01
3.09191022E+00	,	4.40551883E+01
3.09571568E+00	,	4.40708055E+01
3.09602012E+00	,	4.40720540E+01
3.09662899E+00	,	4.40745543E+01
3.09687254E+00	,	4.40755530E+01
3.09696996E+00	,	4.40759518E+01
3.09699668E+00	,	4.40747175E+01
3.09695164E+00	,	4.40708475E+01
3.09686145E+00	,	4.40631060E+01
3.09668109E+00	,	4.40476238E+01
3.09632972E+00	,	4.40167915E+01
3.09856559E+00	,	4.39969020E+01
3.09405549E+00	,	4.38460203E+01
3.08466576E+00	,	4.35390200E+01
3.07471731E+00	,	4.31051828E+01
3.13117246E+00	,	4.34015758E+01
3.14240131E+00	,	4.28697158E+01
3.23034986E+00	,	4.31007363E+01
3.23074986E+00	,	4.30992873E+01
3.23078186E+00	,	4.30991723E+01
3.23079708E+00	,	4.30991178E+01
3.23075177E+00	,	4.30969658E+01
3.23057215E+00	,	4.30914745E+01
3.23021314E+00	,	4.30804950E+01
3.22949487E+00	,	4.30585325E+01
3.22805774E+00	,	4.30145998E+01
3.22559622E+00	,	4.29322340E+01
3.21852256E+00	,	4.27388783E+01
3.20822009E+00	,	4.24348598E+01
3.20939675E+00	,	4.21683053E+01
3.28236594E+00	,	4.26527583E+01
3.27127675E+00	,	4.18528235E+01
3.36287389E+00	,	4.22421513E+01
3.37383084E+00	,	4.14744968E+01
3.38383084E+00	,	4.15511515E+01
3.40064877E+00	,	4.16787688E+01
3.42893304E+00	,	4.18581008E+01
3.46893304E+00	,	4.12629758E+01
3.48978376E+00	,	4.10607265E+01
3.50697145E+00	,	4.06299850E+01
3.51697145E+00	,	4.07042363E+01
3.53378937E+00	,	4.08237110E+01
3.56207365E+00	,	4.10167470E+01
3.60207365E+00	,	4.04135835E+01
3.61207365E+00	,	4.04889110E+01
3.62889157E+00	,	4.05919008E+01
3.63364840E+00	,	4.06222770E+01
3.63524840E+00	,	4.06277333E+01
3.63844840E+00	,	4.06386420E+01
3.63972840E+00	,	4.06430035E+01
3.64024040E+00	,	4.06447478E+01
3.64126440E+00	,	4.06482378E+01
3.64134632E+00	,	4.06484735E+01
3.64131881E+00	,	4.06467933E+01
3.64124505E+00	,	4.06432238E+01
3.64109759E+00	,	4.06360853E+01
3.64080255E+00	,	4.06218068E+01
3.64052111E+00	,	4.05966935E+01
3.64280617E+00	,	4.05782253E+01
3.63704162E+00	,	4.04401443E+01
3.62523540E+00	,	4.01609010E+01
3.61222227E+00	,	3.97670740E+01
3.67672727E+00	,	4.00558133E+01
3.69568353E+00	,	3.97699925E+01
3.75670539E+00	,	3.97339610E+01
3.76670539E+00	,	3.97926023E+01
3.78352331E+00	,	3.98707595E+01
3.78374959E+00	,	3.98714970E+01
3.78420214E+00	,	3.98729710E+01
3.78423834E+00	,	3.98730908E+01
3.78425556E+00	,	3.98731465E+01
3.78429652E+00	,	3.98732778E+01
3.78431291E+00	,	3.98732608E+01
3.78427793E+00	,	3.98715710E+01
3.78419635E+00	,	3.98680688E+01
3.78403330E+00	,	3.98610660E+01
3.78370709E+00	,	3.98470590E+01
3.78345547E+00	,	3.98232658E+01
3.78574174E+00	,	3.98050408E+01
3.77968505E+00	,	3.96702788E+01
3.76719175E+00	,	3.93967675E+01
3.75335646E+00	,	3.90118225E+01
3.81994634E+00	,	3.92983945E+01
3.83898851E+00	,	3.90204153E+01
3.90156990E+00	,	3.89896653E+01
3.91156990E+00	,	3.90459155E+01
3.92838782E+00	,	3.91220338E+01
3.92951919E+00	,	3.91255628E+01
3.92997174E+00	,	3.91269753E+01
3.93000795E+00	,	3.91270885E+01
3.93002517E+00	,	3.91271058E+01
3.92999153E+00	,	3.91254988E+01
3.92990204E+00	,	3.91220633E+01
3.92972289E+00	,	3.91151905E+01
3.92936452E+00	,	3.91014448E+01
3.92913209E+00	,	3.90787723E+01
3.93143600E+00	,	3.90609653E+01
3.92507061E+00	,	3.89292768E+01
3.91188005E+00	,	3.86613395E+01
3.89719451E+00	,	3.82848300E+01
3.96586971E+00	,	3.85688890E+01
3.98502590E+00	,	3.82987440E+01
4.04914366E+00	,	3.82725533E+01
4.05914366E+00	,	3.83266223E+01


==> 4.Results_data/dcb/dcbPanelRibs_1elem/dcb_panelribs6DofsBF_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	1.81861034E+00
1.00000000E-01	,	3.63722063E+00
1.50000000E-01	,	5.45583093E+00
2.00000000E-01	,	7.27444128E+00
2.50000000E-01	,	9.09112658E+00
3.00000000E-01	,	1.09003273E+01
3.50000000E-01	,	1.27004332E+01
4.00000000E-01	,	1.44912849E+01
4.50000000E-01	,	1.62748780E+01
5.00000000E-01	,	1.80520621E+01
5.50000000E-01	,	1.98198311E+01
6.00000000E-01	,	2.15855567E+01
6.50000000E-01	,	2.33410340E+01
7.00000000E-01	,	2.50958048E+01
7.50000000E-01	,	2.68421640E+01
8.00000000E-01	,	2.85866470E+01
8.50000000E-01	,	3.03255673E+01
9.00000000E-01	,	3.20598438E+01
9.50000000E-01	,	3.37886133E+01
1.00000000E+00	,	3.55103028E+01
1.05000000E+00	,	3.72230183E+01
1.10000000E+00	,	3.89248865E+01
1.15000000E+00	,	4.06122963E+01
1.20000000E+00	,	4.22861963E+01
1.25000000E+00	,	4.39477145E+01
1.30000000E+00	,	4.55899725E+01
1.35000000E+00	,	4.72161010E+01
1.40000000E+00	,	4.88278653E+01
1.45000000E+00	,	5.04208168E+01
1.50000000E+00	,	5.19910610E+01
1.55000000E+00	,	5.35335763E+01
1.60000000E+00	,	5.50258280E+01
1.65000000E+00	,	5.64130818E+01
1.70000000E+00	,	5.69635770E+01
1.73404797E+00	,	5.67667123E+01
1.75951178E+00	,	5.60406905E+01
1.76951178E+00	,	5.60315368E+01
1.78365391E+00	,	5.59521160E+01
1.80365391E+00	,	5.52855860E+01
1.83457283E+00	,	5.51573268E+01
1.86104772E+00	,	5.44572795E+01
1.87104772E+00	,	5.44549855E+01
1.88293980E+00	,	5.44488720E+01
1.89975772E+00	,	5.39408248E+01
1.92626245E+00	,	5.37078198E+01
1.95145007E+00	,	5.32541805E+01
1.99063911E+00	,	5.29667488E+01
2.02370183E+00	,	5.22646313E+01
2.03370183E+00	,	5.22610905E+01
2.04784397E+00	,	5.21912790E+01
2.05771757E+00	,	5.19312755E+01
2.07324201E+00	,	5.16029723E+01
2.10735509E+00	,	5.14412988E+01
2.13300037E+00	,	5.08847783E+01
2.14300037E+00	,	5.08826415E+01
2.15714251E+00	,	5.08725190E+01
2.16575400E+00	,	5.07319658E+01
2.17354781E+00	,	5.04304843E+01
2.19454004E+00	,	5.02354508E+01
2.22506575E+00	,	4.99788193E+01
2.23506575E+00	,	4.96785810E+01
2.24920789E+00	,	4.95917725E+01
2.26920789E+00	,	4.95797690E+01
2.28278669E+00	,	4.93425183E+01
2.30122000E+00	,	4.89903515E+01
2.34096659E+00	,	4.87835005E+01
2.37921144E+00	,	4.83495003E+01
2.38921144E+00	,	4.83157493E+01
2.40110351E+00	,	4.80915663E+01
2.41133638E+00	,	4.78341513E+01
2.44002527E+00	,	4.77521455E+01
2.46585001E+00	,	4.73475580E+01
2.46785001E+00	,	4.73292283E+01
2.46852272E+00	,	4.73269743E+01
2.46947409E+00	,	4.72616388E+01
2.46974318E+00	,	4.72551593E+01
2.47019573E+00	,	4.72538463E+01
2.47110082E+00	,	4.72509570E+01
2.47291102E+00	,	4.72441895E+01
2.47595539E+00	,	4.71979790E+01
2.48026078E+00	,	4.71782963E+01
2.48634952E+00	,	4.71783683E+01
2.49275068E+00	,	4.71625223E+01
2.50505156E+00	,	4.71649233E+01
2.51899195E+00	,	4.70419263E+01
2.52997569E+00	,	4.67049328E+01
2.56540391E+00	,	4.65956235E+01
2.59617556E+00	,	4.60899193E+01
2.59817556E+00	,	4.60743473E+01
2.60055398E+00	,	4.60749108E+01
2.60455398E+00	,	4.60413843E+01
2.61202696E+00	,	4.60495285E+01
2.62370414E+00	,	4.60475203E+01
2.63873065E+00	,	4.60185733E+01
2.64825557E+00	,	4.57731425E+01
2.66571422E+00	,	4.54949875E+01
2.70680753E+00	,	4.53815630E+01
2.71680753E+00	,	4.50554890E+01
2.72680753E+00	,	4.50033508E+01
2.74094967E+00	,	4.49726728E+01
2.74494967E+00	,	4.49874948E+01
2.75167684E+00	,	4.49696773E+01
2.76119049E+00	,	4.49459228E+01
2.76778119E+00	,	4.48745888E+01
2.77449200E+00	,	4.46837138E+01
2.78848298E+00	,	4.44862563E+01
2.82313562E+00	,	4.44441815E+01
2.84885368E+00	,	4.40180568E+01
2.85885368E+00	,	4.39547485E+01
2.87074575E+00	,	4.39601103E+01
2.88485560E+00	,	4.39659920E+01
2.89991181E+00	,	4.38436953E+01
2.91189977E+00	,	4.35300635E+01
2.95369405E+00	,	4.34578663E+01
2.98019006E+00	,	4.30305768E+01
2.99019006E+00	,	4.29795075E+01
2.99439455E+00	,	4.29900895E+01
2.99558375E+00	,	4.29899903E+01
2.99758375E+00	,	4.29833608E+01
3.00094734E+00	,	4.29772880E+01
3.00660419E+00	,	4.29924995E+01
3.01460419E+00	,	4.29854903E+01
3.01729506E+00	,	4.29936888E+01
3.02182055E+00	,	4.29559210E+01
3.02763570E+00	,	4.29364860E+01
3.03206991E+00	,	4.28279910E+01
3.03941416E+00	,	4.26439260E+01
3.06440136E+00	,	4.25116495E+01
3.10025916E+00	,	4.23318040E+01
3.11025916E+00	,	4.21131163E+01
3.12215123E+00	,	4.20349050E+01
3.14170764E+00	,	4.20598820E+01
3.16289235E+00	,	4.20085573E+01
3.17661707E+00	,	4.17203453E+01
3.21820997E+00	,	4.16040968E+01
3.22020997E+00	,	4.16098968E+01
3.22357355E+00	,	4.16172940E+01
3.22833038E+00	,	4.15830715E+01
3.23633038E+00	,	4.15010893E+01
3.23748839E+00	,	4.14061928E+01
3.24265048E+00	,	4.12877098E+01
3.25766494E+00	,	4.11690805E+01
3.29274106E+00	,	4.11762493E+01
3.31486968E+00	,	4.08427890E+01
3.32486968E+00	,	4.07405603E+01
3.34168761E+00	,	4.07147230E+01
3.36547175E+00	,	4.07063435E+01
3.37603724E+00	,	4.05851840E+01
3.38634193E+00	,	4.03580925E+01
3.42345825E+00	,	4.03056055E+01
3.45617310E+00	,	3.99985530E+01
3.46617310E+00	,	3.99006348E+01
3.47458206E+00	,	3.98860740E+01
3.48647413E+00	,	3.98913053E+01
3.50329206E+00	,	3.99029768E+01
3.50804889E+00	,	3.98710055E+01
3.51418657E+00	,	3.98684170E+01
3.51881100E+00	,	3.97994213E+01
3.52282290E+00	,	3.96407958E+01
3.53525590E+00	,	3.94925255E+01
3.57095436E+00	,	3.94852090E+01
3.59686471E+00	,	3.92031293E+01
3.60686471E+00	,	3.90930835E+01
3.61686471E+00	,	3.90744800E+01
3.63242197E+00	,	3.90919533E+01
3.65379124E+00	,	3.90697380E+01
3.66848937E+00	,	3.88723388E+01
3.69854513E+00	,	3.86913960E+01
3.70854513E+00	,	3.87031523E+01
3.72268727E+00	,	3.87104178E+01
3.72744410E+00	,	3.86803388E+01
3.73281095E+00	,	3.86887953E+01
3.73474011E+00	,	3.86294628E+01
3.73904824E+00	,	3.85406800E+01
3.74759625E+00	,	3.84047925E+01
3.76949719E+00	,	3.83131728E+01
3.80734743E+00	,	3.82535073E+01
3.81734743E+00	,	3.80631465E+01
3.82923950E+00	,	3.79436785E+01
3.84605743E+00	,	3.79378275E+01
3.86984157E+00	,	3.79481218E+01
3.87118701E+00	,	3.79511795E+01
3.87387787E+00	,	3.79565085E+01
3.87405889E+00	,	3.79568275E+01
3.87442093E+00	,	3.79574485E+01
3.87514501E+00	,	3.79199633E+01
3.88184970E+00	,	3.79325675E+01
3.88508657E+00	,	3.78752098E+01
3.88939870E+00	,	3.77677140E+01
3.89925285E+00	,	3.76121953E+01
3.93249407E+00	,	3.75784780E+01
3.96555546E+00	,	3.73975018E+01
3.97555546E+00	,	3.72499573E+01
3.98555546E+00	,	3.72154448E+01
3.99969760E+00	,	3.72049618E+01
4.01969760E+00	,	3.72138345E+01
4.02535445E+00	,	3.72266088E+01
4.03486811E+00	,	3.72063095E+01
4.03540628E+00	,	3.72068353E+01


==> 4.Results_data/dcb/dcbPanelRibs_2elem/dcb_panelribs6DofsBF_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	2.08431133E+00
1.00000000E-01	,	4.16862253E+00
1.50000000E-01	,	6.25293370E+00
2.00000000E-01	,	8.33722945E+00
2.50000000E-01	,	1.04151790E+01
3.00000000E-01	,	1.24812501E+01
3.50000000E-01	,	1.45357520E+01
4.00000000E-01	,	1.65807244E+01
4.50000000E-01	,	1.86146045E+01
5.00000000E-01	,	2.06407826E+01
5.50000000E-01	,	2.26619142E+01
6.00000000E-01	,	2.46747462E+01
6.50000000E-01	,	2.66846728E+01
7.00000000E-01	,	2.86874553E+01
7.50000000E-01	,	3.06877760E+01
8.00000000E-01	,	3.26809218E+01
8.50000000E-01	,	3.46704870E+01
9.00000000E-01	,	3.66543280E+01
9.50000000E-01	,	3.86298353E+01
1.00000000E+00	,	4.05906200E+01
1.05000000E+00	,	4.25325083E+01
1.10000000E+00	,	4.44537493E+01
1.15000000E+00	,	4.63540050E+01
1.20000000E+00	,	4.82277758E+01
1.25000000E+00	,	5.00818640E+01
1.30000000E+00	,	5.19174018E+01
1.35000000E+00	,	5.37324798E+01
1.40000000E+00	,	5.55242815E+01
1.45000000E+00	,	5.72816230E+01
1.50000000E+00	,	5.89388075E+01
1.55000000E+00	,	6.02501418E+01
1.56849617E+00	,	6.02172685E+01
1.59674123E+00	,	6.02509225E+01
1.61207894E+00	,	5.93700103E+01
1.65359257E+00	,	5.88542518E+01
1.70040026E+00	,	5.81497710E+01
1.71040026E+00	,	5.76541493E+01
1.72454239E+00	,	5.76257565E+01
1.74454239E+00	,	5.76518785E+01
1.75176656E+00	,	5.71356858E+01
1.77475308E+00	,	5.68221855E+01
1.80232340E+00	,	5.62207448E+01
1.84821024E+00	,	5.59141425E+01
1.89504504E+00	,	5.53155468E+01
1.93782749E+00	,	5.45986643E+01
1.94782749E+00	,	5.45627233E+01
1.96196963E+00	,	5.38258060E+01
2.00470902E+00	,	5.36606038E+01
2.04545522E+00	,	5.31943350E+01
2.05545522E+00	,	5.31089743E+01
2.06734729E+00	,	5.24333898E+01
2.10986618E+00	,	5.23496895E+01
2.14127609E+00	,	5.17749095E+01
2.15127609E+00	,	5.18209650E+01
2.16541822E+00	,	5.16562245E+01
2.16858142E+00	,	5.13766428E+01
2.17796006E+00	,	5.10974658E+01
2.21183817E+00	,	5.11862945E+01
2.22720917E+00	,	5.05588800E+01
2.27497331E+00	,	5.04820768E+01
2.30839495E+00	,	4.98719393E+01
2.31839495E+00	,	4.99141360E+01
2.32122337E+00	,	4.99362200E+01
2.32598020E+00	,	4.99151665E+01
2.32732564E+00	,	4.99141553E+01
2.32922837E+00	,	4.98981115E+01
2.33191923E+00	,	4.98598108E+01
2.33644472E+00	,	4.93863243E+01
2.34763917E+00	,	4.92205003E+01
2.38028293E+00	,	4.93384783E+01
2.39253295E+00	,	4.89280325E+01
2.42750001E+00	,	4.87083773E+01
2.45491810E+00	,	4.81629380E+01
2.50849721E+00	,	4.79257723E+01
2.55748385E+00	,	4.76008658E+01
2.56748385E+00	,	4.74287593E+01
2.57748385E+00	,	4.69611100E+01
2.61793158E+00	,	4.70482108E+01
2.63465089E+00	,	4.64438590E+01
2.64465089E+00	,	4.63935188E+01
2.65879302E+00	,	4.64365173E+01
2.67879302E+00	,	4.65105508E+01
2.68839989E+00	,	4.63524388E+01
2.69331673E+00	,	4.59793613E+01
2.73030325E+00	,	4.59644640E+01
2.75420549E+00	,	4.54652068E+01
2.76420549E+00	,	4.53624958E+01
2.77834763E+00	,	4.53838023E+01
2.79834763E+00	,	4.54772585E+01
2.80956872E+00	,	4.54280445E+01
2.81295461E+00	,	4.51566050E+01
2.82400661E+00	,	4.48732823E+01
2.86998302E+00	,	4.49548078E+01
2.88265207E+00	,	4.43937788E+01
2.89265207E+00	,	4.43605703E+01
2.90947000E+00	,	4.44207125E+01
2.93325414E+00	,	4.44676890E+01
2.93909260E+00	,	4.42426120E+01
2.94651918E+00	,	4.39118068E+01
2.99388226E+00	,	4.39933048E+01
3.01471158E+00	,	4.34303818E+01
3.02471158E+00	,	4.34222258E+01
3.03885372E+00	,	4.34756588E+01
3.06263786E+00	,	4.35188260E+01
3.06836421E+00	,	4.33053993E+01
3.07501596E+00	,	4.29831525E+01
3.12339034E+00	,	4.30721203E+01
3.13868020E+00	,	4.25954615E+01
3.14868020E+00	,	4.25057588E+01
3.16282234E+00	,	4.25298028E+01
3.18376583E+00	,	4.26138720E+01
3.19849896E+00	,	4.25335260E+01
3.20183129E+00	,	4.21871388E+01
3.24022262E+00	,	4.21410223E+01
3.26838366E+00	,	4.18586575E+01
3.32987792E+00	,	4.17368455E+01
3.36008294E+00	,	4.12228530E+01
3.37008294E+00	,	4.12548783E+01
3.38690087E+00	,	4.13185068E+01
3.41068501E+00	,	4.08149475E+01
3.44191196E+00	,	4.08572455E+01
3.47327492E+00	,	4.07651375E+01
3.49770653E+00	,	4.04010533E+01
3.50770653E+00	,	4.04301948E+01
3.52452446E+00	,	4.04916840E+01
3.54830860E+00	,	4.00194028E+01
3.58561366E+00	,	4.00698810E+01
3.61331485E+00	,	3.98612613E+01
3.66397566E+00	,	3.96929330E+01
3.67397566E+00	,	3.97121780E+01
3.67454134E+00	,	3.97081290E+01
3.67549271E+00	,	3.97005135E+01
3.67709271E+00	,	3.97079965E+01
3.67837926E+00	,	3.97120943E+01
3.67936066E+00	,	3.97062218E+01
3.68111275E+00	,	3.96922030E+01
3.68322274E+00	,	3.96596048E+01
3.68487375E+00	,	3.95843490E+01
3.68445555E+00	,	3.94234640E+01
3.69129396E+00	,	3.92335850E+01
3.73281966E+00	,	3.93036293E+01
3.75730881E+00	,	3.90421978E+01
3.81876868E+00	,	3.89512368E+01
3.82876868E+00	,	3.88595370E+01
3.83876868E+00	,	3.84818390E+01
3.90135467E+00	,	3.85408605E+01
3.92592835E+00	,	3.81185493E+01
3.93592835E+00	,	3.81364458E+01
3.95274628E+00	,	3.81974273E+01
3.97653042E+00	,	3.81228148E+01
3.97709848E+00	,	3.79483158E+01
3.98877949E+00	,	3.77571858E+01
4.04556920E+00	,	3.78680795E+01
4.05488856E+00	,	3.74550368E+01
4.12392523E+00	,	3.74991653E+01
4.15420841E+00	,	3.70804788E+01
4.16420841E+00	,	3.71075510E+01
4.18102634E+00	,	3.71580220E+01
4.18578317E+00	,	3.71765400E+01
4.19378317E+00	,	3.71674855E+01
4.19604591E+00	,	3.71774133E+01
4.20057139E+00	,	3.71528293E+01
4.20260922E+00	,	3.70940178E+01
4.20255686E+00	,	3.69643973E+01
4.20613768E+00	,	3.67786725E+01
4.24025396E+00	,	3.67700523E+01
4.27987988E+00	,	3.66830960E+01
4.30785683E+00	,	3.64155818E+01
4.31785683E+00	,	3.64425578E+01
4.33467476E+00	,	3.64908618E+01
4.33943159E+00	,	3.65086225E+01
4.34743159E+00	,	3.65026080E+01
4.34969433E+00	,	3.65087933E+01
4.35168011E+00	,	3.65126538E+01
4.35318491E+00	,	3.65037508E+01
4.35528518E+00	,	3.64851683E+01
4.35683813E+00	,	3.64373353E+01
4.35727623E+00	,	3.63387113E+01
4.35694379E+00	,	3.61639295E+01
4.38243788E+00	,	3.60862315E+01
4.43515062E+00	,	3.61135220E+01
4.46300914E+00	,	3.57719520E+01
4.47300914E+00	,	3.57954565E+01
4.48982707E+00	,	3.58425903E+01
4.51361121E+00	,	3.58299405E+01
4.51288515E+00	,	3.56227240E+01
4.52645536E+00	,	3.54448980E+01
4.59063063E+00	,	3.55456668E+01
4.60956309E+00	,	3.51320275E+01
4.61956309E+00	,	3.51483740E+01
4.63370523E+00	,	3.51824668E+01
4.65748937E+00	,	3.52504635E+01
4.67217682E+00	,	3.52284173E+01
4.67365166E+00	,	3.50517438E+01
4.68125907E+00	,	3.48433018E+01
4.74478482E+00	,	3.49412745E+01
4.76214794E+00	,	3.45461063E+01
4.77214794E+00	,	3.45308100E+01
4.78896586E+00	,	3.45609753E+01


==> 4.Results_data/dcb/dcbPanelRibs_2elem/dcb_panelribs6DofsBF_1.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	2.14670618E+00
1.00000000E-01	,	4.29341243E+00
1.50000000E-01	,	6.44011865E+00
2.00000000E-01	,	8.58682493E+00
2.50000000E-01	,	1.07325602E+01
3.00000000E-01	,	1.28691036E+01
3.50000000E-01	,	1.49938648E+01
4.00000000E-01	,	1.71004076E+01
4.50000000E-01	,	1.91932745E+01
5.00000000E-01	,	2.12737053E+01
5.50000000E-01	,	2.33333368E+01
6.00000000E-01	,	2.53832528E+01
6.50000000E-01	,	2.74192490E+01
7.00000000E-01	,	2.94365650E+01
7.50000000E-01	,	3.14537950E+01
8.00000000E-01	,	3.34454493E+01
8.50000000E-01	,	3.54301470E+01
9.00000000E-01	,	3.74147775E+01
9.50000000E-01	,	3.93697723E+01
1.00000000E+00	,	4.13238303E+01
1.05000000E+00	,	4.32725413E+01
1.10000000E+00	,	4.51999765E+01
1.15000000E+00	,	4.71273840E+01
1.20000000E+00	,	4.90404040E+01
1.25000000E+00	,	5.09470440E+01
1.30000000E+00	,	5.28436878E+01
1.35000000E+00	,	5.47320950E+01
1.40000000E+00	,	5.65980583E+01
1.45000000E+00	,	5.84157098E+01
1.50000000E+00	,	6.01399828E+01
1.55000000E+00	,	6.15720130E+01
1.60000000E+00	,	5.97675563E+01
1.61000000E+00	,	5.99937968E+01
1.62681793E+00	,	6.03205853E+01
1.65510220E+00	,	6.07049233E+01
1.66099401E+00	,	6.01444000E+01
1.65328527E+00	,	5.87708568E+01
1.67558939E+00	,	5.77145683E+01
1.68558939E+00	,	5.78450300E+01
1.69973153E+00	,	5.81653480E+01
1.72351567E+00	,	5.86116445E+01
1.75715152E+00	,	5.90104470E+01
1.75634591E+00	,	5.81143305E+01
1.74724087E+00	,	5.63508095E+01
1.84044280E+00	,	5.72779813E+01
1.85044280E+00	,	5.73465030E+01
1.85327123E+00	,	5.73631598E+01
1.85802806E+00	,	5.73874800E+01
1.86602806E+00	,	5.45251608E+01
1.96090015E+00	,	5.57492748E+01
1.94475605E+00	,	5.35384195E+01
1.95475605E+00	,	5.29315065E+01
1.96664812E+00	,	5.30726508E+01
1.98664812E+00	,	5.33014963E+01
2.02028398E+00	,	5.38517398E+01
2.06785226E+00	,	5.43337278E+01
2.11785226E+00	,	5.23543350E+01
2.12785226E+00	,	5.24777405E+01
2.14467019E+00	,	5.27576733E+01
2.16845433E+00	,	5.29717663E+01
2.17845639E+00	,	5.27797630E+01
2.16969004E+00	,	5.18369118E+01
2.15497877E+00	,	5.04482390E+01
2.26528906E+00	,	5.15537773E+01
2.27528906E+00	,	5.16319545E+01
2.28943120E+00	,	5.16991020E+01
2.31321534E+00	,	4.94325958E+01
2.32321534E+00	,	4.95827258E+01
2.34003327E+00	,	4.98126755E+01
2.36831754E+00	,	5.01878125E+01
2.41588582E+00	,	4.81197540E+01
2.42588582E+00	,	4.82404150E+01
2.44002796E+00	,	4.84389823E+01
2.46002796E+00	,	4.86872185E+01
2.49366382E+00	,	4.90942625E+01
2.50317747E+00	,	4.91688573E+01
2.51917747E+00	,	4.92479018E+01
2.54180489E+00	,	4.71119005E+01
2.55180489E+00	,	4.72448445E+01
2.56862282E+00	,	4.74557820E+01
2.59240696E+00	,	4.77150173E+01
2.63240696E+00	,	4.80839528E+01
2.64430485E+00	,	4.78711325E+01
2.62289047E+00	,	4.67632915E+01
2.64227126E+00	,	4.58877710E+01
2.65227126E+00	,	4.59392075E+01
2.66908918E+00	,	4.61436278E+01
2.69287333E+00	,	4.64196155E+01
2.73287333E+00	,	4.68566825E+01
2.78287333E+00	,	4.50193045E+01
2.79287333E+00	,	4.51370545E+01
2.80969125E+00	,	4.53273348E+01
2.83797553E+00	,	4.56039753E+01
2.87797553E+00	,	4.59501458E+01
2.89205730E+00	,	4.58271643E+01
2.87652767E+00	,	4.49989823E+01
2.85517843E+00	,	4.38373453E+01
3.00447003E+00	,	4.49502728E+01
3.01447003E+00	,	4.49879765E+01
3.01783362E+00	,	4.49985900E+01
3.01896499E+00	,	4.50019515E+01
3.02122773E+00	,	4.50083743E+01
3.02140875E+00	,	4.50088713E+01
3.02177079E+00	,	4.50098580E+01
3.02179975E+00	,	4.50099173E+01
3.02185768E+00	,	4.50095065E+01
3.02183076E+00	,	4.50074508E+01
3.02160527E+00	,	4.50007833E+01
3.02113596E+00	,	4.49871748E+01
3.02018797E+00	,	4.49598183E+01
3.01875980E+00	,	4.49120695E+01
3.01975117E+00	,	4.48822498E+01
3.02140766E+00	,	4.48177610E+01
3.02020699E+00	,	4.46501703E+01
3.01275593E+00	,	4.42880153E+01
2.99346376E+00	,	4.35795568E+01
2.98638507E+00	,	4.28717883E+01
3.13616934E+00	,	4.40026368E+01
3.14616934E+00	,	4.40383420E+01
3.14953292E+00	,	4.40484498E+01
3.15066429E+00	,	4.40516560E+01
3.15292704E+00	,	4.40577923E+01
3.15310805E+00	,	4.40582680E+01
3.15347009E+00	,	4.40592118E+01
3.15361491E+00	,	4.40594245E+01
3.15362459E+00	,	4.40577490E+01
3.15336006E+00	,	4.40504325E+01
3.15288042E+00	,	4.40376418E+01
3.15191207E+00	,	4.40119335E+01
3.15040826E+00	,	4.39665615E+01
3.15134609E+00	,	4.39386395E+01
3.15290175E+00	,	4.38783335E+01
3.15244785E+00	,	4.37341843E+01
3.14340840E+00	,	4.33769398E+01
3.12564900E+00	,	4.27408450E+01
3.11721690E+00	,	4.19641798E+01
3.27087119E+00	,	4.30948460E+01
3.28087119E+00	,	4.31285430E+01
3.28423477E+00	,	4.31381315E+01
3.28536614E+00	,	4.31411790E+01
3.28762888E+00	,	4.31470178E+01
3.29215437E+00	,	4.12930083E+01
3.30215437E+00	,	4.13878125E+01
3.32215437E+00	,	4.15705958E+01
3.35579022E+00	,	4.18347405E+01
3.40335851E+00	,	4.21953090E+01
3.45335851E+00	,	4.06959205E+01
3.46335851E+00	,	4.07799435E+01
3.48335851E+00	,	4.09308295E+01
3.51699437E+00	,	4.12076048E+01
3.52699437E+00	,	4.12738640E+01
3.54113650E+00	,	4.13467328E+01
3.56492064E+00	,	4.14326790E+01
3.59855650E+00	,	3.99479735E+01
3.60855650E+00	,	4.00257355E+01
3.62537443E+00	,	4.01431355E+01
3.65365870E+00	,	4.03632720E+01
3.70122698E+00	,	4.06099308E+01
3.70643335E+00	,	4.03397123E+01
3.67041552E+00	,	3.94854228E+01
3.67578349E+00	,	3.87580778E+01
3.68578349E+00	,	3.88127198E+01
3.70578349E+00	,	3.89071818E+01
3.73406776E+00	,	3.91316630E+01
3.78163604E+00	,	3.94629865E+01
3.83163604E+00	,	3.97849678E+01
3.85157603E+00	,	3.97575190E+01
3.84021570E+00	,	3.93103493E+01
3.79651138E+00	,	3.83064988E+01
3.89684975E+00	,	3.85228765E+01
3.90684975E+00	,	3.85859818E+01
3.92366767E+00	,	3.86893595E+01
3.95195195E+00	,	3.89017918E+01
3.99952023E+00	,	3.90972005E+01
3.99431140E+00	,	3.87256790E+01
3.96069277E+00	,	3.79457475E+01
3.96262113E+00	,	3.73167308E+01
3.97262113E+00	,	3.73664008E+01
3.99262113E+00	,	3.74458400E+01
4.02090540E+00	,	3.76489650E+01
4.06847369E+00	,	3.79462840E+01
4.12326155E+00	,	3.82832495E+01
4.15223810E+00	,	3.82634850E+01
4.12595542E+00	,	3.76157073E+01
4.08382236E+00	,	3.66543575E+01
4.09382236E+00	,	3.66099563E+01
4.11382236E+00	,	3.66531938E+01
4.14745821E+00	,	3.68064938E+01
4.19745821E+00	,	3.71360058E+01
4.24745821E+00	,	3.74451325E+01
4.29745821E+00	,	3.76682250E+01
4.30724299E+00	,	3.74981100E+01
4.26222490E+00	,	3.66768295E+01
4.27215974E+00	,	3.60325970E+01
4.28215974E+00	,	3.60740075E+01
4.29897767E+00	,	3.61478208E+01
4.32276181E+00	,	3.63020448E+01
4.36276181E+00	,	3.65384590E+01
4.41276181E+00	,	3.68426918E+01
4.46276181E+00	,	3.70173315E+01


==> 4.Results_data/dcb/dcbPanelRibs_2elem/dcb_panelribs6DofsBF_2.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	2.19106048E+00
1.00000000E-01	,	4.38212093E+00
1.50000000E-01	,	6.57318138E+00
2.00000000E-01	,	8.76424180E+00
2.50000000E-01	,	1.09553023E+01
3.00000000E-01	,	1.31446319E+01
3.50000000E-01	,	1.53247910E+01
4.00000000E-01	,	1.74962737E+01
4.50000000E-01	,	1.96525132E+01
5.00000000E-01	,	2.18007643E+01
5.50000000E-01	,	2.39236346E+01
6.00000000E-01	,	2.60464498E+01
6.50000000E-01	,	2.81363045E+01
7.00000000E-01	,	3.02074020E+01
7.50000000E-01	,	3.22780670E+01
8.00000000E-01	,	3.43177725E+01
8.50000000E-01	,	3.63151575E+01
9.00000000E-01	,	3.83112733E+01
9.50000000E-01	,	4.03067355E+01
1.00000000E+00	,	4.22457318E+01
1.05000000E+00	,	4.41408273E+01
1.10000000E+00	,	4.60342460E+01
1.15000000E+00	,	4.79267933E+01
1.20000000E+00	,	4.97475508E+01
1.25000000E+00	,	5.14866093E+01
1.30000000E+00	,	5.32229305E+01
1.35000000E+00	,	5.49158428E+01
1.40000000E+00	,	5.63336585E+01
1.45000000E+00	,	5.75040230E+01
1.50000000E+00	,	5.81614298E+01
1.55000000E+00	,	5.94302550E+01
1.60000000E+00	,	6.08895893E+01
1.65000000E+00	,	6.23400668E+01
1.70000000E+00	,	6.37655130E+01
1.71000000E+00	,	6.40136903E+01
1.72414214E+00	,	6.43034238E+01
1.72889896E+00	,	6.44010530E+01
1.73080170E+00	,	6.44400900E+01
1.73460716E+00	,	6.45181188E+01
1.73612934E+00	,	6.45493095E+01
1.73673822E+00	,	6.45617820E+01
1.73795597E+00	,	6.45863590E+01
1.73805339E+00	,	6.45871353E+01
1.73808615E+00	,	6.45873703E+01
1.73815169E+00	,	6.45854993E+01
1.73817373E+00	,	6.45843538E+01
1.73815738E+00	,	6.45808695E+01
1.73807584E+00	,	6.45720868E+01
1.73788590E+00	,	6.45535233E+01
1.73749995E+00	,	6.45161708E+01
1.73670518E+00	,	6.44406163E+01
1.73503496E+00	,	6.42865143E+01
1.73786936E+00	,	6.42071003E+01
1.75211665E+00	,	6.44238040E+01
1.74074722E+00	,	6.34891870E+01
1.72128966E+00	,	6.19050798E+01
1.67748394E+00	,	5.90790060E+01
1.62289177E+00	,	5.53414910E+01
1.69620241E+00	,	5.51885115E+01
1.70620241E+00	,	5.54231070E+01
1.72620241E+00	,	5.58651315E+01
1.75983827E+00	,	5.66011768E+01
1.80983827E+00	,	5.79096295E+01
1.85983827E+00	,	5.91063060E+01
1.90983827E+00	,	6.03557308E+01
1.91983827E+00	,	6.05366053E+01
1.93398040E+00	,	6.07872615E+01
1.93873723E+00	,	6.08716353E+01
1.94063996E+00	,	6.09053700E+01
1.94444542E+00	,	6.09728020E+01
1.94596761E+00	,	6.09997578E+01
1.94657648E+00	,	6.10105370E+01
1.94682003E+00	,	6.10148483E+01
1.94691745E+00	,	6.10165323E+01
1.94711229E+00	,	6.10191795E+01
1.94719023E+00	,	6.10196723E+01
1.94722140E+00	,	6.10198693E+01
1.94728375E+00	,	6.10170913E+01
1.94723788E+00	,	6.10109223E+01
1.94705864E+00	,	6.09973483E+01
1.94669603E+00	,	6.09700710E+01
1.94595501E+00	,	6.09150220E+01
1.94441555E+00	,	6.08031263E+01
1.94273003E+00	,	6.06229078E+01
1.95497159E+00	,	6.07902723E+01
1.96099178E+00	,	6.06187620E+01
1.92967203E+00	,	5.90491740E+01
1.88461331E+00	,	5.66424643E+01
1.82987046E+00	,	5.32271360E+01
1.83987046E+00	,	5.15646740E+01
1.85176254E+00	,	5.17352363E+01
1.86858046E+00	,	5.19025453E+01
1.89236461E+00	,	5.22902565E+01
1.93236461E+00	,	5.30516460E+01
1.98236461E+00	,	5.40939688E+01
2.03236461E+00	,	5.52024948E+01
2.08236461E+00	,	5.61949778E+01
2.13236461E+00	,	5.72752785E+01
2.14236461E+00	,	5.74290445E+01
2.15918253E+00	,	5.76887238E+01
2.18746681E+00	,	5.77500358E+01
2.22746681E+00	,	5.19761220E+01
2.23746681E+00	,	5.21659623E+01
2.25428473E+00	,	5.24846613E+01
2.28256900E+00	,	5.29829143E+01
2.33013729E+00	,	5.38377143E+01
2.38013729E+00	,	5.46686883E+01
2.39013729E+00	,	5.48040325E+01
2.39350088E+00	,	5.48495378E+01
2.40022805E+00	,	5.49404765E+01
2.40076622E+00	,	5.49475885E+01
2.40098149E+00	,	5.49493118E+01
2.40105390E+00	,	5.49488140E+01
2.40107825E+00	,	5.49475930E+01
2.40107375E+00	,	5.49454075E+01
2.40094958E+00	,	5.49384013E+01
2.40062278E+00	,	5.49225935E+01
2.39996077E+00	,	5.48907855E+01
2.39860533E+00	,	5.48264505E+01
2.39578349E+00	,	5.46952445E+01
2.40099284E+00	,	5.46806048E+01
2.41892660E+00	,	5.48648850E+01
2.40038246E+00	,	5.40701033E+01
2.37084495E+00	,	5.27706098E+01
2.30542034E+00	,	5.04063930E+01
2.22323891E+00	,	4.72890268E+01
2.31311252E+00	,	4.72641288E+01
2.32311252E+00	,	4.74175840E+01
2.34311252E+00	,	4.77221958E+01
2.37674838E+00	,	4.81720743E+01
2.42674838E+00	,	4.90061080E+01
2.47674838E+00	,	4.98420795E+01
2.52674838E+00	,	5.06212768E+01
2.57674838E+00	,	5.14205313E+01
2.62674838E+00	,	5.21211888E+01
2.63674838E+00	,	5.22404758E+01
2.64011197E+00	,	5.22805740E+01
2.64145740E+00	,	5.22966083E+01
2.64414827E+00	,	5.23286658E+01
2.64522462E+00	,	5.23414843E+01
2.64565516E+00	,	5.23454845E+01
2.64568412E+00	,	5.23456148E+01
2.64575300E+00	,	5.23446908E+01
2.64577618E+00	,	5.23435028E+01
2.64574362E+00	,	5.23409688E+01
2.64558310E+00	,	5.23340135E+01
2.64520353E+00	,	5.23189455E+01
2.64443520E+00	,	5.22886270E+01
2.64286401E+00	,	5.22273075E+01
2.63959995E+00	,	5.21022640E+01
2.64584426E+00	,	5.21042880E+01
2.66508326E+00	,	5.22797558E+01
2.64364759E+00	,	5.15196490E+01
2.61028468E+00	,	5.02936798E+01
2.53673020E+00	,	4.80517710E+01
2.44427050E+00	,	4.51002458E+01
2.54015021E+00	,	4.51079410E+01
2.55015021E+00	,	4.52428400E+01
2.57015021E+00	,	4.55127563E+01
2.61015021E+00	,	4.59869660E+01
2.66015021E+00	,	4.67226928E+01
2.71015021E+00	,	4.74570980E+01
2.76015021E+00	,	4.81503133E+01
2.81015021E+00	,	4.88370685E+01
2.86015021E+00	,	4.95343603E+01
2.87015021E+00	,	4.96397223E+01
2.88696814E+00	,	4.98174640E+01
2.89262499E+00	,	4.98772550E+01
2.89488774E+00	,	4.99011625E+01
2.89941322E+00	,	4.99489568E+01
2.90122341E+00	,	4.99680658E+01
2.90194749E+00	,	4.99756055E+01
2.90223712E+00	,	4.99775200E+01
2.90225660E+00	,	4.99775985E+01
2.90230295E+00	,	4.99768475E+01
2.90231853E+00	,	4.99760173E+01
2.90231037E+00	,	4.99741540E+01
2.90214452E+00	,	4.99678528E+01
2.90170930E+00	,	4.99534678E+01
2.90082883E+00	,	4.99245255E+01
2.89902994E+00	,	4.98659875E+01
2.89529856E+00	,	4.97466133E+01
2.90243707E+00	,	4.97587423E+01
2.92302903E+00	,	4.99263450E+01
2.89878653E+00	,	4.92026313E+01
2.86141551E+00	,	4.80432020E+01
2.77928150E+00	,	4.59118530E+01
2.67579148E+00	,	4.31068875E+01
2.77747091E+00	,	4.31359233E+01
2.78747091E+00	,	4.32551478E+01
2.80747091E+00	,	4.34936920E+01
2.84747091E+00	,	4.39181418E+01
2.89747091E+00	,	4.45523660E+01
2.94747091E+00	,	4.52037938E+01
2.99747091E+00	,	4.58297448E+01
3.04747091E+00	,	4.64164475E+01
3.09747091E+00	,	4.70621888E+01
3.14747091E+00	,	4.75974275E+01
3.19747091E+00	,	4.78078558E+01
3.24747091E+00	,	4.37480245E+01
3.25747091E+00	,	4.38543363E+01
3.27428884E+00	,	4.40324215E+01
3.30257311E+00	,	4.43259188E+01
3.35014139E+00	,	4.48559503E+01
3.39740646E+00	,	4.53819218E+01
3.43316686E+00	,	4.56823643E+01
3.45445727E+00	,	4.56706858E+01
3.44040118E+00	,	4.50702693E+01
3.33115754E+00	,	4.29390528E+01
3.17191157E+00	,	3.96703285E+01
3.40717827E+00	,	4.08066970E+01
3.41717827E+00	,	4.09107580E+01
3.43717827E+00	,	4.11178845E+01
3.47081413E+00	,	4.14628570E+01
3.52081413E+00	,	4.19687075E+01
3.57081413E+00	,	4.24432410E+01
3.62081413E+00	,	4.29256445E+01
3.67081413E+00	,	4.34351498E+01
3.72081413E+00	,	4.38379335E+01
3.77081413E+00	,	4.40004275E+01
3.77281413E+00	,	4.40118333E+01
3.77361413E+00	,	4.40163805E+01
3.77521413E+00	,	4.40254505E+01
3.77585413E+00	,	4.40288668E+01
3.77590533E+00	,	4.40290688E+01
3.77592581E+00	,	4.40291138E+01
3.77596677E+00	,	4.40284253E+01
3.77598315E+00	,	4.40281495E+01
3.77593892E+00	,	4.40263098E+01
3.77568184E+00	,	4.40206640E+01
3.77463645E+00	,	4.40031788E+01
3.77276005E+00	,	4.39723933E+01
3.76899765E+00	,	4.39107108E+01
3.76141457E+00	,	4.37866668E+01
3.74841786E+00	,	4.35752153E+01
3.72579289E+00	,	4.32106790E+01
3.69867998E+00	,	4.27244555E+01
3.65796493E+00	,	4.19631365E+01
3.57241801E+00	,	4.04869030E+01
3.45648668E+00	,	3.84564295E+01
3.47731133E+00	,	3.76407038E+01
3.48731133E+00	,	3.77189683E+01
3.50145346E+00	,	3.77827093E+01
3.52523761E+00	,	3.78995973E+01
3.56523761E+00	,	3.82381345E+01
3.61523761E+00	,	3.86425145E+01
3.66523761E+00	,	3.90449663E+01
3.71523761E+00	,	3.95091913E+01
3.76523761E+00	,	3.99673810E+01
3.81523761E+00	,	4.04161223E+01
3.86523761E+00	,	4.08397463E+01
3.91523761E+00	,	4.12732295E+01
3.96523761E+00	,	4.17286815E+01
4.01523761E+00	,	4.21033980E+01
4.02523761E+00	,	4.21716018E+01
4.04523761E+00	,	4.23079458E+01
4.07887346E+00	,	4.23340310E+01
4.08077620E+00	,	4.23438328E+01
4.08153729E+00	,	4.23477423E+01
4.08184172E+00	,	4.23492608E+01
4.08196350E+00	,	4.23496990E+01
4.08201221E+00	,	4.23498588E+01
4.08203169E+00	,	4.23495375E+01
4.08207066E+00	,	4.23488938E+01
4.08201310E+00	,	4.23470718E+01
4.08172144E+00	,	4.23415965E+01
4.08056948E+00	,	4.23247468E+01
4.07850902E+00	,	4.22951320E+01
4.07437794E+00	,	4.22357975E+01
4.06605254E+00	,	4.21164730E+01
4.05178814E+00	,	4.19130718E+01
4.02696962E+00	,	4.15624200E+01
3.99773223E+00	,	4.11017320E+01
3.95266108E+00	,	4.03691043E+01
3.85904454E+00	,	3.89550165E+01
3.73176034E+00	,	3.70067730E+01
3.75206344E+00	,	3.62379578E+01
3.76206344E+00	,	3.63102170E+01
3.77620558E+00	,	3.63682065E+01
3.79998972E+00	,	3.64706198E+01
3.83998972E+00	,	3.67710675E+01
3.88998972E+00	,	3.71420148E+01
3.93998972E+00	,	3.74869605E+01
3.98998972E+00	,	3.79038278E+01
4.03998972E+00	,	3.83165065E+01
4.08998972E+00	,	3.87239840E+01
4.13998972E+00	,	3.91143045E+01
4.18998972E+00	,	3.94887453E+01
4.23998972E+00	,	3.98970825E+01
4.28998972E+00	,	4.03060753E+01
4.33998972E+00	,	4.06175133E+01
4.38998972E+00	,	4.07469568E+01
4.39998972E+00	,	4.07938705E+01
4.40001663E+00	,	4.07939593E+01
4.40008063E+00	,	4.07929733E+01
4.39995229E+00	,	4.07902040E+01
4.39934648E+00	,	4.07814288E+01
4.39778185E+00	,	4.07616113E+01
4.39464833E+00	,	4.07219370E+01



==> 4.Results_data/dcb/dcbPanelRibs_4elem/dcb_panelribs6DofsBF_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	2.12510060E+00
1.00000000E-01	,	4.25020118E+00
1.50000000E-01	,	6.37530170E+00
2.00000000E-01	,	8.50040238E+00
2.50000000E-01	,	1.06196233E+01
3.00000000E-01	,	1.27268153E+01
3.50000000E-01	,	1.48224787E+01
4.00000000E-01	,	1.69086660E+01
4.50000000E-01	,	1.89836728E+01
5.00000000E-01	,	2.10507755E+01
5.50000000E-01	,	2.31127954E+01
6.00000000E-01	,	2.51653200E+01
6.50000000E-01	,	2.72154788E+01
7.00000000E-01	,	2.92565645E+01
7.50000000E-01	,	3.12962253E+01
8.00000000E-01	,	3.33272548E+01
8.50000000E-01	,	3.53554363E+01
9.00000000E-01	,	3.73783455E+01
9.50000000E-01	,	3.93947153E+01
1.00000000E+00	,	4.13945358E+01
1.05000000E+00	,	4.33694525E+01
1.10000000E+00	,	4.53198848E+01
1.15000000E+00	,	4.72468153E+01
1.20000000E+00	,	4.91526078E+01
1.25000000E+00	,	5.10352893E+01
1.30000000E+00	,	5.28956970E+01
1.35000000E+00	,	5.47369618E+01
1.40000000E+00	,	5.65572893E+01
1.45000000E+00	,	5.83405735E+01
1.50000000E+00	,	5.99662978E+01
1.55000000E+00	,	6.07270808E+01
1.58379130E+00	,	6.08528270E+01
1.59410445E+00	,	5.98546270E+01
1.63529982E+00	,	5.94421123E+01
1.68204531E+00	,	5.88699665E+01
1.73167144E+00	,	5.79808340E+01
1.77994990E+00	,	5.70465788E+01
1.83055234E+00	,	5.61868055E+01
1.84055234E+00	,	5.57244133E+01
1.85469448E+00	,	5.57708988E+01
1.87558439E+00	,	5.59486245E+01
1.88042911E+00	,	5.54632238E+01
1.89355371E+00	,	5.49617898E+01
1.93239789E+00	,	5.48413893E+01
1.96875821E+00	,	5.44191348E+01
1.97875821E+00	,	5.44696635E+01
1.99065028E+00	,	5.35608758E+01
2.03061623E+00	,	5.37673450E+01
2.03961807E+00	,	5.29927765E+01
2.08888144E+00	,	5.28465570E+01
2.13677977E+00	,	5.24023268E+01
2.13877977E+00	,	5.23915435E+01
2.14160820E+00	,	5.23380203E+01
2.14240820E+00	,	5.23259408E+01
2.14400820E+00	,	5.23001730E+01
2.14411584E+00	,	5.22983688E+01
2.14415889E+00	,	5.22976455E+01
2.14417611E+00	,	5.22973545E+01
2.14421055E+00	,	5.22967330E+01
2.14422433E+00	,	5.22961358E+01
2.14421674E+00	,	5.22936188E+01
2.14414531E+00	,	5.22872130E+01
2.14400184E+00	,	5.22743868E+01
2.14371245E+00	,	5.22486743E+01
2.14312465E+00	,	5.21970293E+01
2.14405504E+00	,	5.21450323E+01
2.14390514E+00	,	5.20158828E+01
2.14454999E+00	,	5.18204423E+01
2.14843813E+00	,	5.15594983E+01
2.17460330E+00	,	5.15916438E+01
2.19801604E+00	,	5.13146775E+01
2.23466103E+00	,	5.10055015E+01
2.24466103E+00	,	5.10821655E+01
2.25880317E+00	,	5.02798645E+01
2.30308039E+00	,	5.04755460E+01
2.31570065E+00	,	4.96565168E+01
2.36755386E+00	,	4.92274275E+01
2.37755386E+00	,	4.90193448E+01
2.38755386E+00	,	4.90430048E+01
2.40169600E+00	,	4.91458730E+01
2.40645283E+00	,	4.91909008E+01
2.41445283E+00	,	4.92445580E+01
2.41714370E+00	,	4.92657963E+01
2.41804879E+00	,	4.92707920E+01
2.41957098E+00	,	4.92569860E+01
2.42213098E+00	,	4.92177163E+01
2.42299206E+00	,	4.92060760E+01
2.42444021E+00	,	4.91851205E+01
2.42492731E+00	,	4.91777150E+01
2.42512215E+00	,	4.91747058E+01
2.42520009E+00	,	4.91734948E+01
2.42523126E+00	,	4.91729660E+01
2.42524373E+00	,	4.91724218E+01
2.42522852E+00	,	4.91700518E+01
2.42513487E+00	,	4.91640298E+01
2.42494685E+00	,	4.91519713E+01
2.42456797E+00	,	4.91277963E+01
2.42379996E+00	,	4.90792390E+01
2.42484768E+00	,	4.90344420E+01
2.42432707E+00	,	4.89129438E+01
2.42464973E+00	,	4.87327840E+01
2.42843790E+00	,	4.84950243E+01
2.45697116E+00	,	4.85377353E+01
2.48188731E+00	,	4.82931985E+01
2.52093802E+00	,	4.80215840E+01
2.53093802E+00	,	4.80900040E+01
2.53376645E+00	,	4.81111598E+01
2.53852328E+00	,	4.80880970E+01
2.53986871E+00	,	4.80626233E+01
2.54213145E+00	,	4.80308045E+01
2.54593692E+00	,	4.73569373E+01
2.57999512E+00	,	4.74639043E+01
2.60132375E+00	,	4.71214620E+01
2.65132385E+00	,	4.69965090E+01
2.66132385E+00	,	4.69472730E+01
2.67321592E+00	,	4.62426808E+01
2.72259198E+00	,	4.61865060E+01
2.76921240E+00	,	4.59144713E+01
2.77921240E+00	,	4.59586238E+01
2.79603032E+00	,	4.52184245E+01
2.84714128E+00	,	4.51938668E+01
2.89117262E+00	,	4.48987803E+01
2.90117262E+00	,	4.49568410E+01
2.91799055E+00	,	4.42587553E+01
2.96241200E+00	,	4.44559335E+01
2.97216664E+00	,	4.39384300E+01
3.03671037E+00	,	4.39568013E+01
3.07358088E+00	,	4.34013023E+01
3.08358088E+00	,	4.34714933E+01
3.10039881E+00	,	4.35094943E+01
3.10410049E+00	,	4.33259625E+01
3.10366723E+00	,	4.29243605E+01
3.15138078E+00	,	4.30247715E+01
3.16694287E+00	,	4.25819748E+01
3.23542290E+00	,	4.25806163E+01
3.24542290E+00	,	4.19631630E+01
3.25542290E+00	,	4.19848018E+01
3.27224083E+00	,	4.20675000E+01
3.30052510E+00	,	4.21694110E+01
3.30081165E+00	,	4.18645140E+01
3.31026126E+00	,	4.15480353E+01
3.37174130E+00	,	4.17043880E+01
3.39717763E+00	,	4.11647045E+01
3.40717763E+00	,	4.12166000E+01
3.42399556E+00	,	4.13118273E+01
3.43599473E+00	,	4.13285388E+01
3.43991127E+00	,	4.11610245E+01
3.43851279E+00	,	4.07837503E+01
3.48996277E+00	,	4.08839030E+01
3.50535647E+00	,	4.04665773E+01
3.57935909E+00	,	4.04793745E+01
3.58935909E+00	,	3.99129678E+01
3.59776805E+00	,	3.99315633E+01
3.61191019E+00	,	3.99855613E+01
3.63569433E+00	,	4.01149428E+01
3.66933019E+00	,	3.95484048E+01
3.67933019E+00	,	3.95827750E+01
3.69614812E+00	,	3.96774895E+01
3.71993226E+00	,	3.97166913E+01
3.71770415E+00	,	3.94781673E+01
3.71935278E+00	,	3.91918108E+01
3.77180897E+00	,	3.93150183E+01
3.78946147E+00	,	3.89953125E+01
3.84074782E+00	,	3.89268540E+01
3.85074782E+00	,	3.89714510E+01
3.86488996E+00	,	3.89648513E+01
3.88488996E+00	,	3.84310568E+01
3.93585415E+00	,	3.83199810E+01
4.01417677E+00	,	3.82237310E+01
4.02417677E+00	,	3.77020565E+01
4.03258573E+00	,	3.77223430E+01
4.04672787E+00	,	3.77696180E+01
4.07051201E+00	,	3.78829853E+01
4.08627429E+00	,	3.79012640E+01
4.08813407E+00	,	3.77376073E+01
4.08428937E+00	,	3.74463923E+01
4.13764936E+00	,	3.75051375E+01
4.15816161E+00	,	3.71857393E+01
4.23045726E+00	,	3.72342915E+01
4.24045726E+00	,	3.71928070E+01
4.25459940E+00	,	3.66885143E+01
4.31137649E+00	,	3.65518738E+01
4.39539017E+00	,	3.65292160E+01
4.39579017E+00	,	3.65247075E+01
4.39595017E+00	,	3.65228718E+01
4.39601417E+00	,	3.65221320E+01
4.39603977E+00	,	3.65218358E+01
4.39609097E+00	,	3.65212413E+01
4.39611145E+00	,	3.65210033E+01
4.39613591E+00	,	3.65200693E+01
4.39594743E+00	,	3.65165905E+01
4.39550241E+00	,	3.65090680E+01
4.39460817E+00	,	3.64939883E+01
4.39281934E+00	,	3.64638255E+01
4.39359238E+00	,	3.64396143E+01
4.39324245E+00	,	3.63852110E+01
4.39001165E+00	,	3.62718325E+01
4.38941279E+00	,	3.61210990E+01
4.41019131E+00	,	3.60468740E+01


==> 4.Results_data/dcb/dcb_analytical_0.txt <==
-v,   F
 0,   0
 4,   166.102


==> 4.Results_data/dcb/dcb_analytical_1.txt <==
-v,   F
0.897616,	80.226
0.925666,  	79.096
0.970547,  	77.2128
1.00982,	75.7062
1.06592,	73.823
1.11641,	71.9397
1.1669,	    70.4331
1.21739,	68.9266
1.27349,	67.42
1.32959,	65.9134
1.3913,	    64.4068
1.44741,	63.2768
1.50351,	62.1469
1.57644,	60.2637
1.64937,	59.1337
1.71669,	58.0038
1.80084,	56.4972
1.88499,	55.3672
1.96353,	54.2373
2.03647,	53.1073
2.12623,	51.9774
2.19916,	51.2241
2.31697,	49.7175
2.43478,	48.5876
2.49088,	48.2109
2.5582 ,    47.4576
2.61992,    47.081
2.69285,	46.3277
2.74895,	45.5744
2.8331,	    44.8211
2.89481,	44.4444
2.98457,    44.0678
3.03506,	43.6911
3.09677,	43.3145
3.16971,	42.5612
3.24825,	42.1846
3.30996,	41.8079
3.36606,	41.4313
3.45582,	40.678
3.53997,	40.3013
3.63534,	39.548
3.70266,	39.1714
3.76438,	39.1714
3.82048,	38.7947
3.88219,	38.4181
3.9439,	    38.4181
3.99439,	38.0414


==> 4.Results_data/enf/enfPanelRibsCST_16elem/enf_panelribs5DofsCST_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	4.49169285E+01
1.00000000E-01	,	8.98338569E+01
1.50000000E-01	,	1.34750785E+02
2.00000000E-01	,	1.79652650E+02
2.50000000E-01	,	2.24384129E+02
3.00000000E-01	,	2.68920351E+02
3.50000000E-01	,	3.13308863E+02
4.00000000E-01	,	3.57587586E+02
4.50000000E-01	,	4.01630266E+02
5.00000000E-01	,	4.45402086E+02
5.50000000E-01	,	4.88996512E+02
6.00000000E-01	,	5.32319992E+02
6.50000000E-01	,	5.75287303E+02
7.00000000E-01	,	6.18012480E+02
7.50000000E-01	,	6.60301491E+02
8.00000000E-01	,	7.02204046E+02
8.50000000E-01	,	7.43641007E+02
9.00000000E-01	,	7.84492005E+02
9.50000000E-01	,	8.24723502E+02
1.00000000E+00	,	8.64130421E+02
1.05000000E+00	,	9.02463986E+02
1.10000000E+00	,	9.39482208E+02
1.15000000E+00	,	9.74384378E+02
1.20000000E+00	,	1.00555472E+03
1.23507155E+00	,	1.02218582E+03
1.25679220E+00	,	1.02263298E+03
1.26243792E+00	,	1.00674081E+03
1.26896359E+00	,	9.87691609E+02
1.27787184E+00	,	9.65931606E+02
1.28981706E+00	,	9.41076017E+02
1.30675630E+00	,	9.13512278E+02
1.32579016E+00	,	8.87412818E+02
1.34841653E+00	,	8.63717993E+02
1.37479673E+00	,	8.42427662E+02
1.40877943E+00	,	8.25795869E+02
1.45816966E+00	,	8.18195638E+02
1.54656655E+00	,	8.25800901E+02
1.66177078E+00	,	8.47720141E+02
1.79033912E+00	,	8.76456822E+02
1.92434949E+00	,	9.07857641E+02
2.06279301E+00	,	9.41349900E+02
2.20624221E+00	,	9.77126491E+02
2.35557385E+00	,	1.01550837E+03
2.51194725E+00	,	1.05692600E+03
2.67652560E+00	,	1.10179595E+03
2.85064204E+00	,	1.15059227E+03
3.03578366E+00	,	1.20383863E+03
3.23378678E+00	,	1.26218522E+03
3.44690001E+00	,	1.32642946E+03
3.67796754E+00	,	1.39758284E+03
3.93001995E+00	,	1.47671022E+03
4.20719475E+00	,	1.56527737E+03
4.51479849E+00	,	1.66516554E+03
4.85926666E+00	,	1.77865019E+03
5.24883389E+00	,	1.90864257E+03
5.69452020E+00	,	2.05904163E+03
6.21114536E+00	,	2.23509097E+03
6.71320953E+00	,	2.40746913E+03
7.29990341E+00	,	2.61019691E+03
7.98519738E+00	,	2.84818074E+03
8.80807671E+00	,	3.13523887E+03
9.80279352E+00	,	3.48346260E+03
1.10474243E+01	,	3.92049429E+03
1.26223055E+01	,	4.47472481E+03
1.47147050E+01	,	5.21242033E+03
1.52071213E+01	,	5.38615011E+03
1.61349254E+01	,	5.71362642E+03
1.76277922E+01	,	6.24075554E+03
1.80988339E+01	,	6.40712506E+03
1.89579161E+01	,	6.71060294E+03
2.02997770E+01	,	7.18471720E+03
2.25035535E+01	,	7.96355372E+03
2.31974163E+01	,	8.20880487E+03
2.44696408E+01	,	8.65852556E+03
2.64705924E+01	,	9.36591696E+03
2.70874107E+01	,	9.58399427E+03
2.82116506E+01	,	9.98149449E+03
2.98350161E+01	,	1.05554796E+04
3.03242921E+01	,	1.07284830E+04
3.12009047E+01	,	1.10384559E+04
3.27148807E+01	,	1.15738096E+04
3.49203787E+01	,	1.23537019E+04
3.55945129E+01	,	1.25920921E+04
3.67363970E+01	,	1.29958913E+04
3.85068170E+01	,	1.36219364E+04
4.08555877E+01	,	1.44524726E+04
4.20849725E+01	,	1.48868945E+04
4.18960087E+01	,	1.48199436E+04
4.14520422E+01	,	1.46627454E+04
4.13958435E+01	,	1.46428225E+04
4.17275576E+01	,	1.47600849E+04
4.20830822E+01	,	1.48858183E+04
4.30942614E+01	,	1.52434561E+04
4.35542388E+01	,	1.54061474E+04
4.44562782E+01	,	1.57251973E+04
4.63058681E+01	,	1.63794024E+04
4.70205729E+01	,	1.66321972E+04
4.83332335E+01	,	1.70964940E+04
4.88423947E+01	,	1.72765887E+04


==> 4.Results_data/enf/enfPanelRibsCST_4elem/enf_panelribs5DofsCST_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	4.66999912E+01
1.00000000E-01	,	9.33999826E+01
1.50000000E-01	,	1.40099974E+02
2.00000000E-01	,	1.86767968E+02
2.50000000E-01	,	2.33224148E+02
3.00000000E-01	,	2.79472553E+02
3.50000000E-01	,	3.25552158E+02
4.00000000E-01	,	3.71384457E+02
4.50000000E-01	,	4.16953314E+02
5.00000000E-01	,	4.62315580E+02
5.50000000E-01	,	5.07368990E+02
6.00000000E-01	,	5.52121695E+02
6.50000000E-01	,	5.96595103E+02
7.00000000E-01	,	6.40661703E+02
7.50000000E-01	,	6.84392484E+02
8.00000000E-01	,	7.27638900E+02
8.50000000E-01	,	7.70423587E+02
9.00000000E-01	,	8.12593257E+02
9.50000000E-01	,	8.54114688E+02
1.00000000E+00	,	8.94734045E+02
1.05000000E+00	,	9.34334075E+02
1.10000000E+00	,	9.72447677E+02
1.15000000E+00	,	1.00834102E+03
1.20000000E+00	,	1.04032476E+03
1.25000000E+00	,	1.05933990E+03
1.25950008E+00	,	1.04403250E+03
1.26684348E+00	,	1.01733496E+03
1.27793391E+00	,	9.87479323E+02
1.29377663E+00	,	9.54025494E+02
1.31646445E+00	,	9.17079136E+02
1.34443841E+00	,	8.83815215E+02
1.38191988E+00	,	8.56801403E+02
1.46478665E+00	,	8.48418689E+02
1.60092279E+00	,	8.70890110E+02
1.61092279E+00	,	8.72922062E+02
1.62774072E+00	,	8.76578280E+02
1.65152486E+00	,	8.81834284E+02
1.68516072E+00	,	8.89616420E+02
1.73272900E+00	,	9.00883095E+02
1.78272900E+00	,	9.13028245E+02
1.83272900E+00	,	9.25451276E+02
1.89306140E+00	,	9.40665177E+02
1.97967611E+00	,	9.62822786E+02
2.08477127E+00	,	9.90190392E+02
2.21440914E+00	,	1.02494850E+03
2.37463615E+00	,	1.06908832E+03
2.54423900E+00	,	1.11744925E+03
2.72352893E+00	,	1.17006483E+03
2.91433851E+00	,	1.22762940E+03
3.12027184E+00	,	1.29156466E+03
3.34299060E+00	,	1.36244787E+03
3.63377375E+00	,	1.45730827E+03
3.95973477E+00	,	1.56627660E+03
4.32992243E+00	,	1.69273881E+03
4.75665399E+00	,	1.84130629E+03
5.25733460E+00	,	2.01849952E+03
5.85625173E+00	,	2.23340965E+03
6.58878833E+00	,	2.49927850E+03
7.50881709E+00	,	2.83626740E+03
8.70129714E+00	,	3.27616797E+03
1.03099217E+01	,	3.87275314E+03
1.26030142E+01	,	4.72644747E+03
1.31954266E+01	,	4.94736242E+03
1.41232086E+01	,	5.29352119E+03
1.56649054E+01	,	5.86912555E+03
1.79630964E+01	,	6.72778152E+03
1.86121331E+01	,	6.97036960E+03
1.97903443E+01	,	7.41080944E+03
2.17089462E+01	,	8.12818547E+03
2.23143064E+01	,	8.35456505E+03
2.34057551E+01	,	8.76275431E+03
2.50847554E+01	,	9.39073474E+03
2.56024796E+01	,	9.58438871E+03
2.63461582E+01	,	9.86256412E+03
2.76708483E+01	,	1.03580904E+04
3.01191632E+01	,	1.12739884E+04
3.08411448E+01	,	1.15440833E+04
3.21256052E+01	,	1.20246173E+04
3.43035233E+01	,	1.28394090E+04
3.49189147E+01	,	1.30696360E+04
3.59368600E+01	,	1.34504615E+04
3.74927261E+01	,	1.40325033E+04
3.87323916E+01	,	1.44960854E+04
3.87429297E+01	,	1.44995795E+04
3.98350346E+01	,	1.49081938E+04
4.05944660E+01	,	1.51923803E+04
4.24333599E+01	,	1.58805333E+04
4.31979921E+01	,	1.61666785E+04
4.46389312E+01	,	1.67059185E+04
4.51752386E+01	,	1.69066207E+04
4.63306836E+01	,	1.73390240E+04
4.86648896E+01	,	1.82125615E+04
4.96105360E+01	,	1.85664557E+04
5.14201564E+01	,	1.92436812E+04
5.21019963E+01	,	1.94988510E+04
5.36222557E+01	,	2.00677895E+04
5.43350882E+01	,	2.03345589E+04
5.57759664E+01	,	2.08737913E+04
5.64027352E+01	,	2.11083527E+04


==> 4.Results_data/enf/enfPanelRibsCST_8elem/enf_panelribs5DofsCST_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	4.53157737E+01
1.00000000E-01	,	9.06315475E+01
1.50000000E-01	,	1.35947321E+02
2.00000000E-01	,	1.81240313E+02
2.50000000E-01	,	2.26344107E+02
3.00000000E-01	,	2.71246722E+02
3.50000000E-01	,	3.15998154E+02
4.00000000E-01	,	3.60590013E+02
4.50000000E-01	,	4.04905413E+02
5.00000000E-01	,	4.48996750E+02
5.50000000E-01	,	4.92891569E+02
6.00000000E-01	,	5.36445282E+02
6.50000000E-01	,	5.79721345E+02
7.00000000E-01	,	6.22692803E+02
7.50000000E-01	,	6.65233402E+02
8.00000000E-01	,	7.07430762E+02
8.50000000E-01	,	7.49071105E+02
9.00000000E-01	,	7.90228285E+02
9.50000000E-01	,	8.30644414E+02
1.00000000E+00	,	8.70328902E+02
1.05000000E+00	,	9.08885553E+02
1.10000000E+00	,	9.46068428E+02
1.15000000E+00	,	9.81166443E+02
1.20000000E+00	,	1.01245097E+03
1.23502565E+00	,	1.02903897E+03
1.25666135E+00	,	1.02925295E+03
1.26324400E+00	,	1.00988648E+03
1.27115335E+00	,	9.86920665E+02
1.28206104E+00	,	9.60775587E+02
1.29777367E+00	,	9.31737860E+02
1.31956612E+00	,	8.99436581E+02
1.34552214E+00	,	8.69973254E+02
1.37203313E+00	,	8.48226609E+02
1.41440554E+00	,	8.29070216E+02
1.48278501E+00	,	8.25158172E+02
1.58351811E+00	,	8.39250668E+02
1.70613059E+00	,	8.64939040E+02
1.71613059E+00	,	8.67221771E+02
1.73294852E+00	,	8.70922264E+02
1.76123279E+00	,	8.77536830E+02
1.80123279E+00	,	8.86860502E+02
1.84917003E+00	,	8.98129944E+02
1.91793174E+00	,	9.14537594E+02
2.00116922E+00	,	9.34748522E+02
2.10319936E+00	,	9.60205141E+02
2.22703574E+00	,	9.91620341E+02
2.35647620E+00	,	1.02553084E+03
2.51627840E+00	,	1.06841235E+03
2.68471984E+00	,	1.11496208E+03
2.86337285E+00	,	1.16575266E+03
3.05420315E+00	,	1.22150094E+03
3.25920830E+00	,	1.28291832E+03
3.48086778E+00	,	1.35089132E+03
3.72161841E+00	,	1.42627342E+03
3.98531723E+00	,	1.51045018E+03
4.27634601E+00	,	1.60498510E+03
4.60108945E+00	,	1.71217370E+03
4.96686834E+00	,	1.83463256E+03
5.38379033E+00	,	1.97598236E+03
5.86503364E+00	,	2.14093965E+03
6.42839826E+00	,	2.33587405E+03
7.09885734E+00	,	2.56972316E+03
7.91126870E+00	,	2.85495771E+03
8.91814944E+00	,	3.21037087E+03
1.02003226E+01	,	3.66488429E+03
1.18886776E+01	,	4.26533521E+03
1.42079299E+01	,	5.09213495E+03
1.47886495E+01	,	5.29938089E+03
1.56896846E+01	,	5.62105708E+03
1.71472017E+01	,	6.14163184E+03
1.92413329E+01	,	6.88994604E+03
1.99409218E+01	,	7.14001579E+03
2.11841009E+01	,	7.58443365E+03
2.32187401E+01	,	8.31193583E+03
2.38701656E+01	,	8.54489076E+03
2.50178691E+01	,	8.95533769E+03
2.67929977E+01	,	9.59021790E+03
2.73444387E+01	,	9.78745652E+03
2.82798879E+01	,	1.01220487E+04
2.99623459E+01	,	1.07238580E+04
3.04824157E+01	,	1.09098946E+04
3.13649950E+01	,	1.12256078E+04
3.28599719E+01	,	1.17603877E+04
3.33821773E+01	,	1.19471933E+04
3.43012931E+01	,	1.22759902E+04
3.58649912E+01	,	1.28353775E+04
3.79626969E+01	,	1.35857805E+04
3.85518845E+01	,	1.37965474E+04
3.94941157E+01	,	1.41335995E+04
4.06557739E+01	,	1.45490815E+04
4.11455519E+01	,	1.47240295E+04
4.21043977E+01	,	1.50667017E+04
4.26620728E+01	,	1.52662433E+04
4.38158519E+01	,	1.56790835E+04
4.42773683E+01	,	1.58442231E+04
4.52491050E+01	,	1.61919305E+04
4.71449179E+01	,	1.68702965E+04
4.78666347E+01	,	1.71285449E+04
4.92649514E+01	,	1.76289003E+04


==> 4.Results_data/enf/enfPanelRibsCST_8elem/enf_panelribs5DofsCST_1.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	4.56222926E+01
1.00000000E-01	,	9.12445848E+01
1.50000000E-01	,	1.36866877E+02
2.00000000E-01	,	1.82487373E+02
2.50000000E-01	,	2.27953477E+02
3.00000000E-01	,	2.73129616E+02
3.50000000E-01	,	3.18028373E+02
4.00000000E-01	,	3.62669831E+02
4.50000000E-01	,	4.07146277E+02
5.00000000E-01	,	4.51501454E+02
5.50000000E-01	,	4.95733664E+02
6.00000000E-01	,	5.39601148E+02
6.50000000E-01	,	5.82998979E+02
7.00000000E-01	,	6.26017046E+02
7.50000000E-01	,	6.68759417E+02
8.00000000E-01	,	7.11300571E+02
8.50000000E-01	,	7.53231844E+02
9.00000000E-01	,	7.94350994E+02
9.50000000E-01	,	8.34885676E+02
1.00000000E+00	,	8.74956391E+02
1.05000000E+00	,	9.13629692E+02
1.10000000E+00	,	9.50678160E+02
1.15000000E+00	,	9.86257906E+02
1.18774306E+00	,	1.00994451E+03
1.22589149E+00	,	1.03049368E+03
1.25007673E+00	,	1.03453412E+03
1.25949440E+00	,	1.01973630E+03
1.26752678E+00	,	9.94529118E+02
1.27831546E+00	,	9.65522750E+02
1.29651298E+00	,	9.35082321E+02
1.31470807E+00	,	9.04640141E+02
1.34374750E+00	,	8.73531138E+02
1.37722610E+00	,	8.45307906E+02
1.42982284E+00	,	8.28818929E+02
1.53876593E+00	,	8.36103502E+02
1.69005042E+00	,	8.66394691E+02
1.85937928E+00	,	9.05936225E+02
2.03665797E+00	,	9.49351114E+02
2.22235775E+00	,	9.96691339E+02
2.41820237E+00	,	1.04858136E+03
2.62675730E+00	,	1.10598284E+03
2.80996641E+00	,	1.15755084E+03
3.00999069E+00	,	1.21604576E+03
3.23154135E+00	,	1.28323742E+03
3.46082525E+00	,	1.35349992E+03
3.71667456E+00	,	1.43415193E+03
4.00613935E+00	,	1.52777514E+03
4.31482392E+00	,	1.62872797E+03
4.74116882E+00	,	1.77114895E+03
5.24074417E+00	,	1.94092647E+03
5.83768116E+00	,	2.14676220E+03
6.56683193E+00	,	2.40121852E+03
7.48241004E+00	,	2.72384360E+03
8.67108702E+00	,	3.14588566E+03
1.02777704E+01	,	3.71958118E+03
1.25729245E+01	,	4.54243798E+03
1.31339397E+01	,	4.74385503E+03
1.40968591E+01	,	5.08993221E+03
1.56336571E+01	,	5.64255503E+03
1.78922025E+01	,	6.45528684E+03
1.85834521E+01	,	6.70417610E+03
1.97197837E+01	,	7.11330183E+03
2.16576466E+01	,	7.81123591E+03
2.23161390E+01	,	8.04845284E+03
2.33972329E+01	,	8.43789786E+03
2.53420231E+01	,	9.13852536E+03
2.59908265E+01	,	9.37229690E+03
2.72212429E+01	,	9.81567056E+03
2.93434523E+01	,	1.05804098E+04
2.99406696E+01	,	1.07956167E+04
3.09687041E+01	,	1.11660734E+04
3.29011493E+01	,	1.18624803E+04
3.36164366E+01	,	1.21202640E+04
3.49068324E+01	,	1.25853256E+04
3.71695655E+01	,	1.34008325E+04
3.77962885E+01	,	1.36267068E+04
3.87949606E+01	,	1.39866265E+04
4.03517374E+01	,	1.45476705E+04
4.22038306E+01	,	1.52150965E+04
4.46173265E+01	,	1.60848000E+04
4.56268371E+01	,	1.64486450E+04
4.68607255E+01	,	1.68933626E+04
4.64580391E+01	,	1.67480505E+04
4.62614322E+01	,	1.66771332E+04
4.73137410E+01	,	1.70564191E+04
4.84406057E+01	,	1.74626267E+04
4.88573521E+01	,	1.76128546E+04
5.01197951E+01	,	1.80679448E+04
5.05427877E+01	,	1.82204268E+04
5.16101840E+01	,	1.86052083E+04
5.37176293E+01	,	1.93649158E+04
5.45721170E+01	,	1.96729488E+04
5.63667766E+01	,	2.03199038E+04
5.71948650E+01	,	2.06184210E+04
5.89616536E+01	,	2.12553305E+04
5.97268883E+01	,	2.15311902E+04
6.14188920E+01	,	2.21411416E+04
6.21806409E+01	,	2.24157452E+04


==> 4.Results_data/enf/enfPanelRibsCST_8elem/enf_panelribs5DofsCST_2.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	4.78314555E+01
1.00000000E-01	,	9.56629108E+01
1.50000000E-01	,	1.43494366E+02
2.00000000E-01	,	1.91325822E+02
2.50000000E-01	,	2.39155146E+02
3.00000000E-01	,	2.86853973E+02
3.50000000E-01	,	3.34291038E+02
4.00000000E-01	,	3.81365757E+02
4.50000000E-01	,	4.27862586E+02
5.00000000E-01	,	4.73781346E+02
5.50000000E-01	,	5.19106020E+02
6.00000000E-01	,	5.63867833E+02
6.50000000E-01	,	6.08311176E+02
7.00000000E-01	,	6.52420476E+02
7.50000000E-01	,	6.96254264E+02
8.00000000E-01	,	7.39999465E+02
8.50000000E-01	,	7.83607356E+02
9.00000000E-01	,	8.27136093E+02
9.50000000E-01	,	8.70228247E+02
1.00000000E+00	,	9.11511697E+02
1.05000000E+00	,	9.50529722E+02
1.10000000E+00	,	9.86618121E+02
1.15000000E+00	,	1.01937422E+03
1.20000000E+00	,	1.04943151E+03
1.25000000E+00	,	1.00548354E+03
1.25544009E+00	,	9.61530106E+02
1.28433484E+00	,	9.26435734E+02
1.32197349E+00	,	8.87064939E+02
1.36067652E+00	,	8.48408357E+02
1.47834161E+00	,	8.47106099E+02
1.67549066E+00	,	8.91349028E+02
1.68549066E+00	,	8.94686737E+02
1.70230859E+00	,	9.00502095E+02
1.73059286E+00	,	9.09795267E+02
1.75307232E+00	,	9.14981711E+02
1.78082283E+00	,	9.20207720E+02
1.81586738E+00	,	9.25427829E+02
1.89171538E+00	,	9.46207198E+02
1.99962094E+00	,	9.75913926E+02
2.11980735E+00	,	1.00727078E+03
2.26443594E+00	,	1.04536934E+03
2.45282372E+00	,	1.10366918E+03
2.65883946E+00	,	1.16489316E+03
2.84410333E+00	,	1.21702532E+03
3.13423762E+00	,	1.30889683E+03
3.50021875E+00	,	1.42931895E+03
3.92904785E+00	,	1.57540512E+03
4.43968709E+00	,	1.75429419E+03
5.06064288E+00	,	1.97677363E+03
5.84119616E+00	,	2.26159459E+03
6.85879175E+00	,	2.63819361E+03
8.24969411E+00	,	3.15838284E+03
1.02889826E+01	,	3.92680574E+03
1.09926402E+01	,	4.19338280E+03
1.16482832E+01	,	4.44129389E+03
1.25810265E+01	,	4.79399933E+03
1.29456000E+01	,	4.93215173E+03
1.38087717E+01	,	5.25975633E+03
1.54340977E+01	,	5.87686259E+03
1.73598611E+01	,	6.60763309E+03
1.80240840E+01	,	6.85982436E+03
1.96221433E+01	,	7.46701278E+03
2.03280745E+01	,	7.73533264E+03
2.17561125E+01	,	8.27822444E+03
2.39582966E+01	,	9.11535365E+03
2.45262164E+01	,	9.33122210E+03
2.54335075E+01	,	9.67606990E+03
2.70081160E+01	,	1.02745727E+04
2.75966404E+01	,	1.04982880E+04
2.86734422E+01	,	1.09076369E+04
3.09241635E+01	,	1.17633673E+04
3.18055329E+01	,	1.20984901E+04
3.36195570E+01	,	1.27882441E+04
3.41896335E+01	,	1.30050008E+04
3.56200239E+01	,	1.35489143E+04
3.81020776E+01	,	1.44927373E+04
3.89431710E+01	,	1.48125711E+04
4.04511760E+01	,	1.53860144E+04
4.27817463E+01	,	1.62722320E+04
4.33775627E+01	,	1.64987898E+04
4.43130374E+01	,	1.68544947E+04
4.47271280E+01	,	1.70119595E+04
4.57288797E+01	,	1.73929177E+04
4.76433844E+01	,	1.81210016E+04
4.83137552E+01	,	1.83759490E+04
4.93108114E+01	,	1.87551324E+04
4.96521488E+01	,	1.88849443E+04
5.06020694E+01	,	1.92462182E+04
5.20860075E+01	,	1.98105868E+04
5.37516541E+01	,	2.04440413E+04
5.44560178E+01	,	2.07119200E+04
5.54917961E+01	,	2.11058292E+04
5.72047715E+01	,	2.17572770E+04
5.81558916E+01	,	2.21189333E+04
5.90873876E+01	,	2.24731865E+04
5.94713566E+01	,	2.26192144E+04
6.04661073E+01	,	2.29975356E+04
6.21590286E+01	,	2.36413839E+04


==> 4.Results_data/enf/enfPanelRibsCST_8elem/enf_panelribs5DofsCST_5.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	5.63906967E+01
1.00000000E-01	,	1.12781393E+02
1.50000000E-01	,	1.69172090E+02
2.00000000E-01	,	2.25562786E+02
2.50000000E-01	,	2.81953482E+02
3.00000000E-01	,	3.38169474E+02
3.50000000E-01	,	3.93843386E+02
4.00000000E-01	,	4.49093892E+02
4.50000000E-01	,	5.03789803E+02
5.00000000E-01	,	5.56437582E+02
5.50000000E-01	,	6.07969742E+02
6.00000000E-01	,	6.58634532E+02
6.50000000E-01	,	7.07923187E+02
7.00000000E-01	,	7.56357400E+02
7.50000000E-01	,	8.02982976E+02
8.00000000E-01	,	8.47843793E+02
8.50000000E-01	,	8.91418908E+02
9.00000000E-01	,	9.33931734E+02
9.50000000E-01	,	9.75121446E+02
1.00000000E+00	,	1.01563680E+03
1.05000000E+00	,	1.05123600E+03
1.07717483E+00	,	1.06124729E+03
1.09267219E+00	,	1.05281086E+03
1.07613040E+00	,	1.00908260E+03
1.08450109E+00	,	9.77026766E+02
1.12470882E+00	,	9.57251296E+02
1.11020333E+00	,	8.80692277E+02
1.20654133E+00	,	8.65599671E+02
1.30456242E+00	,	8.51714548E+02
1.55177012E+00	,	9.35229443E+02
1.75568036E+00	,	9.92649584E+02
2.00802132E+00	,	1.07745212E+03
2.28154861E+00	,	1.17362269E+03
2.56267468E+00	,	1.27370206E+03
2.93767755E+00	,	1.42044013E+03
3.32319926E+00	,	1.57226431E+03
3.86048840E+00	,	1.79589235E+03
4.49681742E+00	,	2.06559357E+03
5.32677548E+00	,	2.42423745E+03
6.67481013E+00	,	3.01866010E+03


==> 4.Results_data/enf/enfPanelRibsCST_8elem/enf_panelribs5DofsCST_7.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	6.99024109E+01
1.00000000E-01	,	1.39804822E+02
1.50000000E-01	,	2.09652594E+02
2.00000000E-01	,	2.77147401E+02
2.50000000E-01	,	3.42435912E+02
3.00000000E-01	,	4.05066602E+02
3.50000000E-01	,	4.66849600E+02
4.00000000E-01	,	5.28143417E+02
4.50000000E-01	,	5.87959053E+02
5.00000000E-01	,	6.47004586E+02
5.50000000E-01	,	7.05831738E+02
6.00000000E-01	,	7.62174526E+02
6.50000000E-01	,	8.16226351E+02
7.00000000E-01	,	8.68819725E+02
7.50000000E-01	,	9.16006334E+02
8.00000000E-01	,	9.59657776E+02
8.50000000E-01	,	9.93995523E+02
9.00000000E-01	,	9.99000534E+02
8.96131702E-01	,	9.34657684E+02
9.73072227E-01	,	9.43186996E+02
9.54435431E-01	,	8.46577591E+02
1.03786770E+00	,	8.25351278E+02
1.04786770E+00	,	8.32367990E+02
1.06468563E+00	,	8.44119201E+02
1.08846977E+00	,	8.60226837E+02
1.12210563E+00	,	8.81529123E+02
1.16967391E+00	,	9.07053279E+02
1.21967391E+00	,	9.12797334E+02
1.22966361E+00	,	8.82604633E+02
1.50473508E+00	,	1.01720354E+03
1.62986448E+00	,	1.05044134E+03
1.81009523E+00	,	1.11022189E+03
1.82009523E+00	,	1.11589497E+03
1.84009523E+00	,	1.12729268E+03
1.87373109E+00	,	1.14678647E+03
1.92373109E+00	,	1.17537150E+03
1.97373109E+00	,	1.20324708E+03
2.02373109E+00	,	1.23053258E+03
2.07373109E+00	,	1.25698050E+03
2.12373109E+00	,	1.28294180E+03
2.17373109E+00	,	1.30730087E+03
2.22373109E+00	,	1.28098153E+03
2.96726779E+00	,	1.68212943E+03
2.93694759E+00	,	1.64072954E+03
4.06559103E+00	,	2.23665391E+03
4.24156295E+00	,	2.30847331E+03
4.27673965E+00	,	2.32282756E+03
5.39800429E+00	,	2.92510121E+03
6.90422722E+00	,	3.73597823E+03


==> 4.Results_data/enf/enfPanelRibs_1elem/enf_panelribs6DofsBF_2.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	4.51280431E+01
1.00000000E-01	,	9.02560864E+01
1.50000000E-01	,	1.35384130E+02
2.00000000E-01	,	1.80503143E+02
2.50000000E-01	,	2.25418520E+02
3.00000000E-01	,	2.70028949E+02
3.50000000E-01	,	3.14384873E+02
4.00000000E-01	,	3.58376098E+02
4.50000000E-01	,	4.02146074E+02
5.00000000E-01	,	4.45701585E+02
5.50000000E-01	,	4.88892040E+02
6.00000000E-01	,	5.31912507E+02
6.50000000E-01	,	5.74468483E+02
7.00000000E-01	,	6.16616468E+02
7.50000000E-01	,	6.58283116E+02
8.00000000E-01	,	6.99422581E+02
8.50000000E-01	,	7.39917337E+02
9.00000000E-01	,	7.79710805E+02
9.50000000E-01	,	8.18744944E+02
1.00000000E+00	,	8.57082048E+02
1.05000000E+00	,	8.94675013E+02
1.10000000E+00	,	9.31069687E+02
1.15000000E+00	,	9.65778129E+02
1.20000000E+00	,	9.95690500E+02
1.22757731E+00	,	1.00480779E+03
1.24215129E+00	,	9.97708030E+02
1.25382875E+00	,	9.80492156E+02
1.26348408E+00	,	9.50781439E+02
1.28080066E+00	,	9.19839659E+02
1.30406561E+00	,	8.75202055E+02
1.34223884E+00	,	8.40569896E+02
1.40705589E+00	,	8.11547490E+02
1.50433462E+00	,	8.01248009E+02
1.51433462E+00	,	8.02401108E+02
1.52847676E+00	,	8.03379823E+02
1.54847676E+00	,	8.04498759E+02
1.57676103E+00	,	8.07553620E+02
1.62432932E+00	,	8.17132290E+02
1.67432932E+00	,	8.29228352E+02
1.72432932E+00	,	8.39954363E+02
1.77426705E+00	,	8.48071156E+02
1.87588202E+00	,	8.74363888E+02
2.00078282E+00	,	9.02782502E+02
2.17378130E+00	,	9.47617340E+02
2.32356665E+00	,	9.82332872E+02
2.49263925E+00	,	1.02520246E+03
2.69119353E+00	,	1.08019763E+03
2.86477174E+00	,	1.12516784E+03
3.10692255E+00	,	1.19268020E+03
3.38529851E+00	,	1.27409860E+03
3.70095889E+00	,	1.36954946E+03
4.02333954E+00	,	1.46748716E+03
4.47110940E+00	,	1.60744213E+03
4.99936405E+00	,	1.77633279E+03
5.64878435E+00	,	1.98827503E+03
6.46527684E+00	,	2.25902381E+03
7.53210883E+00	,	2.61724338E+03
8.99258477E+00	,	3.11224562E+03
1.11306738E+01	,	3.84176313E+03
1.16722242E+01	,	4.02699060E+03
1.26726346E+01	,	4.36986037E+03
1.41309079E+01	,	4.86974434E+03
1.62128868E+01	,	5.58406404E+03
1.70981721E+01	,	5.88819503E+03
1.86691562E+01	,	6.42795966E+03
2.08072963E+01	,	7.16252931E+03
2.14902887E+01	,	7.39722793E+03
2.29559280E+01	,	7.90105357E+03
2.34112716E+01	,	8.05759902E+03
2.43413331E+01	,	8.37741317E+03
2.61350168E+01	,	8.99426443E+03
2.67850107E+01	,	9.21780994E+03
2.78361081E+01	,	9.57929349E+03
2.94590640E+01	,	1.01374132E+04
3.19311901E+01	,	1.09875950E+04
3.26522060E+01	,	1.12355617E+04
3.39454178E+01	,	1.16803291E+04
3.43379204E+01	,	1.18153133E+04
3.53453734E+01	,	1.21618236E+04
3.74627108E+01	,	1.28901338E+04
3.84346489E+01	,	1.32244828E+04
4.05519011E+01	,	1.39528589E+04
4.13993966E+01	,	1.42444212E+04
4.29530643E+01	,	1.47789325E+04
4.34661142E+01	,	1.49554377E+04
4.46157596E+01	,	1.53509565E+04
4.64996718E+01	,	1.59990874E+04
4.72249579E+01	,	1.62486140E+04
4.81936395E+01	,	1.65818708E+04
4.95941826E+01	,	1.70636931E+04
5.17931367E+01	,	1.78201825E+04
5.40355969E+01	,	1.85915777E+04
5.12553910E+01	,	1.76347641E+04
3.82450698E+01	,	1.31581003E+04
3.90535212E+01	,	1.34362217E+04
3.96600787E+01	,	1.36448962E+04
4.08694759E+01	,	1.40609662E+04
4.14080693E+01	,	1.42462598E+04
4.34746958E+01	,	1.49572592E+04


==> 4.Results_data/enf/enfPanelRibs_1elem/enf_panelribs6DofsBF_5.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	4.60037109E+01
1.00000000E-01	,	9.20074215E+01
1.50000000E-01	,	1.38011132E+02
2.00000000E-01	,	1.84014843E+02
2.50000000E-01	,	2.30004454E+02
3.00000000E-01	,	2.75789901E+02
3.50000000E-01	,	3.21170803E+02
4.00000000E-01	,	3.66045796E+02
4.50000000E-01	,	4.10617279E+02
5.00000000E-01	,	4.54303895E+02
5.50000000E-01	,	4.97969037E+02
6.00000000E-01	,	5.40779713E+02
6.50000000E-01	,	5.83382234E+02
7.00000000E-01	,	6.25970292E+02
7.50000000E-01	,	6.67589584E+02
8.00000000E-01	,	7.09067195E+02
8.50000000E-01	,	7.50513239E+02
9.00000000E-01	,	7.90990214E+02
9.50000000E-01	,	8.31052247E+02
1.00000000E+00	,	8.70656742E+02
1.05000000E+00	,	9.08689336E+02
1.10000000E+00	,	9.44744542E+02
1.15000000E+00	,	9.77228531E+02
1.19349172E+00	,	1.00228916E+03
1.23016942E+00	,	1.01687904E+03
1.24065700E+00	,	1.00330476E+03
1.23764537E+00	,	9.69678150E+02
1.24764537E+00	,	9.38883850E+02
1.25764537E+00	,	9.32995691E+02
1.27178751E+00	,	9.20730246E+02
1.28912682E+00	,	9.06521558E+02
1.30086486E+00	,	8.88374014E+02
1.31086486E+00	,	8.34592202E+02
1.31793592E+00	,	8.30578570E+02
1.32793592E+00	,	8.27139278E+02
1.33833440E+00	,	8.22118922E+02
1.36026866E+00	,	8.19459486E+02
1.38394952E+00	,	8.14848929E+02
1.44741790E+00	,	8.25979565E+02
1.45741790E+00	,	8.26410389E+02
1.47156004E+00	,	8.23683212E+02
1.49156004E+00	,	8.18547695E+02
1.51984431E+00	,	8.16414928E+02
1.56088983E+00	,	8.21137123E+02
1.57088983E+00	,	8.22773869E+02
1.58770776E+00	,	8.24527967E+02
1.61149190E+00	,	8.27703450E+02
1.64512776E+00	,	8.35112986E+02
1.69269605E+00	,	8.46812899E+02
1.74269605E+00	,	8.58814752E+02
1.77748772E+00	,	8.60930511E+02
1.82670512E+00	,	8.63929697E+02
1.83670512E+00	,	8.65953455E+02
1.85352305E+00	,	8.68096653E+02
1.87730719E+00	,	8.73505439E+02
1.91730719E+00	,	8.84606539E+02
1.96733090E+00	,	8.98940928E+02
2.04313527E+00	,	9.21524979E+02
2.19959447E+00	,	9.72574037E+02
2.20959447E+00	,	9.75818384E+02
2.22641240E+00	,	9.80199137E+02
2.25019654E+00	,	9.85854587E+02
2.28383240E+00	,	9.88177272E+02
2.29383240E+00	,	9.86014381E+02
2.30797454E+00	,	9.88854479E+02
2.33175868E+00	,	9.92187490E+02
2.36539454E+00	,	1.00034329E+03
2.41296282E+00	,	1.01375306E+03
2.46296282E+00	,	1.02891843E+03
2.51296282E+00	,	1.04347412E+03
2.56296282E+00	,	1.05814299E+03
2.63905947E+00	,	1.08245576E+03
2.75307012E+00	,	1.11946172E+03
2.81224600E+00	,	1.13240086E+03
2.82224600E+00	,	1.13458236E+03
2.82560958E+00	,	1.13529054E+03
2.83233675E+00	,	1.13313519E+03
2.84473798E+00	,	1.13605877E+03
2.86327453E+00	,	1.14004924E+03
2.89921033E+00	,	1.14865609E+03
2.97536596E+00	,	1.17086554E+03
3.13541460E+00	,	1.22079832E+03
3.36729261E+00	,	1.29635539E+03
3.37729261E+00	,	1.29954624E+03
3.39411054E+00	,	1.30474838E+03
3.42239481E+00	,	1.31348294E+03
3.46996310E+00	,	1.32528207E+03
3.48267147E+00	,	1.32695147E+03
3.51621992E+00	,	1.33439815E+03
3.62090283E+00	,	1.36523701E+03
3.63090283E+00	,	1.36859823E+03
3.65090283E+00	,	1.37490630E+03
3.67918711E+00	,	1.38292828E+03
3.72675539E+00	,	1.39898166E+03
3.77675539E+00	,	1.41473674E+03
3.82675539E+00	,	1.43135955E+03
3.87675539E+00	,	1.44679306E+03
3.95052895E+00	,	1.47048835E+03
4.11289503E+00	,	1.52560049E+03


==> 4.Results_data/enf/enfPanelRibs_1elem/enf_panelribs6DofsBF_7.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	4.60037109E+01
1.00000000E-01	,	9.20074215E+01
1.50000000E-01	,	1.38011132E+02
2.00000000E-01	,	1.84014843E+02
2.50000000E-01	,	2.30004454E+02
3.00000000E-01	,	2.75789901E+02
3.50000000E-01	,	3.21170803E+02
4.00000000E-01	,	3.66045796E+02
4.50000000E-01	,	4.10617279E+02
5.00000000E-01	,	4.54303895E+02
5.50000000E-01	,	4.97969037E+02
6.00000000E-01	,	5.40779713E+02
6.50000000E-01	,	5.83382234E+02
7.00000000E-01	,	6.25970292E+02
7.50000000E-01	,	6.67589584E+02
8.00000000E-01	,	7.09067195E+02
8.50000000E-01	,	7.50513239E+02
9.00000000E-01	,	7.90990214E+02
9.50000000E-01	,	8.31052247E+02
1.00000000E+00	,	8.70656742E+02
1.05000000E+00	,	9.08689336E+02
1.10000000E+00	,	9.44744542E+02
1.15000000E+00	,	9.77228531E+02
1.19349172E+00	,	1.00228916E+03
1.23016942E+00	,	1.01687904E+03
1.24065700E+00	,	1.00330476E+03
1.23764537E+00	,	9.69678150E+02
1.24764537E+00	,	9.38883850E+02
1.25764537E+00	,	9.32995691E+02
1.27178751E+00	,	9.20730246E+02
1.28912682E+00	,	9.06521558E+02
1.30086486E+00	,	8.88374014E+02
1.31086486E+00	,	8.34592202E+02
1.31793592E+00	,	8.30578570E+02
1.32793592E+00	,	8.27139278E+02
1.33833440E+00	,	8.22118922E+02
1.36026866E+00	,	8.19459486E+02
1.38394952E+00	,	8.14848929E+02
1.44741790E+00	,	8.25979565E+02
1.45741790E+00	,	8.26410389E+02
1.47156004E+00	,	8.23683212E+02
1.49156004E+00	,	8.18547695E+02
1.51984431E+00	,	8.16414928E+02
1.56088983E+00	,	8.21137123E+02
1.57088983E+00	,	8.22773869E+02
1.58770776E+00	,	8.24527967E+02
1.61149190E+00	,	8.27703450E+02
1.64512776E+00	,	8.35112986E+02
1.69269605E+00	,	8.46812899E+02
1.74269605E+00	,	8.58814752E+02
1.77748772E+00	,	8.60930511E+02
1.82670512E+00	,	8.63929697E+02
1.83670512E+00	,	8.65953455E+02
1.85352305E+00	,	8.68096653E+02
1.87730719E+00	,	8.73505439E+02
1.91730719E+00	,	8.84606539E+02
1.96733090E+00	,	8.98940928E+02
2.04313527E+00	,	9.21524979E+02
2.19959447E+00	,	9.72574037E+02
2.20959447E+00	,	9.75818384E+02
2.22641240E+00	,	9.80199137E+02
2.25019654E+00	,	9.85854587E+02
2.28383240E+00	,	9.88177272E+02
2.29383240E+00	,	9.86014381E+02
2.30797454E+00	,	9.88854479E+02
2.33175868E+00	,	9.92187490E+02
2.36539454E+00	,	1.00034329E+03
2.41296282E+00	,	1.01375306E+03
2.46296282E+00	,	1.02891843E+03
2.51296282E+00	,	1.04347412E+03
2.56296282E+00	,	1.05814299E+03
2.63905947E+00	,	1.08245576E+03
2.75307012E+00	,	1.11946172E+03
2.81224600E+00	,	1.13240086E+03
2.82224600E+00	,	1.13458236E+03
2.82560958E+00	,	1.13529054E+03
2.83233675E+00	,	1.13313519E+03
2.84473798E+00	,	1.13605877E+03
2.86327453E+00	,	1.14004924E+03
2.89921033E+00	,	1.14865609E+03
2.97536596E+00	,	1.17086554E+03
3.13541460E+00	,	1.22079832E+03
3.36729261E+00	,	1.29635539E+03
3.37729261E+00	,	1.29954624E+03
3.39411054E+00	,	1.30474838E+03
3.42239481E+00	,	1.31348294E+03
3.46996310E+00	,	1.32528207E+03
3.48267147E+00	,	1.32695147E+03
3.51621992E+00	,	1.33439815E+03
3.62090283E+00	,	1.36523701E+03
3.63090283E+00	,	1.36859823E+03
3.65090283E+00	,	1.37490630E+03
3.67918711E+00	,	1.38292828E+03
3.72675539E+00	,	1.39898166E+03
3.77675539E+00	,	1.41473674E+03
3.82675539E+00	,	1.43135955E+03
3.87675539E+00	,	1.44679306E+03
3.95052895E+00	,	1.47048835E+03
4.11289503E+00	,	1.52560049E+03
4.28079205E+00	,	1.58064574E+03
4.38999485E+00	,	1.61114016E+03
4.39999485E+00	,	1.61397689E+03
4.41681278E+00	,	1.61959527E+03
4.45044864E+00	,	1.63020646E+03
4.49801692E+00	,	1.64472931E+03
4.54801692E+00	,	1.66165377E+03
4.59801692E+00	,	1.67785645E+03
4.64801692E+00	,	1.69442933E+03
4.69801692E+00	,	1.71142531E+03
4.74801692E+00	,	1.72762487E+03
4.79801692E+00	,	1.74465256E+03
4.84801692E+00	,	1.76168559E+03
4.89801692E+00	,	1.77758431E+03
4.98191508E+00	,	1.80536013E+03
5.21526390E+00	,	1.88550294E+03
5.49533030E+00	,	1.98078737E+03
5.69261803E+00	,	2.04388768E+03
5.70261803E+00	,	2.04727636E+03
5.72261803E+00	,	2.05405206E+03
5.76261803E+00	,	2.06724144E+03
5.81261803E+00	,	2.08348711E+03
5.86261803E+00	,	2.10058651E+03
5.91261803E+00	,	2.11767577E+03
5.96261803E+00	,	2.13463321E+03
6.01261803E+00	,	2.15153063E+03
6.06261803E+00	,	2.16871898E+03
6.11261803E+00	,	2.18586559E+03
6.16261803E+00	,	2.20300119E+03
6.21261803E+00	,	2.21997841E+03
6.26261803E+00	,	2.23718316E+03
6.31261803E+00	,	2.25436964E+03
6.36261803E+00	,	2.27153950E+03
6.41261803E+00	,	2.28828696E+03
6.46261803E+00	,	2.30505218E+03
6.51261803E+00	,	2.32191801E+03
6.56261803E+00	,	2.33915605E+03
6.61261803E+00	,	2.35631961E+03
6.66261803E+00	,	2.37363397E+03
6.71261803E+00	,	2.39097366E+03
6.76261803E+00	,	2.40837231E+03
6.81261803E+00	,	2.42578241E+03
6.86261803E+00	,	2.44322453E+03
6.91261803E+00	,	2.46069208E+03
6.96261803E+00	,	2.47813906E+03
7.01261803E+00	,	2.49556173E+03
7.06261803E+00	,	2.51300250E+03
7.11261803E+00	,	2.53049530E+03
7.16261803E+00	,	2.54794535E+03
7.21261803E+00	,	2.56532405E+03


==> 4.Results_data/enf/enfPanelRibs_2elem/enf_panelribs6DofsBF_2.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	4.56874415E+01
1.00000000E-01	,	9.13748828E+01
1.50000000E-01	,	1.37062324E+02
2.00000000E-01	,	1.82717777E+02
2.50000000E-01	,	2.28057338E+02
3.00000000E-01	,	2.73023800E+02
3.50000000E-01	,	3.17673220E+02
4.00000000E-01	,	3.62049573E+02
4.50000000E-01	,	4.06115756E+02
5.00000000E-01	,	4.50073611E+02
5.50000000E-01	,	4.93716023E+02
6.00000000E-01	,	5.37264872E+02
6.50000000E-01	,	5.80482946E+02
7.00000000E-01	,	6.23532306E+02
7.50000000E-01	,	6.66172592E+02
8.00000000E-01	,	7.08255005E+02
8.50000000E-01	,	7.49589555E+02
9.00000000E-01	,	7.90101392E+02
9.50000000E-01	,	8.29770789E+02
1.00000000E+00	,	8.68668390E+02
1.05000000E+00	,	9.06559355E+02
1.10000000E+00	,	9.43461217E+02
1.15000000E+00	,	9.79077750E+02
1.20000000E+00	,	1.01116349E+03
1.22679452E+00	,	1.02179466E+03
1.24406813E+00	,	1.01965542E+03
1.25200941E+00	,	1.00311686E+03
1.26878574E+00	,	9.78043134E+02
1.27385317E+00	,	9.43943611E+02
1.29980042E+00	,	9.09636469E+02
1.33186174E+00	,	8.79608124E+02
1.36121876E+00	,	8.38105835E+02
1.37121876E+00	,	8.35530864E+02
1.38536090E+00	,	8.33339824E+02
1.40536090E+00	,	8.28465277E+02
1.42425387E+00	,	8.19785071E+02
1.46580540E+00	,	8.16047019E+02
1.54937997E+00	,	8.24573921E+02
1.67510585E+00	,	8.48731373E+02
1.83350110E+00	,	8.81959420E+02
2.00799087E+00	,	9.22929333E+02
2.01799087E+00	,	9.25194622E+02
2.03480880E+00	,	9.29280189E+02
2.05933053E+00	,	9.36203810E+02
2.10160631E+00	,	9.48318568E+02
2.16847086E+00	,	9.66782308E+02
2.22072694E+00	,	9.76586157E+02
2.32732458E+00	,	1.00482944E+03
2.45040454E+00	,	1.03682480E+03
2.61106797E+00	,	1.08092285E+03
2.78445046E+00	,	1.12604560E+03
3.03983900E+00	,	1.19960296E+03
3.33148190E+00	,	1.28746728E+03
3.64604508E+00	,	1.38418924E+03
3.97219034E+00	,	1.48530825E+03
4.33646615E+00	,	1.60068528E+03
4.77900366E+00	,	1.74495044E+03
5.42342496E+00	,	1.95965245E+03
6.23468277E+00	,	2.23463769E+03
7.29554453E+00	,	2.59908609E+03
8.75720459E+00	,	3.10632155E+03
1.08754663E+01	,	3.84646419E+03
1.14049019E+01	,	4.03190641E+03
1.23354801E+01	,	4.35844726E+03
1.38379777E+01	,	4.88612739E+03
1.60402482E+01	,	5.66035591E+03
1.66916539E+01	,	5.88953275E+03
1.78615399E+01	,	6.30119685E+03
1.82775915E+01	,	6.44761891E+03
1.90760100E+01	,	6.72869012E+03
2.07616016E+01	,	7.32231571E+03
2.12630962E+01	,	7.49894284E+03
2.21182661E+01	,	7.80014053E+03
2.37127794E+01	,	8.36181094E+03
2.60752838E+01	,	9.19404819E+03
2.68221730E+01	,	9.45717989E+03
2.80171714E+01	,	9.87816467E+03
3.00077324E+01	,	1.05795035E+04
3.05410175E+01	,	1.07673903E+04
3.17042776E+01	,	1.11772923E+04
3.37252509E+01	,	1.18894410E+04
3.45747285E+01	,	1.21888062E+04
3.60962974E+01	,	1.27250352E+04
3.67314495E+01	,	1.29488883E+04
3.80382833E+01	,	1.34094723E+04
3.85897870E+01	,	1.36038550E+04
3.94392629E+01	,	1.39032558E+04
4.10685687E+01	,	1.44775243E+04
4.16953331E+01	,	1.46984396E+04
4.28103378E+01	,	1.50914478E+04
4.49115030E+01	,	1.58320607E+04
4.56474006E+01	,	1.60914490E+04
4.69722837E+01	,	1.65584455E+04
4.91057473E+01	,	1.73104483E+04
4.97924736E+01	,	1.75525043E+04
5.14428854E+01	,	1.81342482E+04
5.19833946E+01	,	1.83247688E+04
5.30477632E+01	,	1.86999405E+04
5.53748745E+01	,	1.95202131E+04


==> 4.Results_data/enf/enfPanelRibs_2elem/enf_panelribs6DofsBF_5.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	4.59523871E+01
1.00000000E-01	,	9.19047743E+01
1.50000000E-01	,	1.37857161E+02
2.00000000E-01	,	1.83809548E+02
2.50000000E-01	,	2.29727647E+02
3.00000000E-01	,	2.75362192E+02
3.50000000E-01	,	3.20533552E+02
4.00000000E-01	,	3.65005130E+02
4.50000000E-01	,	4.09064960E+02
5.00000000E-01	,	4.52348087E+02
5.50000000E-01	,	4.95603721E+02
6.00000000E-01	,	5.37777914E+02
6.50000000E-01	,	5.79925556E+02
7.00000000E-01	,	6.22065101E+02
7.50000000E-01	,	6.63437187E+02
8.00000000E-01	,	7.04517522E+02
8.50000000E-01	,	7.45582321E+02
9.00000000E-01	,	7.86632222E+02
9.50000000E-01	,	8.26646378E+02
1.00000000E+00	,	8.66523174E+02
1.05000000E+00	,	9.06388390E+02
1.10000000E+00	,	9.44855461E+02
1.15000000E+00	,	9.82615995E+02
1.20000000E+00	,	1.01678251E+03
1.25000000E+00	,	1.04263229E+03
1.26250225E+00	,	1.03420499E+03
1.24731876E+00	,	9.95365490E+02
1.23453633E+00	,	9.47373000E+02
1.24453633E+00	,	9.36059045E+02
1.25867846E+00	,	9.36278757E+02
1.27867846E+00	,	9.37651165E+02
1.30696273E+00	,	9.40593989E+02
1.32457625E+00	,	9.35857293E+02
1.32469237E+00	,	9.11641397E+02
1.30349005E+00	,	8.62690700E+02
1.31528891E+00	,	8.28974420E+02
1.37582693E+00	,	8.38029823E+02
1.41466845E+00	,	8.42017643E+02
1.46744158E+00	,	8.46373369E+02
1.47744158E+00	,	8.24415654E+02
1.48027001E+00	,	8.23606095E+02
1.48592686E+00	,	8.12692334E+02
1.49543249E+00	,	8.10887395E+02
1.52032409E+00	,	8.12680579E+02
1.57709647E+00	,	8.26746835E+02
1.67245306E+00	,	8.54538649E+02
1.79164045E+00	,	8.85837062E+02
1.80164045E+00	,	8.84951972E+02
1.81578258E+00	,	8.76867670E+02
1.83578258E+00	,	8.74069687E+02
1.86406685E+00	,	8.76894939E+02
1.91163514E+00	,	8.88183227E+02
1.96163514E+00	,	9.04086343E+02
2.01163514E+00	,	9.20659035E+02
2.06163514E+00	,	9.37593731E+02
2.11163514E+00	,	9.53607758E+02
2.16163514E+00	,	9.69914504E+02
2.21163514E+00	,	9.86530298E+02
2.26163514E+00	,	1.00125171E+03
2.28316589E+00	,	1.00196665E+03
2.29182284E+00	,	9.93414269E+02
2.30182284E+00	,	9.89635186E+02
2.31596498E+00	,	9.90109729E+02
2.33596498E+00	,	9.96035232E+02
2.37596498E+00	,	1.00586274E+03
2.44559936E+00	,	1.02823594E+03
2.53930176E+00	,	1.05942207E+03
2.63891883E+00	,	1.09157972E+03
2.80473643E+00	,	1.14495171E+03
2.82788873E+00	,	1.13737565E+03
2.82828873E+00	,	1.13581774E+03
2.82852657E+00	,	1.13581169E+03
2.82900225E+00	,	1.13579898E+03
2.82995362E+00	,	1.13577114E+03
2.83185635E+00	,	1.13570646E+03
2.83566181E+00	,	1.13555194E+03
2.84327274E+00	,	1.13521186E+03
2.85607274E+00	,	1.13907380E+03
2.87417467E+00	,	1.14456051E+03
2.89977467E+00	,	1.15056749E+03
2.93597854E+00	,	1.16231322E+03
2.98597854E+00	,	1.17843398E+03
3.04672096E+00	,	1.19879430E+03
3.10780865E+00	,	1.21929048E+03
3.19968821E+00	,	1.24950115E+03
3.34157128E+00	,	1.29689039E+03
3.47177496E+00	,	1.33656697E+03
3.47377496E+00	,	1.33699546E+03
3.47777496E+00	,	1.33782360E+03
3.47804405E+00	,	1.33787791E+03
3.47815168E+00	,	1.33789958E+03
3.47836695E+00	,	1.33793078E+03
3.47838144E+00	,	1.33793144E+03
3.47841588E+00	,	1.33792414E+03
3.47842746E+00	,	1.33790771E+03
3.47839203E+00	,	1.33787319E+03
3.47826170E+00	,	1.33778129E+03
3.47799706E+00	,	1.33759595E+03
3.47745803E+00	,	1.33722152E+03
3.47634245E+00	,	1.33645824E+03
3.47381642E+00	,	1.33481830E+03
3.47077117E+00	,	1.33252253E+03
3.47463480E+00	,	1.33211115E+03
3.47948139E+00	,	1.33078624E+03
3.49407641E+00	,	1.33102265E+03
3.56530934E+00	,	1.35062952E+03
3.75853486E+00	,	1.41505431E+03
3.93444199E+00	,	1.47428309E+03
4.11380873E+00	,	1.53480822E+03
4.33322232E+00	,	1.60591474E+03
4.39671622E+00	,	1.61730495E+03
4.40671622E+00	,	1.62050377E+03
4.42353415E+00	,	1.62588866E+03
4.45717000E+00	,	1.63623874E+03


==> 4.Results_data/enf/enfPanelRibs_2elem/enf_panelribs6DofsBF_7.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	4.61357119E+01
1.00000000E-01	,	9.22714235E+01
1.50000000E-01	,	1.38407135E+02
2.00000000E-01	,	1.84542847E+02
2.50000000E-01	,	2.30678559E+02
3.00000000E-01	,	2.76796617E+02
3.50000000E-01	,	3.22720889E+02
4.00000000E-01	,	3.68286797E+02
4.50000000E-01	,	4.13475985E+02
5.00000000E-01	,	4.57655572E+02
5.50000000E-01	,	5.01247926E+02
6.00000000E-01	,	5.43472657E+02
6.50000000E-01	,	5.85666098E+02
7.00000000E-01	,	6.25514035E+02
7.50000000E-01	,	6.65265299E+02
8.00000000E-01	,	7.05004981E+02
8.50000000E-01	,	7.43292354E+02
9.00000000E-01	,	7.80513491E+02
9.50000000E-01	,	8.17731275E+02
1.00000000E+00	,	8.54949243E+02
1.05000000E+00	,	8.92152701E+02
1.10000000E+00	,	9.26490458E+02
1.15000000E+00	,	9.60702331E+02
1.20000000E+00	,	9.94771714E+02
1.25000000E+00	,	1.02650314E+03
1.30000000E+00	,	1.05383767E+03
1.31000000E+00	,	1.05740916E+03
1.32414214E+00	,	1.06146076E+03
1.32509350E+00	,	1.06172763E+03
1.32547405E+00	,	1.06183418E+03
1.32623514E+00	,	1.06203968E+03
1.32628634E+00	,	1.06204327E+03
1.32637245E+00	,	1.06204716E+03
1.32640689E+00	,	1.06203887E+03
1.32646482E+00	,	1.06200883E+03
1.32648242E+00	,	1.06194650E+03
1.32646799E+00	,	1.06180642E+03
1.32643900E+00	,	1.06152615E+03
1.32638042E+00	,	1.06096515E+03
1.32626104E+00	,	1.05984136E+03
1.32601391E+00	,	1.05758708E+03
1.32616845E+00	,	1.05425061E+03
1.32790972E+00	,	1.05074263E+03
1.32992705E+00	,	1.04412197E+03
1.33705975E+00	,	1.03592364E+03
1.33668004E+00	,	1.01621995E+03
1.30198876E+00	,	9.62388703E+02
1.24271786E+00	,	8.78712901E+02
1.23013371E+00	,	8.20146391E+02
1.24013371E+00	,	8.16224144E+02
1.25427584E+00	,	8.14716974E+02
1.27427584E+00	,	8.19918680E+02
1.30791170E+00	,	8.31008655E+02
1.35547998E+00	,	8.48597602E+02
1.40547998E+00	,	8.68806893E+02
1.45547998E+00	,	8.80958192E+02
1.50547998E+00	,	8.80957621E+02
1.55547998E+00	,	8.09885104E+02
1.56547998E+00	,	8.11676210E+02
1.58229791E+00	,	8.14498168E+02
1.61058218E+00	,	8.23728835E+02
1.65058218E+00	,	8.37778258E+02
1.70058218E+00	,	8.53176160E+02
1.75058218E+00	,	8.71547129E+02
1.80058218E+00	,	8.85959160E+02
1.85058218E+00	,	8.94719669E+02
1.93034734E+00	,	9.14954695E+02
1.94034734E+00	,	9.17967039E+02
1.96034734E+00	,	9.25527664E+02
1.98863162E+00	,	9.36009815E+02
2.03619990E+00	,	9.46660372E+02
2.04619990E+00	,	9.48552228E+02
2.04956349E+00	,	9.49141912E+02
2.05069486E+00	,	9.49335711E+02
2.05114741E+00	,	9.49412622E+02
2.05205250E+00	,	9.49565429E+02
2.05241454E+00	,	9.49626178E+02
2.05255936E+00	,	9.49650420E+02
2.05284899E+00	,	9.49684659E+02
2.05286847E+00	,	9.49673445E+02
2.05286689E+00	,	9.49652485E+02
2.05283670E+00	,	9.49604497E+02
2.05277592E+00	,	9.49508342E+02
2.05265283E+00	,	9.49315318E+02
2.05240064E+00	,	9.48926494E+02
2.05187356E+00	,	9.48138350E+02
2.05068806E+00	,	9.46501376E+02
2.04837122E+00	,	9.43599205E+02
2.04400177E+00	,	9.38500457E+02
2.04400136E+00	,	9.33299297E+02
2.05373260E+00	,	9.28995658E+02
2.07323352E+00	,	9.23175926E+02
2.08323352E+00	,	9.24644320E+02
2.10005145E+00	,	9.27704965E+02
2.12833572E+00	,	9.34222838E+02
2.16833572E+00	,	9.44487354E+02
2.21833572E+00	,	9.61128578E+02
2.26833572E+00	,	9.77186019E+02
2.31833572E+00	,	9.93767494E+02
2.36833572E+00	,	1.01175644E+03
2.41833572E+00	,	1.02835164E+03
2.46833572E+00	,	1.04525655E+03
2.51833572E+00	,	1.06012178E+03
2.57583813E+00	,	1.07697539E+03
2.73684450E+00	,	1.13220362E+03
2.74684450E+00	,	1.13559553E+03
2.76366243E+00	,	1.14125344E+03
2.79194670E+00	,	1.14789069E+03
2.81055588E+00	,	1.14960564E+03
2.78976306E+00	,	1.13276140E+03
2.79976306E+00	,	1.13360689E+03
2.81658099E+00	,	1.12320591E+03
2.82658099E+00	,	1.12588864E+03
2.84072313E+00	,	1.12984606E+03
2.86450727E+00	,	1.13581052E+03
2.90450727E+00	,	1.14683542E+03
2.95450727E+00	,	1.16360169E+03
3.00450727E+00	,	1.18035321E+03
3.05450727E+00	,	1.19661143E+03
3.12552077E+00	,	1.22047180E+03
3.25155122E+00	,	1.26317738E+03
3.37522863E+00	,	1.30237781E+03
3.64113949E+00	,	1.39293095E+03
3.65113949E+00	,	1.39648908E+03
3.67113949E+00	,	1.40360202E+03
3.71113949E+00	,	1.41742579E+03
3.76113949E+00	,	1.43399806E+03
3.77113949E+00	,	1.43748364E+03
3.78795742E+00	,	1.44241532E+03
3.79271425E+00	,	1.44365650E+03
3.80071425E+00	,	1.44559449E+03
3.80340512E+00	,	1.44620201E+03
3.80793060E+00	,	1.44717038E+03
3.80823504E+00	,	1.44723306E+03
3.80884391E+00	,	1.44735746E+03
3.80908746E+00	,	1.44740349E+03
3.80910385E+00	,	1.44740000E+03
3.80911037E+00	,	1.44739276E+03
3.80904956E+00	,	1.44735023E+03
3.80874362E+00	,	1.44719512E+03
3.80810123E+00	,	1.44687332E+03
3.80679795E+00	,	1.44622268E+03
3.80412141E+00	,	1.44489482E+03
3.79851750E+00	,	1.44214382E+03
3.78846603E+00	,	1.43727922E+03
3.77667330E+00	,	1.43103729E+03
3.78809467E+00	,	1.43238236E+03
3.77011607E+00	,	1.42058308E+03
3.78462928E+00	,	1.42102675E+03
3.79462928E+00	,	1.42319090E+03
3.81144721E+00	,	1.42664053E+03
3.83523135E+00	,	1.43464907E+03
3.86886721E+00	,	1.44464546E+03
3.89997826E+00	,	1.45321409E+03
4.01344479E+00	,	1.49121751E+03
4.19055332E+00	,	1.55114612E+03
4.36796250E+00	,	1.61208156E+03
4.49284076E+00	,	1.65435191E+03
4.62460834E+00	,	1.69762136E+03
4.93804898E+00	,	1.80546752E+03


==> 4.Results_data/enf/enfPanelRibs_4elem/enf_panelribs6DofsBF_2.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00000000E-02	,	4.54329637E+01
1.00000000E-01	,	9.08659277E+01
1.50000000E-01	,	1.36298891E+02
2.00000000E-01	,	1.81662592E+02
2.50000000E-01	,	2.26679237E+02
3.00000000E-01	,	2.71316447E+02
3.50000000E-01	,	3.15696054E+02
4.00000000E-01	,	3.59750507E+02
4.50000000E-01	,	4.03706475E+02
5.00000000E-01	,	4.47375199E+02
5.50000000E-01	,	4.91042940E+02
6.00000000E-01	,	5.34463445E+02
6.50000000E-01	,	5.77775055E+02
7.00000000E-01	,	6.21037196E+02
7.50000000E-01	,	6.63962116E+02
8.00000000E-01	,	7.06742567E+02
8.50000000E-01	,	7.48886280E+02
9.00000000E-01	,	7.89208409E+02
9.50000000E-01	,	8.28490334E+02
1.00000000E+00	,	8.66653608E+02
1.05000000E+00	,	9.03934707E+02
1.10000000E+00	,	9.40549351E+02
1.15000000E+00	,	9.76109912E+02
1.20000000E+00	,	1.01038617E+03
1.21000000E+00	,	1.01678243E+03
1.22681793E+00	,	1.02532240E+03
1.25060207E+00	,	9.97385097E+02
1.27287312E+00	,	9.91693925E+02
1.27248802E+00	,	9.58806858E+02
1.28809475E+00	,	9.31801898E+02
1.30613805E+00	,	8.99313904E+02
1.35081678E+00	,	8.76667627E+02
1.36174478E+00	,	8.32117434E+02
1.42684017E+00	,	8.20667157E+02
1.54381433E+00	,	8.29805193E+02
1.68594143E+00	,	8.52463012E+02
1.69594143E+00	,	8.55475823E+02
1.71275936E+00	,	8.60929236E+02
1.73654350E+00	,	8.66868297E+02
1.75483229E+00	,	8.68941407E+02
1.77694619E+00	,	8.70016159E+02
1.83092115E+00	,	8.80041318E+02
1.95681621E+00	,	9.18041710E+02
2.02963028E+00	,	9.27153777E+02
2.19927908E+00	,	9.75931472E+02
2.30514044E+00	,	9.96403453E+02
2.48729260E+00	,	1.04506789E+03
2.71012403E+00	,	1.11082424E+03
2.87146652E+00	,	1.15137753E+03
3.11313359E+00	,	1.21957118E+03
3.37521231E+00	,	1.29997408E+03
3.71497857E+00	,	1.40641273E+03
4.04370528E+00	,	1.50867204E+03
4.38935615E+00	,	1.61724562E+03
4.77005555E+00	,	1.74172076E+03
5.28301119E+00	,	1.91448747E+03
5.71480728E+00	,	2.05784313E+03
6.41303710E+00	,	2.29484380E+03
7.23754000E+00	,	2.57907523E+03
8.20442864E+00	,	2.91404538E+03
9.54705834E+00	,	3.38087246E+03
1.15799585E+01	,	4.09214305E+03
1.20903330E+01	,	4.27107624E+03
1.31888579E+01	,	4.65685188E+03
1.49085355E+01	,	5.26107942E+03
1.72712428E+01	,	6.09172836E+03
1.82054457E+01	,	6.42046676E+03
2.01113219E+01	,	7.09138871E+03
2.07471412E+01	,	7.31527094E+03
2.19713936E+01	,	7.74642365E+03
2.35056640E+01	,	8.28668007E+03
2.57161253E+01	,	9.06505766E+03
2.63910129E+01	,	9.30272671E+03
2.76543857E+01	,	9.74768017E+03
3.00899662E+01	,	1.06055686E+04
3.09223968E+01	,	1.08988100E+04
3.23418197E+01	,	1.13988356E+04
3.46688900E+01	,	1.22186576E+04
3.55807795E+01	,	1.25399326E+04
3.70501632E+01	,	1.30576151E+04
3.76372451E+01	,	1.32644624E+04
3.85493111E+01	,	1.35858046E+04
4.01544778E+01	,	1.41513495E+04
4.06935586E+01	,	1.43412826E+04
4.18117696E+01	,	1.47352792E+04
4.37619951E+01	,	1.54224374E+04
4.44885947E+01	,	1.56784582E+04
4.57444618E+01	,	1.61209710E+04
4.62519792E+01	,	1.62998028E+04
4.72283536E+01	,	1.66438421E+04
4.91315436E+01	,	1.73144705E+04
4.97566350E+01	,	1.75347337E+04
5.11182502E+01	,	1.80145382E+04
5.31248227E+01	,	1.87216144E+04
5.36685300E+01	,	1.89132054E+04
5.51245234E+01	,	1.94262773E+04
5.56524347E+01	,	1.96123068E+04
5.66929033E+01	,	1.99789548E+04
5.86640737E+01	,	2.06735684E+04


==> 4.Results_data/enf/enf_analytical_0.txt <==
-v,   F
 0,   0
 2.094,	2000

==> 4.Results_data/enf/enf_analytical_1.txt <==
-v,   F
1.33549	, 1617.39
1.32901	, 1600
1.32253	, 1578.26
1.31605	, 1565.22
1.30956	, 1543.48
1.2966	, 1526.09
1.29011	, 1508.7
1.28363	, 1486.96
1.27715	, 1469.57
1.26418	, 1434.78
1.25122	, 1404.35
1.24473	, 1373.91
1.23825	, 1347.83
1.23177	, 1330.43
1.22528	, 1300
1.2188	, 1273.91
1.2188	, 1239.13
1.21232	, 1213.04
1.21232	, 1178.26
1.21232	, 1156.52
1.21232	, 1117.39
1.21232	, 1082.61
1.22528	, 1034.78
1.23177	, 1000
1.24473	, 969.565
1.2577	, 943.478
1.27715	, 913.043
1.30308	, 882.609
1.33549	, 847.826
1.36143	, 821.739
1.40032	, 791.304

==> 4.Results_data/enf/enf_analytical_2.txt <==
-v,   F
1.42626	, 800
1.47164	, 808.696
1.50405	, 817.391
1.55592	, 826.087
1.61426	, 839.13
1.68558	, 856.522
1.76337	, 873.913
1.8282	, 886.957
1.906	, 904.348
1.98379	, 921.739
2.06159	, 939.13
2.11345	, 956.522
2.19773	, 978.261
2.28201	, 995.652
2.33387	, 1008.7
2.37925	, 1021.74
2.4376	, 1039.13
2.48298	, 1052.17
2.54133	, 1065.22
2.57374	, 1073.91
2.62561	, 1086.96
2.7034	, 1108.7
2.74878	, 1121.74
2.79417	, 1134.78
2.83955	, 1147.83
2.89141	, 1160.87
2.94327	, 1182.61
3.07293	, 1217.39
3.19611	, 1256.52
3.35818	, 1304.35
3.51378	, 1356.52
3.6564	, 1395.65
3.81199	, 1447.83
3.87034	, 1469.57
3.93517	, 1491.3
3.99352	, 1508.7

==> 4.Results_data/mmb/mmbPanelRibsCST_16elem/mmb_panelribs5DofsCST_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
4.33914950E-03	,	1.27000000E+00
8.67829903E-03	,	2.54000000E+00
1.30174485E-02	,	3.81000000E+00
1.73565980E-02	,	5.08000000E+00
2.16957475E-02	,	6.35000000E+00
2.60348970E-02	,	7.62000000E+00
3.03740465E-02	,	8.89000000E+00
3.47131960E-02	,	1.01600000E+01
3.90523456E-02	,	1.14300000E+01
4.33914950E-02	,	1.27000000E+01
4.77306446E-02	,	1.39700000E+01
5.20697941E-02	,	1.52400000E+01
5.64089436E-02	,	1.65100000E+01
6.07480931E-02	,	1.77800000E+01
6.50872427E-02	,	1.90500000E+01
6.94263921E-02	,	2.03200000E+01
7.37655417E-02	,	2.15900000E+01
7.81046910E-02	,	2.28600000E+01
8.24438406E-02	,	2.41300000E+01
8.67829902E-02	,	2.54000000E+01
9.11221398E-02	,	2.66700000E+01
9.54612891E-02	,	2.79400000E+01
9.98004388E-02	,	2.92100000E+01
1.04139588E-01	,	3.04800000E+01
1.08478738E-01	,	3.17500000E+01
1.12817887E-01	,	3.30200000E+01
1.17157037E-01	,	3.42900000E+01
1.21496186E-01	,	3.55600000E+01
1.25835336E-01	,	3.68300000E+01
1.30174485E-01	,	3.81000000E+01
1.34513635E-01	,	3.93700000E+01
1.38852784E-01	,	4.06400000E+01
1.43191934E-01	,	4.19100000E+01
1.47531083E-01	,	4.31800000E+01
1.51870233E-01	,	4.44500000E+01
1.56209382E-01	,	4.57200000E+01
1.60548532E-01	,	4.69900000E+01
1.64887681E-01	,	4.82600000E+01
1.69226831E-01	,	4.95300000E+01
1.73565980E-01	,	5.08000000E+01
1.77905130E-01	,	5.20700000E+01
1.82244279E-01	,	5.33400000E+01
1.86583429E-01	,	5.46100000E+01
1.90922578E-01	,	5.58800000E+01
1.95261728E-01	,	5.71500000E+01
1.99600878E-01	,	5.84200000E+01
2.03940027E-01	,	5.96900000E+01
2.08279176E-01	,	6.09600000E+01
2.12618326E-01	,	6.22300000E+01
2.16957475E-01	,	6.35000000E+01
2.21296625E-01	,	6.47700000E+01
2.25635774E-01	,	6.60400000E+01
2.29974924E-01	,	6.73100000E+01
2.34314073E-01	,	6.85800000E+01
2.38653223E-01	,	6.98500000E+01
2.42992372E-01	,	7.11200000E+01
2.47331865E-01	,	7.23900000E+01
2.51672109E-01	,	7.36600000E+01
2.56013835E-01	,	7.49300000E+01
2.60356766E-01	,	7.62000000E+01
2.64699694E-01	,	7.74700000E+01
2.69044922E-01	,	7.87400000E+01
2.73392429E-01	,	8.00100000E+01
2.77739925E-01	,	8.12800000E+01
2.82087413E-01	,	8.25500000E+01
2.86437055E-01	,	8.38200000E+01
2.90791354E-01	,	8.50900000E+01
2.95145629E-01	,	8.63600000E+01
2.99499880E-01	,	8.76300000E+01
3.03854111E-01	,	8.89000000E+01
3.08209424E-01	,	9.01700000E+01
3.12572873E-01	,	9.14400000E+01
3.16936280E-01	,	9.27100000E+01
3.21299653E-01	,	9.39800000E+01
3.25662989E-01	,	9.52500000E+01
3.30026288E-01	,	9.65200000E+01
3.34389704E-01	,	9.77900000E+01
3.38763647E-01	,	9.90600000E+01
3.43138242E-01	,	1.00330000E+02
3.47512791E-01	,	1.01600000E+02
3.51887298E-01	,	1.02870000E+02
3.56261757E-01	,	1.04140000E+02
3.60636172E-01	,	1.05410000E+02
3.65010542E-01	,	1.06680000E+02
3.69394325E-01	,	1.07950000E+02
3.73781215E-01	,	1.09220000E+02
3.78168059E-01	,	1.10490000E+02
3.82554862E-01	,	1.11760000E+02
3.86941618E-01	,	1.13030000E+02
3.91328329E-01	,	1.14300000E+02
3.95714990E-01	,	1.15570000E+02
4.00101602E-01	,	1.16840000E+02
4.04492537E-01	,	1.18110000E+02
4.08891360E-01	,	1.19380000E+02
4.13290145E-01	,	1.20650000E+02
4.17688890E-01	,	1.21920000E+02
4.22087589E-01	,	1.23190000E+02
4.26486244E-01	,	1.24460000E+02
4.30884848E-01	,	1.25730000E+02
4.35283403E-01	,	1.27000000E+02
4.39681905E-01	,	1.28270000E+02
4.44080354E-01	,	1.29540000E+02
4.48485328E-01	,	1.30810000E+02
4.52894209E-01	,	1.32080000E+02
4.57303046E-01	,	1.33350000E+02
4.61711835E-01	,	1.34620000E+02
4.66120573E-01	,	1.35890000E+02
4.70529261E-01	,	1.37160000E+02
4.74937893E-01	,	1.38430000E+02
4.79346468E-01	,	1.39700000E+02
4.83754984E-01	,	1.40970000E+02
4.88163440E-01	,	1.42240000E+02
4.92571947E-01	,	1.43510000E+02
4.96985918E-01	,	1.44780000E+02
5.01402139E-01	,	1.46050000E+02
5.05818305E-01	,	1.47320000E+02
5.10234418E-01	,	1.48590000E+02
5.14650470E-01	,	1.49860000E+02
5.19066466E-01	,	1.51130000E+02
5.23482399E-01	,	1.52400000E+02
5.27898269E-01	,	1.53670000E+02
5.32314077E-01	,	1.54940000E+02
5.36729818E-01	,	1.56210000E+02
5.41145608E-01	,	1.57480000E+02
5.45564210E-01	,	1.58750000E+02
5.49985081E-01	,	1.60020000E+02
5.54405893E-01	,	1.61290000E+02
5.58826650E-01	,	1.62560000E+02
5.63247347E-01	,	1.63830000E+02
5.67667983E-01	,	1.65100000E+02
5.72088557E-01	,	1.66370000E+02
5.76509070E-01	,	1.67640000E+02
5.80929519E-01	,	1.68910000E+02
5.85350668E-01	,	1.70180000E+02
5.89773459E-01	,	1.71450000E+02
5.94196817E-01	,	1.72720000E+02
5.98620117E-01	,	1.73990000E+02
6.03043361E-01	,	1.75260000E+02
6.07466562E-01	,	1.76530000E+02
6.11890078E-01	,	1.77800000E+02
6.16314115E-01	,	1.79070000E+02
6.20738707E-01	,	1.80340000E+02
6.25164192E-01	,	1.81610000E+02
6.29592270E-01	,	1.82880000E+02
6.34020693E-01	,	1.84150000E+02
6.38451314E-01	,	1.85420000E+02
6.42884593E-01	,	1.86690000E+02
6.47317868E-01	,	1.87960000E+02
6.51751702E-01	,	1.89230000E+02
6.56191840E-01	,	1.90500000E+02
6.60632027E-01	,	1.91770000E+02
6.65072258E-01	,	1.93040000E+02
6.69512532E-01	,	1.94310000E+02
6.73960131E-01	,	1.95580000E+02
6.78409312E-01	,	1.96850000E+02
6.82858614E-01	,	1.98120000E+02
6.87308034E-01	,	1.99390000E+02
6.91757567E-01	,	2.00660000E+02
6.96215029E-01	,	2.01930000E+02
7.00675152E-01	,	2.03200000E+02
7.05135503E-01	,	2.04470000E+02
7.09596073E-01	,	2.05740000E+02
7.14056853E-01	,	2.07010000E+02
7.18517836E-01	,	2.08280000E+02
7.22988972E-01	,	2.09550000E+02
7.27461606E-01	,	2.10820000E+02
7.31934582E-01	,	2.12090000E+02
7.36407887E-01	,	2.13360000E+02
7.40881515E-01	,	2.14630000E+02
7.45355454E-01	,	2.15900000E+02
7.49832377E-01	,	2.17170000E+02
7.54317961E-01	,	2.18440000E+02
7.58803993E-01	,	2.19710000E+02
7.63290463E-01	,	2.20980000E+02
7.67777363E-01	,	2.22250000E+02
7.72264680E-01	,	2.23520000E+02
7.76752407E-01	,	2.24790000E+02
7.81240585E-01	,	2.26060000E+02
7.85737643E-01	,	2.27330000E+02
7.90236558E-01	,	2.28600000E+02
7.94735985E-01	,	2.29870000E+02
7.99235910E-01	,	2.31140000E+02
8.03736322E-01	,	2.32410000E+02
8.08237212E-01	,	2.33680000E+02
8.12738569E-01	,	2.34950000E+02
8.17241130E-01	,	2.36220000E+02
8.21750950E-01	,	2.37490000E+02
8.26261829E-01	,	2.38760000E+02
8.30773235E-01	,	2.40030000E+02
8.35285157E-01	,	2.41300000E+02
8.39797583E-01	,	2.42570000E+02
8.44310504E-01	,	2.43840000E+02
8.48823911E-01	,	2.45110000E+02
8.53340082E-01	,	2.46380000E+02
8.57860350E-01	,	2.47650000E+02
8.62381160E-01	,	2.48920000E+02
8.66902469E-01	,	2.50190000E+02
8.71424270E-01	,	2.51460000E+02
8.75946552E-01	,	2.52730000E+02
8.80469903E-01	,	2.54000000E+02
8.84996330E-01	,	2.55270000E+02
8.89523762E-01	,	2.56540000E+02
8.94051660E-01	,	2.57810000E+02
8.98580362E-01	,	2.59080000E+02
9.03110529E-01	,	2.60350000E+02
9.07642312E-01	,	2.61620000E+02
9.12177096E-01	,	2.62890000E+02
9.16714457E-01	,	2.64160000E+02
9.21255721E-01	,	2.65430000E+02
9.25800428E-01	,	2.66700000E+02
9.30345740E-01	,	2.67970000E+02
9.34898946E-01	,	2.69240000E+02
9.39454091E-01	,	2.70510000E+02
9.44009765E-01	,	2.71780000E+02
9.48571415E-01	,	2.73050000E+02
9.53139510E-01	,	2.74320000E+02
9.57708218E-01	,	2.75590000E+02
9.62277531E-01	,	2.76860000E+02
9.66853579E-01	,	2.78130000E+02
9.71437365E-01	,	2.79400000E+02
9.76021893E-01	,	2.80670000E+02
9.80607154E-01	,	2.81940000E+02
9.85193137E-01	,	2.83210000E+02
9.89791870E-01	,	2.84480000E+02
9.94393672E-01	,	2.85750000E+02
9.98996387E-01	,	2.87020000E+02
1.00360000E+00	,	2.88290000E+02
1.00820452E+00	,	2.89560000E+02
1.01281940E+00	,	2.90830000E+02
1.01743993E+00	,	2.92100000E+02
1.02206158E+00	,	2.93370000E+02
1.02668435E+00	,	2.94640000E+02
1.03130823E+00	,	2.95910000E+02
1.03593383E+00	,	2.97180000E+02
1.04057274E+00	,	2.98450000E+02
1.04521299E+00	,	2.99720000E+02
1.04985458E+00	,	3.00990000E+02
1.05449751E+00	,	3.02260000E+02
1.05914178E+00	,	3.03530000E+02
1.06378968E+00	,	3.04800000E+02
1.06844737E+00	,	3.06070000E+02
1.07310660E+00	,	3.07340000E+02
1.07776738E+00	,	3.08610000E+02
1.08242972E+00	,	3.09880000E+02
1.08709362E+00	,	3.11150000E+02
1.09176460E+00	,	3.12420000E+02
1.09643984E+00	,	3.13690000E+02
1.10111682E+00	,	3.14960000E+02
1.10579553E+00	,	3.16230000E+02
1.11047699E+00	,	3.17500000E+02
1.11516444E+00	,	3.18770000E+02
1.11985381E+00	,	3.20040000E+02
1.12454602E+00	,	3.21310000E+02
1.12924226E+00	,	3.22580000E+02
1.13394498E+00	,	3.23850000E+02
1.13865385E+00	,	3.25120000E+02
1.14337258E+00	,	3.26390000E+02
1.14809581E+00	,	3.27660000E+02
1.15283248E+00	,	3.28930000E+02
1.15757239E+00	,	3.30200000E+02
1.16232494E+00	,	3.31470000E+02
1.16708756E+00	,	3.32740000E+02
1.17185322E+00	,	3.34010000E+02
1.17663531E+00	,	3.35280000E+02
1.18142807E+00	,	3.36550000E+02
1.18622454E+00	,	3.37820000E+02
1.19103238E+00	,	3.39090000E+02
1.19585946E+00	,	3.40360000E+02
1.20069120E+00	,	3.41630000E+02
1.20552770E+00	,	3.42900000E+02
1.21038557E+00	,	3.44170000E+02
1.21525599E+00	,	3.45440000E+02
1.22013245E+00	,	3.46710000E+02
1.22501515E+00	,	3.47980000E+02
1.22992411E+00	,	3.49250000E+02
1.23484326E+00	,	3.50520000E+02
1.23977036E+00	,	3.51790000E+02
1.24470722E+00	,	3.53060000E+02
1.24967142E+00	,	3.54330000E+02
1.25464569E+00	,	3.55600000E+02
1.25963058E+00	,	3.56870000E+02
1.26463668E+00	,	3.58140000E+02
1.26966162E+00	,	3.59410000E+02
1.27470017E+00	,	3.60680000E+02
1.27976369E+00	,	3.61950000E+02
1.28484610E+00	,	3.63220000E+02
1.28995636E+00	,	3.64490000E+02
1.29510806E+00	,	3.65760000E+02
1.30030704E+00	,	3.67030000E+02
1.30556204E+00	,	3.68300000E+02
1.31089493E+00	,	3.69570000E+02
1.31630373E+00	,	3.70840000E+02
1.32181501E+00	,	3.72110000E+02
1.32747629E+00	,	3.73380000E+02
1.33330668E+00	,	3.74650000E+02
1.33943434E+00	,	3.75920000E+02
1.34612341E+00	,	3.77190000E+02
1.34757038E+00	,	3.77444000E+02
1.35027182E+00	,	3.77871175E+02
1.35127289E+00	,	3.78014860E+02
1.35319459E+00	,	3.78256505E+02
1.35390476E+00	,	3.78324854E+02
1.35417737E+00	,	3.78347844E+02
1.35483242E+00	,	3.78393823E+02
1.35512621E+00	,	3.78409289E+02
1.35524595E+00	,	3.78414491E+02
1.35557246E+00	,	3.78424895E+02
1.35560503E+00	,	3.78425593E+02
1.35568246E+00	,	3.78426993E+02
1.35572217E+00	,	3.78427554E+02
1.35576120E+00	,	3.78427925E+02
1.35583671E+00	,	3.78427955E+02
1.35597945E+00	,	3.78425702E+02
1.35624522E+00	,	3.78415700E+02
1.35670021E+00	,	3.78374331E+02
1.35727917E+00	,	3.78199274E+02
1.35758252E+00	,	3.77718079E+02
1.35790819E+00	,	3.76857473E+02
1.35795963E+00	,	3.75272389E+02
1.35803682E+00	,	3.73031967E+02
1.35933154E+00	,	3.70189183E+02
1.36048566E+00	,	3.65984546E+02
1.36241600E+00	,	3.61134426E+02
1.36637874E+00	,	3.54602108E+02
1.37254611E+00	,	3.47211391E+02
1.38053563E+00	,	3.38588050E+02
1.39259330E+00	,	3.28960109E+02
1.40703183E+00	,	3.19894580E+02
1.42368490E+00	,	3.11332535E+02
1.44216030E+00	,	3.03168997E+02
1.46283917E+00	,	2.95468672E+02
1.48526857E+00	,	2.88121926E+02
1.50919117E+00	,	2.81064835E+02
1.53510951E+00	,	2.74379426E+02
1.56193108E+00	,	2.67855454E+02
1.59024592E+00	,	2.61587567E+02
1.61944551E+00	,	2.55465214E+02
1.64905568E+00	,	2.49407627E+02
1.67883297E+00	,	2.43375319E+02
1.70830498E+00	,	2.37298754E+02
1.73690202E+00	,	2.31100648E+02
1.76462848E+00	,	2.24786709E+02
1.79301643E+00	,	2.18557033E+02
1.82893644E+00	,	2.13245468E+02
1.89282808E+00	,	2.11195263E+02
2.02651478E+00	,	2.16932552E+02
2.24862650E+00	,	2.32135483E+02
2.47718393E+00	,	2.48003833E+02
2.65789709E+00	,	2.59082243E+02
2.66261814E+00	,	2.59336243E+02
2.67020451E+00	,	2.59763420E+02
2.68115934E+00	,	2.60367536E+02
2.69645663E+00	,	2.61221888E+02
2.71485843E+00	,	2.62258246E+02
2.74557782E+00	,	2.63979101E+02
2.78668031E+00	,	2.66187649E+02
2.84614042E+00	,	2.69438283E+02
2.92892132E+00	,	2.73911510E+02
3.02745086E+00	,	2.79239137E+02
3.14613946E+00	,	2.85714669E+02
3.29161755E+00	,	2.93808897E+02
3.46961598E+00	,	3.03880449E+02
3.47402464E+00	,	3.04134449E+02
3.48166891E+00	,	3.04561624E+02
3.49443262E+00	,	3.05280045E+02
3.51251807E+00	,	3.06296045E+02
3.53446678E+00	,	3.07566045E+02
3.55590937E+00	,	3.08836045E+02
3.57837954E+00	,	3.10106045E+02
3.60100991E+00	,	3.11376045E+02
3.62277877E+00	,	3.12646045E+02
3.64405890E+00	,	3.13916045E+02
3.66583918E+00	,	3.15186045E+02
3.68809661E+00	,	3.16456045E+02
3.71017166E+00	,	3.17726045E+02
3.73203866E+00	,	3.18996045E+02
3.75298470E+00	,	3.20266045E+02
3.77472038E+00	,	3.21536045E+02
3.79674171E+00	,	3.22806045E+02
3.81855370E+00	,	3.24076045E+02
3.84019960E+00	,	3.25346045E+02
3.86084771E+00	,	3.26616045E+02
3.88245204E+00	,	3.27886045E+02
3.90448226E+00	,	3.29156045E+02
3.92621137E+00	,	3.30426045E+02
3.94709587E+00	,	3.31696045E+02
3.96807781E+00	,	3.32966045E+02
3.98918563E+00	,	3.34236045E+02
4.01092404E+00	,	3.35506045E+02
4.03240932E+00	,	3.36776045E+02
4.05369033E+00	,	3.38046045E+02
4.07422201E+00	,	3.39316045E+02
4.09747896E+00	,	3.40729771E+02
4.13390260E+00	,	3.42883701E+02
4.20053608E+00	,	3.46952110E+02
4.29212965E+00	,	3.52487621E+02
4.42706697E+00	,	3.60759850E+02
4.59377218E+00	,	3.71105478E+02
4.79357050E+00	,	3.83533894E+02


==> 4.Results_data/mmb/mmbPanelRibsCST_4elem/mmb_panelribs5DofsCST_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
4.11970453E-03	,	1.27000000E+00
8.23940906E-03	,	2.54000000E+00
1.23591136E-02	,	3.81000000E+00
1.64788181E-02	,	5.08000000E+00
2.05985227E-02	,	6.35000000E+00
2.47182272E-02	,	7.62000000E+00
2.88379318E-02	,	8.89000000E+00
3.29576363E-02	,	1.01600000E+01
3.70773407E-02	,	1.14300000E+01
4.11970453E-02	,	1.27000000E+01
4.53167498E-02	,	1.39700000E+01
4.94364543E-02	,	1.52400000E+01
5.35561589E-02	,	1.65100000E+01
5.76758634E-02	,	1.77800000E+01
6.17955678E-02	,	1.90500000E+01
6.59152725E-02	,	2.03200000E+01
7.00349771E-02	,	2.15900000E+01
7.41546816E-02	,	2.28600000E+01
7.82743862E-02	,	2.41300000E+01
8.23940906E-02	,	2.54000000E+01
8.65137952E-02	,	2.66700000E+01
9.06334998E-02	,	2.79400000E+01
9.47532042E-02	,	2.92100000E+01
9.88729087E-02	,	3.04800000E+01
1.02992613E-01	,	3.17500000E+01
1.07112318E-01	,	3.30200000E+01
1.11232022E-01	,	3.42900000E+01
1.15351727E-01	,	3.55600000E+01
1.19471432E-01	,	3.68300000E+01
1.23591136E-01	,	3.81000000E+01
1.27710840E-01	,	3.93700000E+01
1.31830545E-01	,	4.06400000E+01
1.35950250E-01	,	4.19100000E+01
1.40069954E-01	,	4.31800000E+01
1.44189658E-01	,	4.44500000E+01
1.48309363E-01	,	4.57200000E+01
1.52429068E-01	,	4.69900000E+01
1.56548772E-01	,	4.82600000E+01
1.60668477E-01	,	4.95300000E+01
1.64788181E-01	,	5.08000000E+01
1.68907886E-01	,	5.20700000E+01
1.73027590E-01	,	5.33400000E+01
1.77147295E-01	,	5.46100000E+01
1.81266999E-01	,	5.58800000E+01
1.85386704E-01	,	5.71500000E+01
1.89506409E-01	,	5.84200000E+01
1.93626113E-01	,	5.96900000E+01
1.97745818E-01	,	6.09600000E+01
2.01865522E-01	,	6.22300000E+01
2.05985227E-01	,	6.35000000E+01
2.10104931E-01	,	6.47700000E+01
2.14224636E-01	,	6.60400000E+01
2.18344340E-01	,	6.73100000E+01
2.22464045E-01	,	6.85800000E+01
2.26583749E-01	,	6.98500000E+01
2.30703454E-01	,	7.11200000E+01
2.34823676E-01	,	7.23900000E+01
2.38944370E-01	,	7.36600000E+01
2.43066970E-01	,	7.49300000E+01
2.47190088E-01	,	7.62000000E+01
2.51313204E-01	,	7.74700000E+01
2.55439505E-01	,	7.87400000E+01
2.59566740E-01	,	8.00100000E+01
2.63693964E-01	,	8.12800000E+01
2.67821176E-01	,	8.25500000E+01
2.71952204E-01	,	8.38200000E+01
2.76085511E-01	,	8.50900000E+01
2.80218791E-01	,	8.63600000E+01
2.84352044E-01	,	8.76300000E+01
2.88485272E-01	,	8.89000000E+01
2.92622267E-01	,	9.01700000E+01
2.96763682E-01	,	9.14400000E+01
3.00905051E-01	,	9.27100000E+01
3.05046377E-01	,	9.39800000E+01
3.09187663E-01	,	9.52500000E+01
3.13328906E-01	,	9.65200000E+01
3.17473388E-01	,	9.77900000E+01
3.21624616E-01	,	9.90600000E+01
3.25775796E-01	,	1.00330000E+02
3.29926921E-01	,	1.01600000E+02
3.34077997E-01	,	1.02870000E+02
3.38229018E-01	,	1.04140000E+02
3.42379988E-01	,	1.05410000E+02
3.46532954E-01	,	1.06680000E+02
3.50694851E-01	,	1.07950000E+02
3.54856701E-01	,	1.09220000E+02
3.59018498E-01	,	1.10490000E+02
3.63180244E-01	,	1.11760000E+02
3.67341934E-01	,	1.13030000E+02
3.71503567E-01	,	1.14300000E+02
3.75665143E-01	,	1.15570000E+02
3.79827064E-01	,	1.16840000E+02
3.83998326E-01	,	1.18110000E+02
3.88170422E-01	,	1.19380000E+02
3.92342469E-01	,	1.20650000E+02
3.96514462E-01	,	1.21920000E+02
4.00686402E-01	,	1.23190000E+02
4.04858283E-01	,	1.24460000E+02
4.09030102E-01	,	1.25730000E+02
4.13201861E-01	,	1.27000000E+02
4.17373552E-01	,	1.28270000E+02
4.21550818E-01	,	1.29540000E+02
4.25731466E-01	,	1.30810000E+02
4.29912064E-01	,	1.32080000E+02
4.34092608E-01	,	1.33350000E+02
4.38273094E-01	,	1.34620000E+02
4.42453520E-01	,	1.35890000E+02
4.46633885E-01	,	1.37160000E+02
4.50814183E-01	,	1.38430000E+02
4.54994413E-01	,	1.39700000E+02
4.59174574E-01	,	1.40970000E+02
4.63358079E-01	,	1.42240000E+02
4.67544903E-01	,	1.43510000E+02
4.71731674E-01	,	1.44780000E+02
4.75918388E-01	,	1.46050000E+02
4.80105047E-01	,	1.47320000E+02
4.84291645E-01	,	1.48590000E+02
4.88478181E-01	,	1.49860000E+02
4.92664653E-01	,	1.51130000E+02
4.96851062E-01	,	1.52400000E+02
5.01037525E-01	,	1.53670000E+02
5.05226292E-01	,	1.54940000E+02
5.09416978E-01	,	1.56210000E+02
5.13607660E-01	,	1.57480000E+02
5.17798292E-01	,	1.58750000E+02
5.21988871E-01	,	1.60020000E+02
5.26179393E-01	,	1.61290000E+02
5.30369860E-01	,	1.62560000E+02
5.34560363E-01	,	1.63830000E+02
5.38751897E-01	,	1.65100000E+02
5.42944551E-01	,	1.66370000E+02
5.47137407E-01	,	1.67640000E+02
5.51330215E-01	,	1.68910000E+02
5.55523065E-01	,	1.70180000E+02
5.59716284E-01	,	1.71450000E+02
5.63909881E-01	,	1.72720000E+02
5.68104557E-01	,	1.73990000E+02
5.72300671E-01	,	1.75260000E+02
5.76497812E-01	,	1.76530000E+02
5.80695434E-01	,	1.77800000E+02
5.84896468E-01	,	1.79070000E+02
5.89097522E-01	,	1.80340000E+02
5.93298590E-01	,	1.81610000E+02
5.97503348E-01	,	1.82880000E+02
6.01709819E-01	,	1.84150000E+02
6.05916366E-01	,	1.85420000E+02
6.10122979E-01	,	1.86690000E+02
6.14331898E-01	,	1.87960000E+02
6.18545266E-01	,	1.89230000E+02
6.22758783E-01	,	1.90500000E+02
6.26972446E-01	,	1.91770000E+02
6.31186251E-01	,	1.93040000E+02
6.35401414E-01	,	1.94310000E+02
6.39623064E-01	,	1.95580000E+02
6.43844961E-01	,	1.96850000E+02
6.48067100E-01	,	1.98120000E+02
6.52289474E-01	,	1.99390000E+02
6.56512076E-01	,	2.00660000E+02
6.60736849E-01	,	2.01930000E+02
6.64967974E-01	,	2.03200000E+02
6.69199448E-01	,	2.04470000E+02
6.73431265E-01	,	2.05740000E+02
6.77663420E-01	,	2.07010000E+02
6.81895903E-01	,	2.08280000E+02
6.86128709E-01	,	2.09550000E+02
6.90367323E-01	,	2.10820000E+02
6.94608760E-01	,	2.12090000E+02
6.98850635E-01	,	2.13360000E+02
7.03092942E-01	,	2.14630000E+02
7.07335675E-01	,	2.15900000E+02
7.11578827E-01	,	2.17170000E+02
7.15822389E-01	,	2.18440000E+02
7.20071382E-01	,	2.19710000E+02
7.24322948E-01	,	2.20980000E+02
7.28575015E-01	,	2.22250000E+02
7.32827582E-01	,	2.23520000E+02
7.37080638E-01	,	2.24790000E+02
7.41334180E-01	,	2.26060000E+02
7.45588217E-01	,	2.27330000E+02
7.49846405E-01	,	2.28600000E+02
7.54107232E-01	,	2.29870000E+02
7.58368594E-01	,	2.31140000E+02
7.62630487E-01	,	2.32410000E+02
7.66892900E-01	,	2.33680000E+02
7.71155828E-01	,	2.34950000E+02
7.75420177E-01	,	2.36220000E+02
7.79687996E-01	,	2.37490000E+02
7.83956762E-01	,	2.38760000E+02
7.88226061E-01	,	2.40030000E+02
7.92495884E-01	,	2.41300000E+02
7.96766648E-01	,	2.42570000E+02
8.01039660E-01	,	2.43840000E+02
8.05313739E-01	,	2.45110000E+02
8.09588506E-01	,	2.46380000E+02
8.13864436E-01	,	2.47650000E+02
8.18141870E-01	,	2.48920000E+02
8.22421335E-01	,	2.50190000E+02
8.26703106E-01	,	2.51460000E+02
8.30986499E-01	,	2.52730000E+02
8.35273649E-01	,	2.54000000E+02
8.39561392E-01	,	2.55270000E+02
8.43851267E-01	,	2.56540000E+02
8.48145951E-01	,	2.57810000E+02
8.52441233E-01	,	2.59080000E+02
8.56737069E-01	,	2.60350000E+02
8.61037170E-01	,	2.61620000E+02
8.65341350E-01	,	2.62890000E+02
8.69646138E-01	,	2.64160000E+02
8.73951526E-01	,	2.65430000E+02
8.78258391E-01	,	2.66700000E+02
8.82572864E-01	,	2.67970000E+02
8.86888288E-01	,	2.69240000E+02
8.91204384E-01	,	2.70510000E+02
8.95521149E-01	,	2.71780000E+02
8.99839276E-01	,	2.73050000E+02
9.04165803E-01	,	2.74320000E+02
9.08493298E-01	,	2.75590000E+02
9.12821556E-01	,	2.76860000E+02
9.17150576E-01	,	2.78130000E+02
9.21480354E-01	,	2.79400000E+02
9.25816128E-01	,	2.80670000E+02
9.30156004E-01	,	2.81940000E+02
9.34496752E-01	,	2.83210000E+02
9.38838369E-01	,	2.84480000E+02
9.43180859E-01	,	2.85750000E+02
9.47524219E-01	,	2.87020000E+02
9.51875895E-01	,	2.88290000E+02
9.56228889E-01	,	2.89560000E+02
9.60582866E-01	,	2.90830000E+02
9.64937831E-01	,	2.92100000E+02
9.69293785E-01	,	2.93370000E+02
9.73653265E-01	,	2.94640000E+02
9.78017793E-01	,	2.95910000E+02
9.82383408E-01	,	2.97180000E+02
9.86750120E-01	,	2.98450000E+02
9.91117931E-01	,	2.99720000E+02
9.95488696E-01	,	3.00990000E+02
9.99863745E-01	,	3.02260000E+02
1.00423997E+00	,	3.03530000E+02
1.00861739E+00	,	3.04800000E+02
1.01299750E+00	,	3.06070000E+02
1.01738060E+00	,	3.07340000E+02
1.02176521E+00	,	3.08610000E+02
1.02615242E+00	,	3.09880000E+02
1.03054265E+00	,	3.11150000E+02
1.03493687E+00	,	3.12420000E+02
1.03933467E+00	,	3.13690000E+02
1.04373743E+00	,	3.14960000E+02
1.04814231E+00	,	3.16230000E+02
1.05255395E+00	,	3.17500000E+02
1.05696872E+00	,	3.18770000E+02
1.06138538E+00	,	3.20040000E+02
1.06581008E+00	,	3.21310000E+02
1.07023881E+00	,	3.22580000E+02
1.07466929E+00	,	3.23850000E+02
1.07910354E+00	,	3.25120000E+02
1.08354755E+00	,	3.26390000E+02
1.08799397E+00	,	3.27660000E+02
1.09244237E+00	,	3.28930000E+02
1.09689436E+00	,	3.30200000E+02
1.10135743E+00	,	3.31470000E+02
1.10582334E+00	,	3.32740000E+02
1.11029156E+00	,	3.34010000E+02
1.11476215E+00	,	3.35280000E+02
1.11924348E+00	,	3.36550000E+02
1.12373024E+00	,	3.37820000E+02
1.12821969E+00	,	3.39090000E+02
1.13271189E+00	,	3.40360000E+02
1.13721035E+00	,	3.41630000E+02
1.14171883E+00	,	3.42900000E+02
1.14623046E+00	,	3.44170000E+02
1.15074530E+00	,	3.45440000E+02
1.15526424E+00	,	3.46710000E+02
1.15979496E+00	,	3.47980000E+02
1.16432935E+00	,	3.49250000E+02
1.16886749E+00	,	3.50520000E+02
1.17341210E+00	,	3.51790000E+02
1.17796543E+00	,	3.53060000E+02
1.18252302E+00	,	3.54330000E+02
1.18708748E+00	,	3.55600000E+02
1.19165898E+00	,	3.56870000E+02
1.19623746E+00	,	3.58140000E+02
1.20082483E+00	,	3.59410000E+02
1.20542262E+00	,	3.60680000E+02
1.21003262E+00	,	3.61950000E+02
1.21465310E+00	,	3.63220000E+02
1.21928824E+00	,	3.64490000E+02
1.22393280E+00	,	3.65760000E+02
1.22859630E+00	,	3.67030000E+02
1.23326902E+00	,	3.68300000E+02
1.23795954E+00	,	3.69570000E+02
1.24266793E+00	,	3.70840000E+02
1.24738663E+00	,	3.72110000E+02
1.25213057E+00	,	3.73380000E+02
1.25689225E+00	,	3.74650000E+02
1.26166753E+00	,	3.75920000E+02
1.26647474E+00	,	3.77190000E+02
1.27130223E+00	,	3.78460000E+02
1.27614924E+00	,	3.79730000E+02
1.28103619E+00	,	3.81000000E+02
1.28594782E+00	,	3.82270000E+02
1.29089506E+00	,	3.83540000E+02
1.29588545E+00	,	3.84810000E+02
1.30091770E+00	,	3.86080000E+02
1.30600683E+00	,	3.87350000E+02
1.31115967E+00	,	3.88620000E+02
1.31639511E+00	,	3.89890000E+02
1.32175556E+00	,	3.91160000E+02
1.32729787E+00	,	3.92430000E+02
1.33313312E+00	,	3.93700000E+02
1.33957835E+00	,	3.94970000E+02
1.34104801E+00	,	3.95224000E+02
1.34383211E+00	,	3.95651175E+02
1.34483321E+00	,	3.95772000E+02
1.34523149E+00	,	3.95812640E+02
1.34625890E+00	,	3.95893920E+02
1.34699513E+00	,	3.95921258E+02
1.34702627E+00	,	3.95921568E+02
1.34705697E+00	,	3.95921751E+02
1.34711737E+00	,	3.95921822E+02
1.34723258E+00	,	3.95920321E+02
1.34744104E+00	,	3.95910867E+02
1.34779384E+00	,	3.95873115E+02
1.34828163E+00	,	3.95733641E+02
1.34843659E+00	,	3.95303769E+02
1.34838188E+00	,	3.94488378E+02
1.34842726E+00	,	3.93157258E+02
1.34817816E+00	,	3.90823701E+02
1.34811467E+00	,	3.87607272E+02
1.34826454E+00	,	3.83127463E+02
1.34917439E+00	,	3.76990371E+02
1.35110786E+00	,	3.69930022E+02
1.35505025E+00	,	3.61983678E+02
1.36078068E+00	,	3.52812215E+02
1.37011616E+00	,	3.42559023E+02
1.38434109E+00	,	3.31146699E+02
1.40126419E+00	,	3.20379801E+02
1.42154586E+00	,	3.10380794E+02
1.44414647E+00	,	3.00888105E+02
1.46896036E+00	,	2.91856551E+02
1.49657592E+00	,	2.83381643E+02
1.52546142E+00	,	2.75147202E+02
1.55560840E+00	,	2.67140291E+02
1.58718632E+00	,	2.59379113E+02
1.61789129E+00	,	2.51475277E+02
1.64788245E+00	,	2.43460492E+02
1.67653874E+00	,	2.35248491E+02
1.70606731E+00	,	2.27158886E+02
1.75210308E+00	,	2.21267175E+02
1.86045352E+00	,	2.23244974E+02
1.86516771E+00	,	2.23498974E+02
1.87156754E+00	,	2.23858184E+02
1.88019870E+00	,	2.24366184E+02
1.89136096E+00	,	2.25077463E+02
1.91098670E+00	,	2.26375212E+02
1.94557269E+00	,	2.28744873E+02
2.00116100E+00	,	2.32881029E+02
2.08692552E+00	,	2.39562595E+02
2.21174555E+00	,	2.49417050E+02
2.34821677E+00	,	2.59786679E+02
2.48252934E+00	,	2.69022850E+02
2.62319982E+00	,	2.77941651E+02
2.62754360E+00	,	2.78195651E+02
2.63438966E+00	,	2.78622826E+02
2.64449886E+00	,	2.79226942E+02
2.66142947E+00	,	2.80242942E+02
2.68194353E+00	,	2.81512942E+02
2.70627033E+00	,	2.83016025E+02
2.73928398E+00	,	2.84996385E+02
2.78756685E+00	,	2.87962927E+02
2.85519570E+00	,	2.92090749E+02
2.95251614E+00	,	2.98100115E+02
3.06936431E+00	,	3.05358970E+02
3.21272771E+00	,	3.14429661E+02
3.38801149E+00	,	3.25685882E+02
3.56943443E+00	,	3.37532248E+02
3.79475213E+00	,	3.52524827E+02
3.79854296E+00	,	3.52778827E+02
3.80488931E+00	,	3.53206002E+02
3.81568814E+00	,	3.53924423E+02
3.83361757E+00	,	3.55132655E+02
3.85278775E+00	,	3.56402655E+02
3.87148757E+00	,	3.57672655E+02
3.89026530E+00	,	3.58942655E+02
3.90881557E+00	,	3.60212655E+02
3.92765565E+00	,	3.61482655E+02
3.94641926E+00	,	3.62752655E+02
3.96551836E+00	,	3.64022655E+02
3.98399735E+00	,	3.65292655E+02
4.00568888E+00	,	3.66776925E+02
4.04220768E+00	,	3.69276650E+02
4.09311915E+00	,	3.72744746E+02
4.16710747E+00	,	3.77830474E+02
4.27402716E+00	,	3.85229908E+02
4.42742740E+00	,	3.95891941E+02
4.61646071E+00	,	4.09162240E+02
4.85071267E+00	,	4.25781135E+02
5.14298039E+00	,	4.46746429E+02
5.51164030E+00	,	4.73510760E+02


==> 4.Results_data/mmb/mmbPanelRibsCST_8elem/mmb_panelribs5DofsCST_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
4.28807689E-03	,	1.27000000E+00
8.57615376E-03	,	2.54000000E+00
1.28642307E-02	,	3.81000000E+00
1.71523075E-02	,	5.08000000E+00
2.14403844E-02	,	6.35000000E+00
2.57284613E-02	,	7.62000000E+00
3.00165382E-02	,	8.89000000E+00
3.43046151E-02	,	1.01600000E+01
3.85926920E-02	,	1.14300000E+01
4.28807689E-02	,	1.27000000E+01
4.71688456E-02	,	1.39700000E+01
5.14569225E-02	,	1.52400000E+01
5.57449995E-02	,	1.65100000E+01
6.00330764E-02	,	1.77800000E+01
6.43211533E-02	,	1.90500000E+01
6.86092302E-02	,	2.03200000E+01
7.28973071E-02	,	2.15900000E+01
7.71853839E-02	,	2.28600000E+01
8.14734608E-02	,	2.41300000E+01
8.57615376E-02	,	2.54000000E+01
9.00496146E-02	,	2.66700000E+01
9.43376913E-02	,	2.79400000E+01
9.86257682E-02	,	2.92100000E+01
1.02913845E-01	,	3.04800000E+01
1.07201922E-01	,	3.17500000E+01
1.11489999E-01	,	3.30200000E+01
1.15778076E-01	,	3.42900000E+01
1.20066153E-01	,	3.55600000E+01
1.24354230E-01	,	3.68300000E+01
1.28642307E-01	,	3.81000000E+01
1.32930383E-01	,	3.93700000E+01
1.37218460E-01	,	4.06400000E+01
1.41506537E-01	,	4.19100000E+01
1.45794614E-01	,	4.31800000E+01
1.50082691E-01	,	4.44500000E+01
1.54370768E-01	,	4.57200000E+01
1.58658845E-01	,	4.69900000E+01
1.62946921E-01	,	4.82600000E+01
1.67234998E-01	,	4.95300000E+01
1.71523075E-01	,	5.08000000E+01
1.75811152E-01	,	5.20700000E+01
1.80099229E-01	,	5.33400000E+01
1.84387306E-01	,	5.46100000E+01
1.88675383E-01	,	5.58800000E+01
1.92963460E-01	,	5.71500000E+01
1.97251537E-01	,	5.84200000E+01
2.01539613E-01	,	5.96900000E+01
2.05827691E-01	,	6.09600000E+01
2.10115767E-01	,	6.22300000E+01
2.14403844E-01	,	6.35000000E+01
2.18691921E-01	,	6.47700000E+01
2.22979998E-01	,	6.60400000E+01
2.27268075E-01	,	6.73100000E+01
2.31556152E-01	,	6.85800000E+01
2.35844228E-01	,	6.98500000E+01
2.40132309E-01	,	7.11200000E+01
2.44421450E-01	,	7.23900000E+01
2.48711291E-01	,	7.36600000E+01
2.53003108E-01	,	7.49300000E+01
2.57294922E-01	,	7.62000000E+01
2.61587916E-01	,	7.74700000E+01
2.65884243E-01	,	7.87400000E+01
2.70180558E-01	,	8.00100000E+01
2.74476862E-01	,	8.12800000E+01
2.78774121E-01	,	8.25500000E+01
2.83077104E-01	,	8.38200000E+01
2.87380059E-01	,	8.50900000E+01
2.91682989E-01	,	8.63600000E+01
2.95985895E-01	,	8.76300000E+01
3.00289106E-01	,	8.89000000E+01
3.04600855E-01	,	9.01700000E+01
3.08912702E-01	,	9.14400000E+01
3.13224506E-01	,	9.27100000E+01
3.17536273E-01	,	9.39800000E+01
3.21848001E-01	,	9.52500000E+01
3.26159792E-01	,	9.65200000E+01
3.30481723E-01	,	9.77900000E+01
3.34804388E-01	,	9.90600000E+01
3.39127009E-01	,	1.00330000E+02
3.43449584E-01	,	1.01600000E+02
3.47772114E-01	,	1.02870000E+02
3.52094597E-01	,	1.04140000E+02
3.56417044E-01	,	1.05410000E+02
3.60749774E-01	,	1.06680000E+02
3.65084290E-01	,	1.07950000E+02
3.69418766E-01	,	1.09220000E+02
3.73753202E-01	,	1.10490000E+02
3.78087592E-01	,	1.11760000E+02
3.82421936E-01	,	1.13030000E+02
3.86756234E-01	,	1.14300000E+02
3.91090481E-01	,	1.15570000E+02
3.95432326E-01	,	1.16840000E+02
3.99778336E-01	,	1.18110000E+02
4.04124311E-01	,	1.19380000E+02
4.08470247E-01	,	1.20650000E+02
4.12816141E-01	,	1.21920000E+02
4.17161992E-01	,	1.23190000E+02
4.21507794E-01	,	1.24460000E+02
4.25853544E-01	,	1.25730000E+02
4.30199243E-01	,	1.27000000E+02
4.34547504E-01	,	1.28270000E+02
4.38903226E-01	,	1.29540000E+02
4.43258913E-01	,	1.30810000E+02
4.47614559E-01	,	1.32080000E+02
4.51970159E-01	,	1.33350000E+02
4.56325710E-01	,	1.34620000E+02
4.60681208E-01	,	1.35890000E+02
4.65036652E-01	,	1.37160000E+02
4.69392039E-01	,	1.38430000E+02
4.73747364E-01	,	1.39700000E+02
4.78103284E-01	,	1.40970000E+02
4.82465012E-01	,	1.42240000E+02
4.86827794E-01	,	1.43510000E+02
4.91190526E-01	,	1.44780000E+02
4.95553207E-01	,	1.46050000E+02
4.99915833E-01	,	1.47320000E+02
5.04278402E-01	,	1.48590000E+02
5.08640912E-01	,	1.49860000E+02
5.13003360E-01	,	1.51130000E+02
5.17365745E-01	,	1.52400000E+02
5.21728252E-01	,	1.53670000E+02
5.26093588E-01	,	1.54940000E+02
5.30460883E-01	,	1.56210000E+02
5.34828126E-01	,	1.57480000E+02
5.39195316E-01	,	1.58750000E+02
5.43562451E-01	,	1.60020000E+02
5.47929529E-01	,	1.61290000E+02
5.52296548E-01	,	1.62560000E+02
5.56663507E-01	,	1.63830000E+02
5.61031120E-01	,	1.65100000E+02
5.65400271E-01	,	1.66370000E+02
5.69770007E-01	,	1.67640000E+02
5.74139689E-01	,	1.68910000E+02
5.78509322E-01	,	1.70180000E+02
5.82879111E-01	,	1.71450000E+02
5.87249353E-01	,	1.72720000E+02
5.91620120E-01	,	1.73990000E+02
5.95991934E-01	,	1.75260000E+02
6.00365776E-01	,	1.76530000E+02
6.04740361E-01	,	1.77800000E+02
6.09116209E-01	,	1.79070000E+02
6.13495296E-01	,	1.80340000E+02
6.17874391E-01	,	1.81610000E+02
6.22253490E-01	,	1.82880000E+02
6.26637985E-01	,	1.84150000E+02
6.31023402E-01	,	1.85420000E+02
6.35408879E-01	,	1.86690000E+02
6.39794414E-01	,	1.87960000E+02
6.44184196E-01	,	1.89230000E+02
6.48577724E-01	,	1.90500000E+02
6.52971394E-01	,	1.91770000E+02
6.57365201E-01	,	1.93040000E+02
6.61759140E-01	,	1.94310000E+02
6.66156611E-01	,	1.95580000E+02
6.70559936E-01	,	1.96850000E+02
6.74963505E-01	,	1.98120000E+02
6.79367313E-01	,	1.99390000E+02
6.83771353E-01	,	2.00660000E+02
6.88175618E-01	,	2.01930000E+02
6.92584424E-01	,	2.03200000E+02
6.96998953E-01	,	2.04470000E+02
7.01413841E-01	,	2.05740000E+02
7.05829077E-01	,	2.07010000E+02
7.10244654E-01	,	2.08280000E+02
7.14660567E-01	,	2.09550000E+02
7.19076806E-01	,	2.10820000E+02
7.23501163E-01	,	2.12090000E+02
7.27927814E-01	,	2.13360000E+02
7.32354925E-01	,	2.14630000E+02
7.36782483E-01	,	2.15900000E+02
7.41210482E-01	,	2.17170000E+02
7.45638913E-01	,	2.18440000E+02
7.50067765E-01	,	2.19710000E+02
7.54502250E-01	,	2.20980000E+02
7.58940734E-01	,	2.22250000E+02
7.63379748E-01	,	2.23520000E+02
7.67819286E-01	,	2.24790000E+02
7.72259336E-01	,	2.26060000E+02
7.76699888E-01	,	2.27330000E+02
7.81140938E-01	,	2.28600000E+02
7.85583652E-01	,	2.29870000E+02
7.90032632E-01	,	2.31140000E+02
7.94482393E-01	,	2.32410000E+02
7.98932709E-01	,	2.33680000E+02
8.03383572E-01	,	2.34950000E+02
8.07834971E-01	,	2.36220000E+02
8.12286898E-01	,	2.37490000E+02
8.16740176E-01	,	2.38760000E+02
8.21197941E-01	,	2.40030000E+02
8.25656755E-01	,	2.41300000E+02
8.30116119E-01	,	2.42570000E+02
8.34576020E-01	,	2.43840000E+02
8.39036452E-01	,	2.45110000E+02
8.43498616E-01	,	2.46380000E+02
8.47963333E-01	,	2.47650000E+02
8.52428690E-01	,	2.48920000E+02
8.56894731E-01	,	2.50190000E+02
8.61362153E-01	,	2.51460000E+02
8.65831112E-01	,	2.52730000E+02
8.70302409E-01	,	2.54000000E+02
8.74776736E-01	,	2.55270000E+02
8.79253001E-01	,	2.56540000E+02
8.83733960E-01	,	2.57810000E+02
8.88215517E-01	,	2.59080000E+02
8.92700677E-01	,	2.60350000E+02
8.97191002E-01	,	2.61620000E+02
9.01681912E-01	,	2.62890000E+02
9.06173486E-01	,	2.64160000E+02
9.10673239E-01	,	2.65430000E+02
9.15175458E-01	,	2.66700000E+02
9.19678324E-01	,	2.67970000E+02
9.24181825E-01	,	2.69240000E+02
9.28692064E-01	,	2.70510000E+02
9.33207842E-01	,	2.71780000E+02
9.37724366E-01	,	2.73050000E+02
9.42241628E-01	,	2.74320000E+02
9.46759623E-01	,	2.75590000E+02
9.51286521E-01	,	2.76860000E+02
9.55817771E-01	,	2.78130000E+02
9.60349898E-01	,	2.79400000E+02
9.64882897E-01	,	2.80670000E+02
9.69416765E-01	,	2.81940000E+02
9.73955479E-01	,	2.83210000E+02
9.78502722E-01	,	2.84480000E+02
9.83051001E-01	,	2.85750000E+02
9.87600316E-01	,	2.87020000E+02
9.92150663E-01	,	2.88290000E+02
9.96702043E-01	,	2.89560000E+02
1.00126136E+00	,	2.90830000E+02
1.00582553E+00	,	2.92100000E+02
1.01039089E+00	,	2.93370000E+02
1.01495747E+00	,	2.94640000E+02
1.01952526E+00	,	2.95910000E+02
1.02409425E+00	,	2.97180000E+02
1.02867262E+00	,	2.98450000E+02
1.03325311E+00	,	2.99720000E+02
1.03783497E+00	,	3.00990000E+02
1.04241821E+00	,	3.02260000E+02
1.04700283E+00	,	3.03530000E+02
1.05159301E+00	,	3.04800000E+02
1.05618730E+00	,	3.06070000E+02
1.06078309E+00	,	3.07340000E+02
1.06538041E+00	,	3.08610000E+02
1.06998102E+00	,	3.09880000E+02
1.07458590E+00	,	3.11150000E+02
1.07919246E+00	,	3.12420000E+02
1.08380223E+00	,	3.13690000E+02
1.08841577E+00	,	3.14960000E+02
1.09303512E+00	,	3.16230000E+02
1.09765954E+00	,	3.17500000E+02
1.10229116E+00	,	3.18770000E+02
1.10692641E+00	,	3.20040000E+02
1.11157203E+00	,	3.21310000E+02
1.11622052E+00	,	3.22580000E+02
1.12087536E+00	,	3.23850000E+02
1.12554171E+00	,	3.25120000E+02
1.13021053E+00	,	3.26390000E+02
1.13488351E+00	,	3.27660000E+02
1.13957208E+00	,	3.28930000E+02
1.14426448E+00	,	3.30200000E+02
1.14895980E+00	,	3.31470000E+02
1.15366439E+00	,	3.32740000E+02
1.15838298E+00	,	3.34010000E+02
1.16310507E+00	,	3.35280000E+02
1.16783072E+00	,	3.36550000E+02
1.17256687E+00	,	3.37820000E+02
1.17731758E+00	,	3.39090000E+02
1.18207260E+00	,	3.40360000E+02
1.18683205E+00	,	3.41630000E+02
1.19160062E+00	,	3.42900000E+02
1.19638610E+00	,	3.44170000E+02
1.20117692E+00	,	3.45440000E+02
1.20597326E+00	,	3.46710000E+02
1.21077907E+00	,	3.47980000E+02
1.21560191E+00	,	3.49250000E+02
1.22043140E+00	,	3.50520000E+02
1.22526779E+00	,	3.51790000E+02
1.23011936E+00	,	3.53060000E+02
1.23498269E+00	,	3.54330000E+02
1.23985434E+00	,	3.55600000E+02
1.24474215E+00	,	3.56870000E+02
1.24964122E+00	,	3.58140000E+02
1.25455610E+00	,	3.59410000E+02
1.25949246E+00	,	3.60680000E+02
1.26445470E+00	,	3.61950000E+02
1.26944486E+00	,	3.63220000E+02
1.27446081E+00	,	3.64490000E+02
1.27951808E+00	,	3.65760000E+02
1.28460176E+00	,	3.67030000E+02
1.28973994E+00	,	3.68300000E+02
1.29491131E+00	,	3.69570000E+02
1.30015063E+00	,	3.70840000E+02
1.30544088E+00	,	3.72110000E+02
1.31081534E+00	,	3.73380000E+02
1.31627414E+00	,	3.74650000E+02
1.32185754E+00	,	3.75920000E+02
1.32758699E+00	,	3.77190000E+02
1.33356907E+00	,	3.78460000E+02
1.33995170E+00	,	3.79730000E+02
1.34750186E+00	,	3.81000000E+02
1.34991988E+00	,	3.81254000E+02
1.35018797E+00	,	3.81268369E+02
1.35029760E+00	,	3.81273202E+02
1.35058679E+00	,	3.81282867E+02
1.35075275E+00	,	3.81286118E+02
1.35086230E+00	,	3.81287213E+02
1.35096857E+00	,	3.81287386E+02
1.35116870E+00	,	3.81284223E+02
1.35150546E+00	,	3.81259982E+02
1.35199150E+00	,	3.81158613E+02
1.35227442E+00	,	3.80761580E+02
1.35227737E+00	,	3.79960711E+02
1.35228469E+00	,	3.78614475E+02
1.35270592E+00	,	3.76464876E+02
1.35322109E+00	,	3.73402469E+02
1.35460816E+00	,	3.69253280E+02
1.35681335E+00	,	3.63451836E+02
1.36015578E+00	,	3.56745586E+02
1.36532701E+00	,	3.49084257E+02
1.37350574E+00	,	3.40492141E+02
1.38519195E+00	,	3.30760220E+02
1.39922336E+00	,	3.21588293E+02
1.41843240E+00	,	3.11260792E+02
1.44061873E+00	,	3.01586626E+02
1.46576233E+00	,	2.92531551E+02
1.49279031E+00	,	2.83852557E+02
1.52223196E+00	,	2.75632517E+02
1.55438378E+00	,	2.67903211E+02
1.58728424E+00	,	2.60302936E+02
1.62153931E+00	,	2.52924808E+02
1.65657126E+00	,	2.45667856E+02
1.69076344E+00	,	2.38286366E+02
1.72346143E+00	,	2.30694293E+02
1.75586967E+00	,	2.23063437E+02
1.79311192E+00	,	2.16046687E+02
1.86061076E+00	,	2.12675463E+02
1.87702313E+00	,	2.12929463E+02
1.88763642E+00	,	2.13183463E+02
1.90017282E+00	,	2.13542673E+02
1.91672481E+00	,	2.14154559E+02
1.94406552E+00	,	2.15459290E+02
1.98791703E+00	,	2.17879207E+02
2.06415761E+00	,	2.22860592E+02
2.18950900E+00	,	2.31798094E+02
2.34202642E+00	,	2.42791736E+02
2.50118335E+00	,	2.53562184E+02
2.50496625E+00	,	2.53816184E+02
2.51197088E+00	,	2.54243360E+02
2.52164706E+00	,	2.54847476E+02
2.53539839E+00	,	2.55701828E+02
2.55455892E+00	,	2.56910063E+02
2.57496435E+00	,	2.58180063E+02
2.59650148E+00	,	2.59450063E+02
2.61807915E+00	,	2.60720063E+02
2.63984219E+00	,	2.61990063E+02
2.66130408E+00	,	2.63260063E+02
2.68367854E+00	,	2.64530063E+02
2.70658231E+00	,	2.65800063E+02
2.72900410E+00	,	2.67070063E+02
2.75603497E+00	,	2.68616245E+02
2.79190209E+00	,	2.70572827E+02
2.84490975E+00	,	2.73561195E+02
2.91801749E+00	,	2.77608876E+02
3.02283275E+00	,	2.83468757E+02
3.14800711E+00	,	2.90486823E+02
3.30321181E+00	,	2.99418380E+02
3.49234296E+00	,	3.10453250E+02
3.49700273E+00	,	3.10707250E+02
3.50426409E+00	,	3.11134427E+02
3.51481207E+00	,	3.11738543E+02
3.53246363E+00	,	3.12754543E+02
3.55380640E+00	,	3.14024543E+02
3.57442774E+00	,	3.15294543E+02
3.59570647E+00	,	3.16564543E+02
3.61771799E+00	,	3.17834543E+02
3.63922542E+00	,	3.19104543E+02
3.66027632E+00	,	3.20374543E+02
3.68097380E+00	,	3.21644543E+02
3.70210117E+00	,	3.22914543E+02
3.72387518E+00	,	3.24184543E+02
3.74517871E+00	,	3.25454543E+02
3.76607820E+00	,	3.26724543E+02
3.78637226E+00	,	3.27994543E+02
3.80744663E+00	,	3.29264543E+02
3.82897617E+00	,	3.30534543E+02
3.85015440E+00	,	3.31804543E+02
3.87072402E+00	,	3.33074543E+02
3.89121150E+00	,	3.34344543E+02
3.91180306E+00	,	3.35614543E+02
3.93296002E+00	,	3.36884543E+02
3.95418456E+00	,	3.38154543E+02
3.97489196E+00	,	3.39424543E+02
3.99497281E+00	,	3.40694543E+02
4.01548365E+00	,	3.41964543E+02
4.03614707E+00	,	3.43234543E+02
4.05950943E+00	,	3.44641876E+02
4.10226442E+00	,	3.47302831E+02
4.16221056E+00	,	3.51022089E+02
4.24958874E+00	,	3.56501316E+02


==> 4.Results_data/mmb/mmbPanelRibsCST_8elem/mmb_panelribs5DofsCST_1.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
4.24448594E-03	,	1.27000000E+00
8.48897189E-03	,	2.54000000E+00
1.27334578E-02	,	3.81000000E+00
1.69779438E-02	,	5.08000000E+00
2.12224297E-02	,	6.35000000E+00
2.54669156E-02	,	7.62000000E+00
2.97114017E-02	,	8.89000000E+00
3.39558877E-02	,	1.01600000E+01
3.82003735E-02	,	1.14300000E+01
4.24448594E-02	,	1.27000000E+01
4.66893455E-02	,	1.39700000E+01
5.09338314E-02	,	1.52400000E+01
5.51783174E-02	,	1.65100000E+01
5.94228032E-02	,	1.77800000E+01
6.36672892E-02	,	1.90500000E+01
6.79117752E-02	,	2.03200000E+01
7.21562611E-02	,	2.15900000E+01
7.64007471E-02	,	2.28600000E+01
8.06452329E-02	,	2.41300000E+01
8.48897189E-02	,	2.54000000E+01
8.91342049E-02	,	2.66700000E+01
9.33786908E-02	,	2.79400000E+01
9.76231769E-02	,	2.92100000E+01
1.01867663E-01	,	3.04800000E+01
1.06112149E-01	,	3.17500000E+01
1.10356635E-01	,	3.30200000E+01
1.14601121E-01	,	3.42900000E+01
1.18845607E-01	,	3.55600000E+01
1.23090093E-01	,	3.68300000E+01
1.27334578E-01	,	3.81000000E+01
1.31579064E-01	,	3.93700000E+01
1.35823550E-01	,	4.06400000E+01
1.40068036E-01	,	4.19100000E+01
1.44312522E-01	,	4.31800000E+01
1.48557008E-01	,	4.44500000E+01
1.52801494E-01	,	4.57200000E+01
1.57045980E-01	,	4.69900000E+01
1.61290466E-01	,	4.82600000E+01
1.65534952E-01	,	4.95300000E+01
1.69779438E-01	,	5.08000000E+01
1.74023924E-01	,	5.20700000E+01
1.78268410E-01	,	5.33400000E+01
1.82512896E-01	,	5.46100000E+01
1.86757382E-01	,	5.58800000E+01
1.91001868E-01	,	5.71500000E+01
1.95246354E-01	,	5.84200000E+01
1.99490839E-01	,	5.96900000E+01
2.03735325E-01	,	6.09600000E+01
2.07979811E-01	,	6.22300000E+01
2.12224297E-01	,	6.35000000E+01
2.16468783E-01	,	6.47700000E+01
2.20713269E-01	,	6.60400000E+01
2.24957755E-01	,	6.73100000E+01
2.29202241E-01	,	6.85800000E+01
2.33446727E-01	,	6.98500000E+01
2.37691213E-01	,	7.11200000E+01
2.41935699E-01	,	7.23900000E+01
2.46180185E-01	,	7.36600000E+01
2.50424671E-01	,	7.49300000E+01
2.54669156E-01	,	7.62000000E+01
2.58913642E-01	,	7.74700000E+01
2.63158128E-01	,	7.87400000E+01
2.67402614E-01	,	8.00100000E+01
2.71647101E-01	,	8.12800000E+01
2.75891587E-01	,	8.25500000E+01
2.80136073E-01	,	8.38200000E+01
2.84380558E-01	,	8.50900000E+01
2.88625044E-01	,	8.63600000E+01
2.92869532E-01	,	8.76300000E+01
2.97115008E-01	,	8.89000000E+01
3.01361053E-01	,	9.01700000E+01
3.05607153E-01	,	9.14400000E+01
3.09856841E-01	,	9.27100000E+01
3.14106780E-01	,	9.39800000E+01
3.18356719E-01	,	9.52500000E+01
3.22606652E-01	,	9.65200000E+01
3.26858808E-01	,	9.77900000E+01
3.31115613E-01	,	9.90600000E+01
3.35372409E-01	,	1.00330000E+02
3.39629194E-01	,	1.01600000E+02
3.43885973E-01	,	1.02870000E+02
3.48142741E-01	,	1.04140000E+02
3.52399976E-01	,	1.05410000E+02
3.56667490E-01	,	1.06680000E+02
3.60935003E-01	,	1.07950000E+02
3.65202496E-01	,	1.09220000E+02
3.69469962E-01	,	1.10490000E+02
3.73737408E-01	,	1.11760000E+02
3.78004831E-01	,	1.13030000E+02
3.82272234E-01	,	1.14300000E+02
3.86545608E-01	,	1.15570000E+02
3.90828681E-01	,	1.16840000E+02
3.95111717E-01	,	1.18110000E+02
3.99394715E-01	,	1.19380000E+02
4.03677677E-01	,	1.20650000E+02
4.07960602E-01	,	1.21920000E+02
4.12243492E-01	,	1.23190000E+02
4.16526345E-01	,	1.24460000E+02
4.20809163E-01	,	1.25730000E+02
4.25103337E-01	,	1.27000000E+02
4.29407384E-01	,	1.28270000E+02
4.33711402E-01	,	1.29540000E+02
4.38015394E-01	,	1.30810000E+02
4.42319355E-01	,	1.32080000E+02
4.46623284E-01	,	1.33350000E+02
4.50927181E-01	,	1.34620000E+02
4.55231044E-01	,	1.35890000E+02
4.59534873E-01	,	1.37160000E+02
4.63838664E-01	,	1.38430000E+02
4.68157163E-01	,	1.39700000E+02
4.72487243E-01	,	1.40970000E+02
4.76817360E-01	,	1.42240000E+02
4.81147507E-01	,	1.43510000E+02
4.85477678E-01	,	1.44780000E+02
4.89807869E-01	,	1.46050000E+02
4.94138074E-01	,	1.47320000E+02
4.98468288E-01	,	1.48590000E+02
5.02798508E-01	,	1.49860000E+02
5.07128729E-01	,	1.51130000E+02
5.11458947E-01	,	1.52400000E+02
5.15798537E-01	,	1.53670000E+02
5.20157466E-01	,	1.54940000E+02
5.24516541E-01	,	1.56210000E+02
5.28875753E-01	,	1.57480000E+02
5.33235091E-01	,	1.58750000E+02
5.37594542E-01	,	1.60020000E+02
5.41954095E-01	,	1.61290000E+02
5.46313745E-01	,	1.62560000E+02
5.50673478E-01	,	1.63830000E+02
5.55033288E-01	,	1.65100000E+02
5.59393164E-01	,	1.66370000E+02
5.63753099E-01	,	1.67640000E+02
5.68113085E-01	,	1.68910000E+02
5.72486354E-01	,	1.70180000E+02
5.76872821E-01	,	1.71450000E+02
5.81259515E-01	,	1.72720000E+02
5.85646417E-01	,	1.73990000E+02
5.90033516E-01	,	1.75260000E+02
5.94420793E-01	,	1.76530000E+02
5.98808234E-01	,	1.77800000E+02
6.03195824E-01	,	1.79070000E+02
6.07583549E-01	,	1.80340000E+02
6.11971398E-01	,	1.81610000E+02
6.16359353E-01	,	1.82880000E+02
6.20747406E-01	,	1.84150000E+02
6.25135541E-01	,	1.85420000E+02
6.29523749E-01	,	1.86690000E+02
6.33913082E-01	,	1.87960000E+02
6.38314855E-01	,	1.89230000E+02
6.42722767E-01	,	1.90500000E+02
6.47130873E-01	,	1.91770000E+02
6.51539151E-01	,	1.93040000E+02
6.55947587E-01	,	1.94310000E+02
6.60356162E-01	,	1.95580000E+02
6.64764860E-01	,	1.96850000E+02
6.69173669E-01	,	1.98120000E+02
6.73582569E-01	,	1.99390000E+02
6.77991548E-01	,	2.00660000E+02
6.82400593E-01	,	2.01930000E+02
6.86809690E-01	,	2.03200000E+02
6.91218826E-01	,	2.04470000E+02
6.95627991E-01	,	2.05740000E+02
7.00037171E-01	,	2.07010000E+02
7.04447653E-01	,	2.08280000E+02
7.08862473E-01	,	2.09550000E+02
7.13282007E-01	,	2.10820000E+02
7.17702631E-01	,	2.12090000E+02
7.22123322E-01	,	2.13360000E+02
7.26544068E-01	,	2.14630000E+02
7.30964852E-01	,	2.15900000E+02
7.35385665E-01	,	2.17170000E+02
7.39806497E-01	,	2.18440000E+02
7.44227334E-01	,	2.19710000E+02
7.48648167E-01	,	2.20980000E+02
7.53068984E-01	,	2.22250000E+02
7.57489779E-01	,	2.23520000E+02
7.61910541E-01	,	2.24790000E+02
7.66331556E-01	,	2.26060000E+02
7.70753748E-01	,	2.27330000E+02
7.75177173E-01	,	2.28600000E+02
7.79601765E-01	,	2.29870000E+02
7.84027436E-01	,	2.31140000E+02
7.88453254E-01	,	2.32410000E+02
7.92879046E-01	,	2.33680000E+02
7.97304799E-01	,	2.34950000E+02
8.01730513E-01	,	2.36220000E+02
8.06156364E-01	,	2.37490000E+02
8.10582568E-01	,	2.38760000E+02
8.15008965E-01	,	2.40030000E+02
8.19435594E-01	,	2.41300000E+02
8.23862885E-01	,	2.42570000E+02
8.28291053E-01	,	2.43840000E+02
8.32720529E-01	,	2.45110000E+02
8.37151746E-01	,	2.46380000E+02
8.41584473E-01	,	2.47650000E+02
8.46017452E-01	,	2.48920000E+02
8.50452493E-01	,	2.50190000E+02
8.54890779E-01	,	2.51460000E+02
8.59330566E-01	,	2.52730000E+02
8.63770451E-01	,	2.54000000E+02
8.68210426E-01	,	2.55270000E+02
8.72652978E-01	,	2.56540000E+02
8.77100712E-01	,	2.57810000E+02
8.81550917E-01	,	2.59080000E+02
8.86001372E-01	,	2.60350000E+02
8.90452063E-01	,	2.61620000E+02
8.94902983E-01	,	2.62890000E+02
8.99354763E-01	,	2.64160000E+02
9.03812585E-01	,	2.65430000E+02
9.08276939E-01	,	2.66700000E+02
9.12742168E-01	,	2.67970000E+02
9.17207867E-01	,	2.69240000E+02
9.21674023E-01	,	2.70510000E+02
9.26140629E-01	,	2.71780000E+02
9.30607672E-01	,	2.73050000E+02
9.35076473E-01	,	2.74320000E+02
9.39554713E-01	,	2.75590000E+02
9.44039697E-01	,	2.76860000E+02
9.48525489E-01	,	2.78130000E+02
9.53012081E-01	,	2.79400000E+02
9.57499458E-01	,	2.80670000E+02
9.61987613E-01	,	2.81940000E+02
9.66476533E-01	,	2.83210000E+02
9.70966209E-01	,	2.84480000E+02
9.75457962E-01	,	2.85750000E+02
9.79963249E-01	,	2.87020000E+02
9.84475122E-01	,	2.88290000E+02
9.88988265E-01	,	2.89560000E+02
9.93502673E-01	,	2.90830000E+02
9.98018337E-01	,	2.92100000E+02
1.00253525E+00	,	2.93370000E+02
1.00705340E+00	,	2.94640000E+02
1.01157279E+00	,	2.95910000E+02
1.01609341E+00	,	2.97180000E+02
1.02061674E+00	,	2.98450000E+02
1.02515881E+00	,	2.99720000E+02
1.02970555E+00	,	3.00990000E+02
1.03425420E+00	,	3.02260000E+02
1.03880474E+00	,	3.03530000E+02
1.04335720E+00	,	3.04800000E+02
1.04791156E+00	,	3.06070000E+02
1.05246784E+00	,	3.07340000E+02
1.05702604E+00	,	3.08610000E+02
1.06158618E+00	,	3.09880000E+02
1.06614824E+00	,	3.11150000E+02
1.07071988E+00	,	3.12420000E+02
1.07530842E+00	,	3.13690000E+02
1.07989970E+00	,	3.14960000E+02
1.08449373E+00	,	3.16230000E+02
1.08909056E+00	,	3.17500000E+02
1.09369020E+00	,	3.18770000E+02
1.09829270E+00	,	3.20040000E+02
1.10289809E+00	,	3.21310000E+02
1.10750641E+00	,	3.22580000E+02
1.11211768E+00	,	3.23850000E+02
1.11673195E+00	,	3.25120000E+02
1.12135710E+00	,	3.26390000E+02
1.12599828E+00	,	3.27660000E+02
1.13064336E+00	,	3.28930000E+02
1.13529243E+00	,	3.30200000E+02
1.13994556E+00	,	3.31470000E+02
1.14460284E+00	,	3.32740000E+02
1.14926436E+00	,	3.34010000E+02
1.15393022E+00	,	3.35280000E+02
1.15860051E+00	,	3.36550000E+02
1.16327535E+00	,	3.37820000E+02
1.16795764E+00	,	3.39090000E+02
1.17265646E+00	,	3.40360000E+02
1.17736287E+00	,	3.41630000E+02
1.18207501E+00	,	3.42900000E+02
1.18679305E+00	,	3.44170000E+02
1.19151719E+00	,	3.45440000E+02
1.19624762E+00	,	3.46710000E+02
1.20098455E+00	,	3.47980000E+02
1.20573080E+00	,	3.49250000E+02
1.21049033E+00	,	3.50520000E+02
1.21525989E+00	,	3.51790000E+02
1.22003738E+00	,	3.53060000E+02
1.22482344E+00	,	3.54330000E+02
1.22962030E+00	,	3.55600000E+02
1.23442966E+00	,	3.56870000E+02
1.23925514E+00	,	3.58140000E+02
1.24410126E+00	,	3.59410000E+02
1.24897215E+00	,	3.60680000E+02
1.25386980E+00	,	3.61950000E+02
1.25879281E+00	,	3.63220000E+02
1.26375595E+00	,	3.64490000E+02
1.26874212E+00	,	3.65760000E+02
1.27377061E+00	,	3.67030000E+02
1.27885162E+00	,	3.68300000E+02
1.28395661E+00	,	3.69570000E+02
1.28911914E+00	,	3.70840000E+02
1.29435615E+00	,	3.72110000E+02
1.29963499E+00	,	3.73380000E+02
1.30499422E+00	,	3.74650000E+02
1.31051315E+00	,	3.75920000E+02
1.31613614E+00	,	3.77190000E+02
1.32193402E+00	,	3.78460000E+02
1.32811682E+00	,	3.79730000E+02
1.33477988E+00	,	3.81000000E+02
1.33627758E+00	,	3.81254000E+02
1.33911512E+00	,	3.81681175E+02
1.34020245E+00	,	3.81824860E+02
1.34245916E+00	,	3.82066505E+02
1.34345389E+00	,	3.82134854E+02
1.34408495E+00	,	3.82157844E+02
1.34415906E+00	,	3.82159144E+02
1.34419631E+00	,	3.82159665E+02
1.34431256E+00	,	3.82160704E+02
1.34442547E+00	,	3.82160798E+02
1.34463711E+00	,	3.82156947E+02
1.34491534E+00	,	3.82128387E+02
1.34536015E+00	,	3.82039548E+02
1.34580521E+00	,	3.81735627E+02
1.34603707E+00	,	3.81077953E+02
1.34732717E+00	,	3.80226720E+02
1.35127308E+00	,	3.79296392E+02
1.35205985E+00	,	3.76089865E+02
1.34830123E+00	,	3.70200151E+02
1.35566880E+00	,	3.65353201E+02
1.35738116E+00	,	3.56152046E+02
1.36216875E+00	,	3.45931846E+02
1.37421657E+00	,	3.35391646E+02
1.38950310E+00	,	3.25641889E+02
1.40613415E+00	,	3.16207229E+02
1.42689137E+00	,	3.07700454E+02
1.44796807E+00	,	2.99262569E+02
1.47191595E+00	,	2.91418094E+02
1.50007280E+00	,	2.82025608E+02
1.52816962E+00	,	2.72621840E+02
1.56249899E+00	,	2.64329939E+02
1.60352295E+00	,	2.57170573E+02
1.60406897E+00	,	2.57180733E+02
1.60413636E+00	,	2.57181309E+02
1.60436699E+00	,	2.57182457E+02
1.60458744E+00	,	2.57181975E+02
1.60498665E+00	,	2.57174324E+02
1.60564430E+00	,	2.57136471E+02
1.60653294E+00	,	2.56992432E+02
1.60654479E+00	,	2.56513018E+02
1.60920208E+00	,	2.56127839E+02
1.61093772E+00	,	2.55044997E+02
1.61270311E+00	,	2.53404511E+02
1.61852172E+00	,	2.51606499E+02
1.63616863E+00	,	2.50527821E+02
1.64361532E+00	,	2.46321261E+02
1.66921531E+00	,	2.42630576E+02
1.69391683E+00	,	2.37406931E+02
1.72119714E+00	,	2.30901326E+02
1.75139811E+00	,	2.22864185E+02
1.78671078E+00	,	2.15477504E+02
1.86624211E+00	,	2.13423597E+02
2.06410826E+00	,	2.24902471E+02
2.06712009E+00	,	2.25156471E+02
2.07222926E+00	,	2.25583646E+02
2.08108418E+00	,	2.26302067E+02
2.09699979E+00	,	2.27510301E+02
2.11242693E+00	,	2.28780301E+02
2.12975274E+00	,	2.30050301E+02
2.14664768E+00	,	2.31320301E+02
2.16500802E+00	,	2.32590301E+02
2.18369437E+00	,	2.33860301E+02
2.20200976E+00	,	2.35130301E+02
2.22056803E+00	,	2.36400301E+02
2.23867055E+00	,	2.37670301E+02
2.25597629E+00	,	2.38940301E+02
2.27270862E+00	,	2.40210301E+02
2.28970916E+00	,	2.41480301E+02
2.30573570E+00	,	2.42750301E+02
2.32246907E+00	,	2.44020301E+02
2.33835191E+00	,	2.45290301E+02
2.35547299E+00	,	2.46560301E+02
2.37212585E+00	,	2.47830301E+02
2.39085368E+00	,	2.49100301E+02
2.41119355E+00	,	2.50370301E+02
2.43589379E+00	,	2.51933750E+02
2.46632017E+00	,	2.53678865E+02
2.51633031E+00	,	2.56864851E+02
2.59114314E+00	,	2.61787795E+02
2.66843374E+00	,	2.65869397E+02
2.79692829E+00	,	2.73553568E+02
2.94159466E+00	,	2.81895481E+02
3.10960433E+00	,	2.91429676E+02
3.11347370E+00	,	2.91683676E+02
3.12053625E+00	,	2.92110851E+02
3.13286734E+00	,	2.92714970E+02
3.14922135E+00	,	2.93569319E+02
3.16972009E+00	,	2.94683238E+02
3.20217110E+00	,	2.96368490E+02
3.26767089E+00	,	3.00566483E+02
3.34311929E+00	,	3.04922880E+02
3.45759968E+00	,	3.11793385E+02
3.58489025E+00	,	3.19165750E+02
3.75861024E+00	,	3.29922424E+02
3.96498391E+00	,	3.42695431E+02
4.22099323E+00	,	3.58800334E+02
4.48777407E+00	,	3.75820856E+02
4.82953154E+00	,	3.98113476E+02
5.19668354E+00	,	4.22499447E+02


==> 4.Results_data/mmb/mmbPanelRibsCST_8elem/mmb_panelribs5DofsCST_2.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
4.03689131E-03	,	1.27000000E+00
8.07378262E-03	,	2.54000000E+00
1.21106739E-02	,	3.81000000E+00
1.61475652E-02	,	5.08000000E+00
2.01844565E-02	,	6.35000000E+00
2.42213478E-02	,	7.62000000E+00
2.82582392E-02	,	8.89000000E+00
3.22951304E-02	,	1.01600000E+01
3.63320218E-02	,	1.14300000E+01
4.03689131E-02	,	1.27000000E+01
4.44058044E-02	,	1.39700000E+01
4.84426956E-02	,	1.52400000E+01
5.24795870E-02	,	1.65100000E+01
5.65164782E-02	,	1.77800000E+01
6.05533696E-02	,	1.90500000E+01
6.45902610E-02	,	2.03200000E+01
6.86271522E-02	,	2.15900000E+01
7.26640436E-02	,	2.28600000E+01
7.67009348E-02	,	2.41300000E+01
8.07378262E-02	,	2.54000000E+01
8.47747174E-02	,	2.66700000E+01
8.88116088E-02	,	2.79400000E+01
9.28485000E-02	,	2.92100000E+01
9.68853914E-02	,	3.04800000E+01
1.00922283E-01	,	3.17500000E+01
1.04959174E-01	,	3.30200000E+01
1.08996065E-01	,	3.42900000E+01
1.13032957E-01	,	3.55600000E+01
1.17069848E-01	,	3.68300000E+01
1.21106739E-01	,	3.81000000E+01
1.25143631E-01	,	3.93700000E+01
1.29180522E-01	,	4.06400000E+01
1.33217413E-01	,	4.19100000E+01
1.37254304E-01	,	4.31800000E+01
1.41291196E-01	,	4.44500000E+01
1.45328087E-01	,	4.57200000E+01
1.49364978E-01	,	4.69900000E+01
1.53401870E-01	,	4.82600000E+01
1.57438761E-01	,	4.95300000E+01
1.61475652E-01	,	5.08000000E+01
1.65512544E-01	,	5.20700000E+01
1.69549435E-01	,	5.33400000E+01
1.73586326E-01	,	5.46100000E+01
1.77623218E-01	,	5.58800000E+01
1.81660109E-01	,	5.71500000E+01
1.85697000E-01	,	5.84200000E+01
1.89733891E-01	,	5.96900000E+01
1.93770783E-01	,	6.09600000E+01
1.97807674E-01	,	6.22300000E+01
2.01844565E-01	,	6.35000000E+01
2.05881457E-01	,	6.47700000E+01
2.09918348E-01	,	6.60400000E+01
2.13955239E-01	,	6.73100000E+01
2.17992131E-01	,	6.85800000E+01
2.22029022E-01	,	6.98500000E+01
2.26065913E-01	,	7.11200000E+01
2.30102804E-01	,	7.23900000E+01
2.34139696E-01	,	7.36600000E+01
2.38176587E-01	,	7.49300000E+01
2.42213478E-01	,	7.62000000E+01
2.46250370E-01	,	7.74700000E+01
2.50287261E-01	,	7.87400000E+01
2.54324152E-01	,	8.00100000E+01
2.58361044E-01	,	8.12800000E+01
2.62397935E-01	,	8.25500000E+01
2.66434826E-01	,	8.38200000E+01
2.70471717E-01	,	8.50900000E+01
2.74508609E-01	,	8.63600000E+01
2.78545499E-01	,	8.76300000E+01
2.82582392E-01	,	8.89000000E+01
2.86619283E-01	,	9.01700000E+01
2.90656175E-01	,	9.14400000E+01
2.94693065E-01	,	9.27100000E+01
2.98729957E-01	,	9.39800000E+01
3.02766848E-01	,	9.52500000E+01
3.06803739E-01	,	9.65200000E+01
3.10840631E-01	,	9.77900000E+01
3.14877521E-01	,	9.90600000E+01
3.18914414E-01	,	1.00330000E+02
3.22951304E-01	,	1.01600000E+02
3.26988196E-01	,	1.02870000E+02
3.31025087E-01	,	1.04140000E+02
3.35061979E-01	,	1.05410000E+02
3.39098870E-01	,	1.06680000E+02
3.43135762E-01	,	1.07950000E+02
3.47172652E-01	,	1.09220000E+02
3.51209543E-01	,	1.10490000E+02
3.55246436E-01	,	1.11760000E+02
3.59283326E-01	,	1.13030000E+02
3.63320218E-01	,	1.14300000E+02
3.67357108E-01	,	1.15570000E+02
3.71394001E-01	,	1.16840000E+02
3.75430891E-01	,	1.18110000E+02
3.79467784E-01	,	1.19380000E+02
3.83504674E-01	,	1.20650000E+02
3.87541567E-01	,	1.21920000E+02
3.91578457E-01	,	1.23190000E+02
3.95615347E-01	,	1.24460000E+02
3.99652239E-01	,	1.25730000E+02
4.03689130E-01	,	1.27000000E+02
4.07726023E-01	,	1.28270000E+02
4.11762913E-01	,	1.29540000E+02
4.15799805E-01	,	1.30810000E+02
4.19836696E-01	,	1.32080000E+02
4.23873588E-01	,	1.33350000E+02
4.27910670E-01	,	1.34620000E+02
4.31948389E-01	,	1.35890000E+02
4.35986717E-01	,	1.37160000E+02
4.40025320E-01	,	1.38430000E+02
4.44063921E-01	,	1.39700000E+02
4.48102523E-01	,	1.40970000E+02
4.52141596E-01	,	1.42240000E+02
4.56182181E-01	,	1.43510000E+02
4.60224194E-01	,	1.44780000E+02
4.64267175E-01	,	1.46050000E+02
4.68310156E-01	,	1.47320000E+02
4.72353139E-01	,	1.48590000E+02
4.76396120E-01	,	1.49860000E+02
4.80439102E-01	,	1.51130000E+02
4.84482085E-01	,	1.52400000E+02
4.88525065E-01	,	1.53670000E+02
4.92568379E-01	,	1.54940000E+02
4.96613674E-01	,	1.56210000E+02
5.00661826E-01	,	1.57480000E+02
5.04712418E-01	,	1.58750000E+02
5.08763504E-01	,	1.60020000E+02
5.12814591E-01	,	1.61290000E+02
5.16865675E-01	,	1.62560000E+02
5.20916759E-01	,	1.63830000E+02
5.24967841E-01	,	1.65100000E+02
5.29018921E-01	,	1.66370000E+02
5.33070002E-01	,	1.67640000E+02
5.37121082E-01	,	1.68910000E+02
5.41172160E-01	,	1.70180000E+02
5.45223238E-01	,	1.71450000E+02
5.49275029E-01	,	1.72720000E+02
5.53330452E-01	,	1.73990000E+02
5.57390397E-01	,	1.75260000E+02
5.61454511E-01	,	1.76530000E+02
5.65519263E-01	,	1.77800000E+02
5.69584011E-01	,	1.79070000E+02
5.73648756E-01	,	1.80340000E+02
5.77713494E-01	,	1.81610000E+02
5.81778228E-01	,	1.82880000E+02
5.85842958E-01	,	1.84150000E+02
5.89907682E-01	,	1.85420000E+02
5.93972401E-01	,	1.86690000E+02
5.98037117E-01	,	1.87960000E+02
6.02101827E-01	,	1.89230000E+02
6.06166532E-01	,	1.90500000E+02
6.10231235E-01	,	1.91770000E+02
6.14295931E-01	,	1.93040000E+02
6.18364310E-01	,	1.94310000E+02
6.22439065E-01	,	1.95580000E+02
6.26522857E-01	,	1.96850000E+02
6.30609530E-01	,	1.98120000E+02
6.34696197E-01	,	1.99390000E+02
6.38782861E-01	,	2.00660000E+02
6.42869518E-01	,	2.01930000E+02
6.46956169E-01	,	2.03200000E+02
6.51042813E-01	,	2.04470000E+02
6.55129451E-01	,	2.05740000E+02
6.59216081E-01	,	2.07010000E+02
6.63302703E-01	,	2.08280000E+02
6.67389318E-01	,	2.09550000E+02
6.71475924E-01	,	2.10820000E+02
6.75562520E-01	,	2.12090000E+02
6.79649108E-01	,	2.13360000E+02
6.83735687E-01	,	2.14630000E+02
6.87822258E-01	,	2.15900000E+02
6.91910991E-01	,	2.17170000E+02
6.96010994E-01	,	2.18440000E+02
7.00127445E-01	,	2.19710000E+02
7.04247944E-01	,	2.20980000E+02
7.08368477E-01	,	2.22250000E+02
7.12489040E-01	,	2.23520000E+02
7.16609632E-01	,	2.24790000E+02
7.20730249E-01	,	2.26060000E+02
7.24850884E-01	,	2.27330000E+02
7.28971541E-01	,	2.28600000E+02
7.33092212E-01	,	2.29870000E+02
7.37212896E-01	,	2.31140000E+02
7.41333590E-01	,	2.32410000E+02
7.45454293E-01	,	2.33680000E+02
7.49575004E-01	,	2.34950000E+02
7.53695719E-01	,	2.36220000E+02
7.57816438E-01	,	2.37490000E+02
7.61937160E-01	,	2.38760000E+02
7.66057882E-01	,	2.40030000E+02
7.70179365E-01	,	2.41300000E+02
7.74317379E-01	,	2.42570000E+02
7.78485953E-01	,	2.43840000E+02
7.82657051E-01	,	2.45110000E+02
7.86828364E-01	,	2.46380000E+02
7.90999881E-01	,	2.47650000E+02
7.95171585E-01	,	2.48920000E+02
7.99343469E-01	,	2.50190000E+02
8.03515518E-01	,	2.51460000E+02
8.07687722E-01	,	2.52730000E+02
8.11860072E-01	,	2.54000000E+02
8.16032561E-01	,	2.55270000E+02
8.20205179E-01	,	2.56540000E+02
8.24377919E-01	,	2.57810000E+02
8.28550772E-01	,	2.59080000E+02
8.32723734E-01	,	2.60350000E+02
8.36896798E-01	,	2.61620000E+02
8.41069958E-01	,	2.62890000E+02
8.45243211E-01	,	2.64160000E+02
8.49416546E-01	,	2.65430000E+02
8.53600285E-01	,	2.66700000E+02
8.57836837E-01	,	2.67970000E+02
8.62080345E-01	,	2.69240000E+02
8.66324671E-01	,	2.70510000E+02
8.70569778E-01	,	2.71780000E+02
8.74815632E-01	,	2.73050000E+02
8.79062201E-01	,	2.74320000E+02
8.83309460E-01	,	2.75590000E+02
8.87557380E-01	,	2.76860000E+02
8.91805939E-01	,	2.78130000E+02
8.96055113E-01	,	2.79400000E+02
9.00304882E-01	,	2.80670000E+02
9.04555228E-01	,	2.81940000E+02
9.08806134E-01	,	2.83210000E+02
9.13057581E-01	,	2.84480000E+02
9.17309559E-01	,	2.85750000E+02
9.21562049E-01	,	2.87020000E+02
9.25815038E-01	,	2.88290000E+02
9.30068515E-01	,	2.89560000E+02
9.34322466E-01	,	2.90830000E+02
9.38638882E-01	,	2.92100000E+02
9.42978929E-01	,	2.93370000E+02
9.47321350E-01	,	2.94640000E+02
9.51666096E-01	,	2.95910000E+02
9.56013119E-01	,	2.97180000E+02
9.60362377E-01	,	2.98450000E+02
9.64713837E-01	,	2.99720000E+02
9.69067466E-01	,	3.00990000E+02
9.73423239E-01	,	3.02260000E+02
9.77781134E-01	,	3.03530000E+02
9.82141132E-01	,	3.04800000E+02
9.86503215E-01	,	3.06070000E+02
9.90867372E-01	,	3.07340000E+02
9.95233593E-01	,	3.08610000E+02
9.99601868E-01	,	3.09880000E+02
1.00397219E+00	,	3.11150000E+02
1.00834456E+00	,	3.12420000E+02
1.01271898E+00	,	3.13690000E+02
1.01709543E+00	,	3.14960000E+02
1.02148267E+00	,	3.16230000E+02
1.02594058E+00	,	3.17500000E+02
1.03040944E+00	,	3.18770000E+02
1.03488420E+00	,	3.20040000E+02
1.03936492E+00	,	3.21310000E+02
1.04385170E+00	,	3.22580000E+02
1.04834464E+00	,	3.23850000E+02
1.05284386E+00	,	3.25120000E+02
1.05734950E+00	,	3.26390000E+02
1.06186169E+00	,	3.27660000E+02
1.06638061E+00	,	3.28930000E+02
1.07090644E+00	,	3.30200000E+02
1.07543939E+00	,	3.31470000E+02
1.07997966E+00	,	3.32740000E+02
1.08452749E+00	,	3.34010000E+02
1.08908315E+00	,	3.35280000E+02
1.09364692E+00	,	3.36550000E+02
1.09821909E+00	,	3.37820000E+02
1.10280000E+00	,	3.39090000E+02
1.10740228E+00	,	3.40360000E+02
1.11204073E+00	,	3.41630000E+02
1.11671471E+00	,	3.42900000E+02
1.12140704E+00	,	3.44170000E+02
1.12611770E+00	,	3.45440000E+02
1.13084805E+00	,	3.46710000E+02
1.13559969E+00	,	3.47980000E+02
1.14037444E+00	,	3.49250000E+02
1.14517443E+00	,	3.50520000E+02
1.15000217E+00	,	3.51790000E+02
1.15486064E+00	,	3.53060000E+02
1.15975336E+00	,	3.54330000E+02
1.16468465E+00	,	3.55600000E+02
1.16966139E+00	,	3.56870000E+02
1.17469923E+00	,	3.58140000E+02
1.17981003E+00	,	3.59410000E+02
1.18500696E+00	,	3.60680000E+02
1.19029602E+00	,	3.61950000E+02
1.19569350E+00	,	3.63220000E+02
1.20122912E+00	,	3.64490000E+02
1.20700569E+00	,	3.65760000E+02
1.21315827E+00	,	3.67030000E+02
1.22002278E+00	,	3.68300000E+02
1.23108736E+00	,	3.69570000E+02
1.23641262E+00	,	3.69117070E+02
1.23807292E+00	,	3.66177292E+02
1.29820693E+00	,	3.79110827E+02
1.41752356E+00	,	4.07410610E+02
1.42148344E+00	,	4.00073305E+02
1.24285434E+00	,	3.37845893E+02
1.45918933E+00	,	3.80395256E+02
1.27245916E+00	,	3.17869788E+02
1.48938899E+00	,	3.53177203E+02
1.30063823E+00	,	2.92286014E+02
1.30276573E+00	,	2.92540014E+02
1.30526856E+00	,	2.92967192E+02
1.31038192E+00	,	2.93821541E+02
1.31815373E+00	,	2.95091541E+02
1.32577007E+00	,	2.96361541E+02
1.33248185E+00	,	2.97631541E+02
1.33922982E+00	,	2.98901541E+02
1.34603364E+00	,	3.00171541E+02
1.35299196E+00	,	3.01441541E+02
1.36014210E+00	,	3.02711541E+02
1.36740741E+00	,	3.03981541E+02
1.37428793E+00	,	3.05251541E+02
1.38090488E+00	,	3.06521541E+02
1.38755535E+00	,	3.07791541E+02
1.39424217E+00	,	3.09061541E+02
1.40096868E+00	,	3.10331541E+02
1.40778141E+00	,	3.11601541E+02
1.41483718E+00	,	3.12871541E+02
1.42203024E+00	,	3.14141541E+02
1.42936699E+00	,	3.15411541E+02
1.43689267E+00	,	3.16681541E+02
1.44415837E+00	,	3.17951541E+02
1.45103118E+00	,	3.19221541E+02
1.45797029E+00	,	3.20491541E+02
1.46498654E+00	,	3.21761541E+02
1.47227966E+00	,	3.23031541E+02
1.47986561E+00	,	3.24301541E+02
1.48776071E+00	,	3.25571541E+02
1.49618657E+00	,	3.26841541E+02
1.50597803E+00	,	3.28111541E+02
1.51576168E+00	,	3.29381541E+02
1.52544725E+00	,	3.30651541E+02
1.52780419E+00	,	3.30905541E+02
1.52868447E+00	,	3.30990976E+02
1.53040032E+00	,	3.31134659E+02
1.53115260E+00	,	3.31182990E+02
1.53145706E+00	,	3.31199246E+02
1.53228434E+00	,	3.31231758E+02
1.53237002E+00	,	3.31233945E+02
1.53258708E+00	,	3.31238319E+02
1.53269308E+00	,	3.31239790E+02
1.53275006E+00	,	3.31240379E+02
1.53280636E+00	,	3.31240823E+02
1.53291692E+00	,	3.31241268E+02
1.53312983E+00	,	3.31240384E+02
1.53352281E+00	,	3.31231519E+02
1.53417749E+00	,	3.31185436E+02
1.53496197E+00	,	3.30979965E+02
1.53470239E+00	,	3.30293950E+02
1.52963970E+00	,	3.28144591E+02
1.52212389E+00	,	3.24744034E+02
1.47824832E+00	,	3.12360922E+02
1.37947547E+00	,	2.86256019E+02
1.39574746E+00	,	2.81701052E+02
1.58393467E+00	,	3.10360192E+02
1.48928736E+00	,	2.82045730E+02
1.50226976E+00	,	2.72148666E+02
1.50392459E+00	,	2.72402666E+02
1.50724139E+00	,	2.72910666E+02
1.51390596E+00	,	2.73926666E+02
1.52245018E+00	,	2.75196666E+02
1.53130318E+00	,	2.76466666E+02
1.54035707E+00	,	2.77736666E+02
1.54968328E+00	,	2.79006666E+02
1.55840479E+00	,	2.80276666E+02
1.56690189E+00	,	2.81546666E+02
1.57549957E+00	,	2.82816666E+02
1.58422153E+00	,	2.84086666E+02
1.59346402E+00	,	2.85356666E+02
1.60311742E+00	,	2.86626666E+02
1.61344467E+00	,	2.87896666E+02
1.62560446E+00	,	2.89166666E+02
1.63723413E+00	,	2.90436666E+02
1.64979576E+00	,	2.91706666E+02
1.65357467E+00	,	2.91960666E+02
1.65389671E+00	,	2.91975035E+02
1.65471625E+00	,	2.92003770E+02
1.65514340E+00	,	2.92013437E+02
1.65536486E+00	,	2.92016688E+02
1.65547244E+00	,	2.92017780E+02
1.65552954E+00	,	2.92018220E+02
1.65558608E+00	,	2.92018555E+02
1.65569740E+00	,	2.92018921E+02
1.65591305E+00	,	2.92018415E+02
1.65631629E+00	,	2.92012459E+02
1.65701075E+00	,	2.91980798E+02
1.65795179E+00	,	2.91838553E+02
1.65818776E+00	,	2.91362282E+02
1.65471661E+00	,	2.89881643E+02
1.64839995E+00	,	2.87307619E+02
1.61614245E+00	,	2.79207918E+02
1.51872431E+00	,	2.58128155E+02
1.45877703E+00	,	2.41543926E+02
1.69899714E+00	,	2.71903431E+02
1.63133051E+00	,	2.51459787E+02
1.63380991E+00	,	2.39934157E+02
1.63586527E+00	,	2.40188157E+02
1.63998697E+00	,	2.40696157E+02


==> 4.Results_data/mmb/mmbPanelRibs_1elem/mmb_panelribs6DofsBF_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
5.00435792E-03	,	1.27000000E+00
1.00087158E-02	,	2.54000000E+00
1.50130738E-02	,	3.81000000E+00
2.00174317E-02	,	5.08000000E+00
2.50217896E-02	,	6.35000000E+00
3.00261475E-02	,	7.62000000E+00
3.50305054E-02	,	8.89000000E+00
4.00348633E-02	,	1.01600000E+01
4.50392213E-02	,	1.14300000E+01
5.00435792E-02	,	1.27000000E+01
5.50479372E-02	,	1.39700000E+01
6.00522951E-02	,	1.52400000E+01
6.50566529E-02	,	1.65100000E+01
7.00610108E-02	,	1.77800000E+01
7.50653688E-02	,	1.90500000E+01
8.00697267E-02	,	2.03200000E+01
8.50740847E-02	,	2.15900000E+01
9.00784425E-02	,	2.28600000E+01
9.50828005E-02	,	2.41300000E+01
1.00087158E-01	,	2.54000000E+01
1.05091516E-01	,	2.66700000E+01
1.10095874E-01	,	2.79400000E+01
1.15100232E-01	,	2.92100000E+01
1.20104590E-01	,	3.04800000E+01
1.25108948E-01	,	3.17500000E+01
1.30113306E-01	,	3.30200000E+01
1.35117664E-01	,	3.42900000E+01
1.40122022E-01	,	3.55600000E+01
1.45126380E-01	,	3.68300000E+01
1.50130738E-01	,	3.81000000E+01
1.55135095E-01	,	3.93700000E+01
1.60139453E-01	,	4.06400000E+01
1.65143811E-01	,	4.19100000E+01
1.70148169E-01	,	4.31800000E+01
1.75152527E-01	,	4.44500000E+01
1.80156885E-01	,	4.57200000E+01
1.85161243E-01	,	4.69900000E+01
1.90165601E-01	,	4.82600000E+01
1.95169958E-01	,	4.95300000E+01
2.00174317E-01	,	5.08000000E+01
2.05178675E-01	,	5.20700000E+01
2.10183033E-01	,	5.33400000E+01
2.15187391E-01	,	5.46100000E+01
2.20191759E-01	,	5.58800000E+01
2.25197822E-01	,	5.71500000E+01
2.30204026E-01	,	5.84200000E+01
2.35212476E-01	,	5.96900000E+01
2.40223158E-01	,	6.09600000E+01
2.45233838E-01	,	6.22300000E+01
2.50244514E-01	,	6.35000000E+01
2.55257325E-01	,	6.47700000E+01
2.60275428E-01	,	6.60400000E+01
2.65293520E-01	,	6.73100000E+01
2.70311600E-01	,	6.85800000E+01
2.75329670E-01	,	6.98500000E+01
2.80347730E-01	,	7.11200000E+01
2.85370791E-01	,	7.23900000E+01
2.90399346E-01	,	7.36600000E+01
2.95427874E-01	,	7.49300000E+01
3.00456379E-01	,	7.62000000E+01
3.05484859E-01	,	7.74700000E+01
3.10513317E-01	,	7.87400000E+01
3.15541753E-01	,	8.00100000E+01
3.20573157E-01	,	8.12800000E+01
3.25614737E-01	,	8.25500000E+01
3.30656275E-01	,	8.38200000E+01
3.35697774E-01	,	8.50900000E+01
3.40739234E-01	,	8.63600000E+01
3.45780656E-01	,	8.76300000E+01
3.50822044E-01	,	8.89000000E+01
3.55863397E-01	,	9.01700000E+01
3.60904719E-01	,	9.14400000E+01
3.65955631E-01	,	9.27100000E+01
3.71011635E-01	,	9.39800000E+01
3.76067587E-01	,	9.52500000E+01
3.81123495E-01	,	9.65200000E+01
3.86179353E-01	,	9.77900000E+01
3.91235167E-01	,	9.90600000E+01
3.96290937E-01	,	1.00330000E+02
4.01346665E-01	,	1.01600000E+02
4.06402353E-01	,	1.02870000E+02
4.11458003E-01	,	1.04140000E+02
4.16526587E-01	,	1.05410000E+02
4.21597031E-01	,	1.06680000E+02
4.26667425E-01	,	1.07950000E+02
4.31737771E-01	,	1.09220000E+02
4.36808071E-01	,	1.10490000E+02
4.41878325E-01	,	1.11760000E+02
4.46948533E-01	,	1.13030000E+02
4.52018700E-01	,	1.14300000E+02
4.57088823E-01	,	1.15570000E+02
4.62158906E-01	,	1.16840000E+02
4.67230201E-01	,	1.18110000E+02
4.72313957E-01	,	1.19380000E+02
4.77397672E-01	,	1.20650000E+02
4.82481344E-01	,	1.21920000E+02
4.87564976E-01	,	1.23190000E+02
4.92648567E-01	,	1.24460000E+02
4.97732117E-01	,	1.25730000E+02
5.02815626E-01	,	1.27000000E+02
5.07899096E-01	,	1.28270000E+02
5.12982527E-01	,	1.29540000E+02
5.18065920E-01	,	1.30810000E+02
5.23149276E-01	,	1.32080000E+02
5.28240973E-01	,	1.33350000E+02
5.33336178E-01	,	1.34620000E+02
5.38431347E-01	,	1.35890000E+02
5.43526482E-01	,	1.37160000E+02
5.48621583E-01	,	1.38430000E+02
5.53716649E-01	,	1.39700000E+02
5.58811679E-01	,	1.40970000E+02
5.63906676E-01	,	1.42240000E+02
5.69001638E-01	,	1.43510000E+02
5.74096565E-01	,	1.44780000E+02
5.79191458E-01	,	1.46050000E+02
5.84291311E-01	,	1.47320000E+02
5.89396030E-01	,	1.48590000E+02
5.94500719E-01	,	1.49860000E+02
5.99605377E-01	,	1.51130000E+02
6.04710002E-01	,	1.52400000E+02
6.09814597E-01	,	1.53670000E+02
6.14919158E-01	,	1.54940000E+02
6.20023686E-01	,	1.56210000E+02
6.25128181E-01	,	1.57480000E+02
6.30232642E-01	,	1.58750000E+02
6.35343521E-01	,	1.60020000E+02
6.40455732E-01	,	1.61290000E+02
6.45567912E-01	,	1.62560000E+02
6.50680056E-01	,	1.63830000E+02
6.55792169E-01	,	1.65100000E+02
6.60904246E-01	,	1.66370000E+02
6.66016356E-01	,	1.67640000E+02
6.71133591E-01	,	1.68910000E+02
6.76250991E-01	,	1.70180000E+02
6.81368357E-01	,	1.71450000E+02
6.86486614E-01	,	1.72720000E+02
6.91606396E-01	,	1.73990000E+02
6.96728314E-01	,	1.75260000E+02
7.01850649E-01	,	1.76530000E+02
7.06977861E-01	,	1.77800000E+02
7.12106466E-01	,	1.79070000E+02
7.17235034E-01	,	1.80340000E+02
7.22366131E-01	,	1.81610000E+02
7.27505086E-01	,	1.82880000E+02
7.32644010E-01	,	1.84150000E+02
7.37782900E-01	,	1.85420000E+02
7.42921755E-01	,	1.86690000E+02
7.48067386E-01	,	1.87960000E+02
7.53220978E-01	,	1.89230000E+02
7.58374551E-01	,	1.90500000E+02
7.63528095E-01	,	1.91770000E+02
7.68681611E-01	,	1.93040000E+02
7.73835091E-01	,	1.94310000E+02
7.79000853E-01	,	1.95580000E+02
7.84173031E-01	,	1.96850000E+02
7.89345196E-01	,	1.98120000E+02
7.94517339E-01	,	1.99390000E+02
7.99689454E-01	,	2.00660000E+02
8.04861536E-01	,	2.01930000E+02
8.10034916E-01	,	2.03200000E+02
8.15228324E-01	,	2.04470000E+02
8.20421722E-01	,	2.05740000E+02
8.25615099E-01	,	2.07010000E+02
8.30808451E-01	,	2.08280000E+02
8.36001765E-01	,	2.09550000E+02
8.41195038E-01	,	2.10820000E+02
8.46388264E-01	,	2.12090000E+02
8.51600654E-01	,	2.13360000E+02
8.56815821E-01	,	2.14630000E+02
8.62030959E-01	,	2.15900000E+02
8.67246056E-01	,	2.17170000E+02
8.72461109E-01	,	2.18440000E+02
8.77676110E-01	,	2.19710000E+02
8.82891052E-01	,	2.20980000E+02
8.88110483E-01	,	2.22250000E+02
8.93345837E-01	,	2.23520000E+02
8.98581159E-01	,	2.24790000E+02
9.03816443E-01	,	2.26060000E+02
9.09051679E-01	,	2.27330000E+02
9.14286861E-01	,	2.28600000E+02
9.19521983E-01	,	2.29870000E+02
9.24757040E-01	,	2.31140000E+02
9.29995788E-01	,	2.32410000E+02
9.35248400E-01	,	2.33680000E+02
9.40500991E-01	,	2.34950000E+02
9.45753555E-01	,	2.36220000E+02
9.51006082E-01	,	2.37490000E+02
9.56258566E-01	,	2.38760000E+02
9.61511004E-01	,	2.40030000E+02
9.66763385E-01	,	2.41300000E+02
9.72017834E-01	,	2.42570000E+02
9.77284580E-01	,	2.43840000E+02
9.82551331E-01	,	2.45110000E+02
9.87818080E-01	,	2.46380000E+02
9.93084818E-01	,	2.47650000E+02
9.98351536E-01	,	2.48920000E+02
1.00361823E+00	,	2.50190000E+02
1.00888489E+00	,	2.51460000E+02
1.01416088E+00	,	2.52730000E+02
1.01943887E+00	,	2.54000000E+02
1.02471689E+00	,	2.55270000E+02
1.02999492E+00	,	2.56540000E+02
1.03527297E+00	,	2.57810000E+02
1.04055367E+00	,	2.59080000E+02
1.04583965E+00	,	2.60350000E+02
1.05112568E+00	,	2.61620000E+02
1.05641285E+00	,	2.62890000E+02
1.06170263E+00	,	2.64160000E+02
1.06699599E+00	,	2.65430000E+02
1.07229267E+00	,	2.66700000E+02
1.07759607E+00	,	2.67970000E+02
1.08289962E+00	,	2.69240000E+02
1.08821264E+00	,	2.70510000E+02
1.09353246E+00	,	2.71780000E+02
1.09885255E+00	,	2.73050000E+02
1.10417320E+00	,	2.74320000E+02
1.10951648E+00	,	2.75590000E+02
1.11486067E+00	,	2.76860000E+02
1.12020532E+00	,	2.78130000E+02
1.12555039E+00	,	2.79400000E+02
1.13092000E+00	,	2.80670000E+02
1.13629668E+00	,	2.81940000E+02
1.14167410E+00	,	2.83210000E+02
1.14705221E+00	,	2.84480000E+02
1.15243952E+00	,	2.85750000E+02
1.15785581E+00	,	2.87020000E+02
1.16327318E+00	,	2.88290000E+02
1.16869157E+00	,	2.89560000E+02
1.17411095E+00	,	2.90830000E+02
1.17955223E+00	,	2.92100000E+02
1.18501399E+00	,	2.93370000E+02
1.19047714E+00	,	2.94640000E+02
1.19594164E+00	,	2.95910000E+02
1.20140742E+00	,	2.97180000E+02
1.20690417E+00	,	2.98450000E+02
1.21241258E+00	,	2.99720000E+02
1.21792271E+00	,	3.00990000E+02
1.22343449E+00	,	3.02260000E+02
1.22894786E+00	,	3.03530000E+02
1.23449502E+00	,	3.04800000E+02
1.24004770E+00	,	3.06070000E+02
1.24560243E+00	,	3.07340000E+02
1.25115916E+00	,	3.08610000E+02
1.25671932E+00	,	3.09880000E+02
1.26230963E+00	,	3.11150000E+02
1.26790261E+00	,	3.12420000E+02
1.27349805E+00	,	3.13690000E+02
1.27909589E+00	,	3.14960000E+02
1.28470891E+00	,	3.16230000E+02
1.29033552E+00	,	3.17500000E+02
1.29596508E+00	,	3.18770000E+02
1.30159856E+00	,	3.20040000E+02
1.30725071E+00	,	3.21310000E+02
1.31290691E+00	,	3.22580000E+02
1.31857529E+00	,	3.23850000E+02
1.32425824E+00	,	3.25120000E+02
1.32996334E+00	,	3.26390000E+02
1.33569324E+00	,	3.27660000E+02
1.34144758E+00	,	3.28930000E+02
1.34723512E+00	,	3.30200000E+02
1.35306584E+00	,	3.31470000E+02
1.35892089E+00	,	3.32740000E+02
1.36486604E+00	,	3.34010000E+02
1.37082981E+00	,	3.35280000E+02
1.37692937E+00	,	3.36550000E+02
1.38307805E+00	,	3.37820000E+02
1.38941021E+00	,	3.39090000E+02
1.39584741E+00	,	3.40360000E+02
1.40261492E+00	,	3.41630000E+02
1.40969344E+00	,	3.42900000E+02
1.41739983E+00	,	3.44170000E+02
1.42710832E+00	,	3.45440000E+02
1.42763830E+00	,	3.45490800E+02
1.42894203E+00	,	3.45592400E+02
1.42951696E+00	,	3.45626573E+02
1.42973690E+00	,	3.45638069E+02
1.43026407E+00	,	3.45661059E+02
1.43051350E+00	,	3.45667561E+02
1.43061906E+00	,	3.45669748E+02
1.43093061E+00	,	3.45674122E+02
1.43096720E+00	,	3.45674417E+02
1.43100335E+00	,	3.45674602E+02
1.43107306E+00	,	3.45674353E+02
1.43120725E+00	,	3.45672585E+02
1.43146570E+00	,	3.45666654E+02
1.43191746E+00	,	3.45639062E+02
1.43272691E+00	,	3.45561171E+02
1.43396452E+00	,	3.45400335E+02
1.43560269E+00	,	3.45023077E+02
1.43655325E+00	,	3.43954931E+02
1.43569847E+00	,	3.41571100E+02
1.44122844E+00	,	3.39803108E+02
1.44287267E+00	,	3.35846572E+02
1.45123660E+00	,	3.31656759E+02
1.45982165E+00	,	3.26363073E+02
1.46986507E+00	,	3.20030681E+02
1.48903968E+00	,	3.14074520E+02
1.50175320E+00	,	3.06755561E+02
1.52182678E+00	,	3.00940008E+02
1.53960074E+00	,	2.94669705E+02
1.55878962E+00	,	2.88670205E+02
1.58220924E+00	,	2.83454196E+02
1.60091120E+00	,	2.77393009E+02
1.62919325E+00	,	2.72991786E+02
1.64974142E+00	,	2.67294652E+02
1.67799489E+00	,	2.62845949E+02
1.70329572E+00	,	2.57934734E+02
1.72942395E+00	,	2.53148816E+02
1.76082746E+00	,	2.49135080E+02
1.78554861E+00	,	2.44175874E+02
1.82034117E+00	,	2.40593945E+02
1.84670720E+00	,	2.35898283E+02
1.88015595E+00	,	2.32107368E+02
1.91154729E+00	,	2.28062464E+02
1.94094495E+00	,	2.23779698E+02
1.97789676E+00	,	2.20367882E+02
2.00455814E+00	,	2.15809555E+02
2.04137263E+00	,	2.12344305E+02
2.06795041E+00	,	2.07814231E+02
2.10031935E+00	,	2.03866126E+02
2.13042651E+00	,	1.99698481E+02
2.16278171E+00	,	1.95741561E+02
2.21747686E+00	,	1.93806508E+02
2.29095874E+00	,	1.93513407E+02
2.42674240E+00	,	1.98482831E+02
2.43266358E+00	,	1.98736831E+02
2.43965539E+00	,	1.99096041E+02
2.45362503E+00	,	1.99700158E+02
2.46887035E+00	,	2.00307280E+02
2.49800418E+00	,	2.01611842E+02
2.55231499E+00	,	2.04514816E+02
2.62481533E+00	,	2.08275145E+02
2.74454517E+00	,	2.14957758E+02
2.88334658E+00	,	2.22624209E+02
3.04334934E+00	,	2.31350454E+02
3.21677622E+00	,	2.40446893E+02
3.22152982E+00	,	2.40700893E+02
3.22959208E+00	,	2.41128068E+02
3.24373881E+00	,	2.41846488E+02
3.27011322E+00	,	2.43054723E+02
3.29861183E+00	,	2.44324723E+02
3.32408585E+00	,	2.45594723E+02
3.34822696E+00	,	2.46864723E+02
3.37352823E+00	,	2.48134723E+02
3.40294119E+00	,	2.49404723E+02
3.43579576E+00	,	2.50759381E+02
3.49723217E+00	,	2.53767953E+02
3.55923887E+00	,	2.56217542E+02
3.65620061E+00	,	2.60349175E+02
3.76834369E+00	,	2.65037204E+02
3.90209765E+00	,	2.70639855E+02
4.07129343E+00	,	2.78005482E+02
4.22477224E+00	,	2.84297882E+02
4.43465147E+00	,	2.93622067E+02
4.63700201E+00	,	3.02447772E+02
4.64210818E+00	,	3.02701772E+02
4.65068294E+00	,	3.03128947E+02
4.66555402E+00	,	3.03847368E+02
4.69412390E+00	,	3.05055600E+02
4.72566661E+00	,	3.06325600E+02
4.76858435E+00	,	3.08332950E+02
4.82636040E+00	,	3.10983041E+02
4.90269065E+00	,	3.14384347E+02
5.01228862E+00	,	3.19300372E+02
5.17934313E+00	,	3.27020916E+02
5.38518262E+00	,	3.36655400E+02
5.62714319E+00	,	3.47936177E+02
5.91952186E+00	,	3.60257634E+02
6.29315676E+00	,	3.73379672E+02
6.67690000E+00	,	3.86775015E+02
7.08990759E+00	,	4.01514899E+02
7.51299668E+00	,	4.16501044E+02
7.96382783E+00	,	4.32743234E+02
8.52141775E+00	,	4.52838162E+02
9.12360835E+00	,	4.74970457E+02
9.75655063E+00	,	4.98394827E+02
1.04076095E+01	,	5.22448760E+02
1.11279974E+01	,	5.49759632E+02
1.18656802E+01	,	5.77720475E+02
1.28027315E+01	,	6.13708201E+02
1.38110063E+01	,	6.52999362E+02
1.48831112E+01	,	6.95278107E+02
1.59950879E+01	,	7.39439817E+02
1.74194118E+01	,	7.96882234E+02
1.89275538E+01	,	8.58536365E+02
2.05200673E+01	,	9.24588829E+02
2.21354170E+01	,	9.92298633E+02
2.38205899E+01	,	1.06407659E+03
2.54976459E+01	,	1.13641064E+03
2.75047393E+01	,	1.22451562E+03
2.94932698E+01	,	1.31347014E+03
3.18816757E+01	,	1.42235699E+03
3.44311000E+01	,	1.54016357E+03
3.74302482E+01	,	1.67840387E+03
4.20095826E+01	,	1.88749964E+03
4.80794732E+01	,	2.16303496E+03
5.63339438E+01	,	2.53656773E+03
6.80743707E+01	,	3.06689803E+03
8.58657670E+01	,	3.86973851E+03


==> 4.Results_data/mmb/mmbPanelRibs_2elem/mmb_panelribs6DofsBF_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
4.45257794E-03	,	1.27000000E+00
8.90515588E-03	,	2.54000000E+00
1.33577338E-02	,	3.81000000E+00
1.78103118E-02	,	5.08000000E+00
2.22628897E-02	,	6.35000000E+00
2.67154676E-02	,	7.62000000E+00
3.11680457E-02	,	8.89000000E+00
3.56206236E-02	,	1.01600000E+01
4.00732014E-02	,	1.14300000E+01
4.45257793E-02	,	1.27000000E+01
4.89783573E-02	,	1.39700000E+01
5.34309352E-02	,	1.52400000E+01
5.78835132E-02	,	1.65100000E+01
6.23360912E-02	,	1.77800000E+01
6.67886691E-02	,	1.90500000E+01
7.12412470E-02	,	2.03200000E+01
7.56938250E-02	,	2.15900000E+01
8.01464029E-02	,	2.28600000E+01
8.45989809E-02	,	2.41300000E+01
8.90515589E-02	,	2.54000000E+01
9.35041368E-02	,	2.66700000E+01
9.79567146E-02	,	2.79400000E+01
1.02409293E-01	,	2.92100000E+01
1.06861870E-01	,	3.04800000E+01
1.11314448E-01	,	3.17500000E+01
1.15767026E-01	,	3.30200000E+01
1.20219604E-01	,	3.42900000E+01
1.24672182E-01	,	3.55600000E+01
1.29124760E-01	,	3.68300000E+01
1.33577338E-01	,	3.81000000E+01
1.38029916E-01	,	3.93700000E+01
1.42482494E-01	,	4.06400000E+01
1.46935072E-01	,	4.19100000E+01
1.51387650E-01	,	4.31800000E+01
1.55840228E-01	,	4.44500000E+01
1.60292806E-01	,	4.57200000E+01
1.64745384E-01	,	4.69900000E+01
1.69197962E-01	,	4.82600000E+01
1.73650540E-01	,	4.95300000E+01
1.78103118E-01	,	5.08000000E+01
1.82555696E-01	,	5.20700000E+01
1.87008273E-01	,	5.33400000E+01
1.91460851E-01	,	5.46100000E+01
1.95913429E-01	,	5.58800000E+01
2.00366007E-01	,	5.71500000E+01
2.04819396E-01	,	5.84200000E+01
2.09273533E-01	,	5.96900000E+01
2.13727669E-01	,	6.09600000E+01
2.18184214E-01	,	6.22300000E+01
2.22642198E-01	,	6.35000000E+01
2.27100177E-01	,	6.47700000E+01
2.31558149E-01	,	6.60400000E+01
2.36016117E-01	,	6.73100000E+01
2.40478102E-01	,	6.85800000E+01
2.44942555E-01	,	6.98500000E+01
2.49406987E-01	,	7.11200000E+01
2.53871399E-01	,	7.23900000E+01
2.58335792E-01	,	7.36600000E+01
2.62800166E-01	,	7.49300000E+01
2.67264524E-01	,	7.62000000E+01
2.71735218E-01	,	7.74700000E+01
2.76208731E-01	,	7.87400000E+01
2.80682199E-01	,	8.00100000E+01
2.85155624E-01	,	8.12800000E+01
2.89629009E-01	,	8.25500000E+01
2.94102356E-01	,	8.38200000E+01
2.98575667E-01	,	8.50900000E+01
3.03048941E-01	,	8.63600000E+01
3.07522184E-01	,	8.76300000E+01
3.12005710E-01	,	8.89000000E+01
3.16490056E-01	,	9.01700000E+01
3.20974337E-01	,	9.14400000E+01
3.25458561E-01	,	9.27100000E+01
3.29942726E-01	,	9.39800000E+01
3.34426835E-01	,	9.52500000E+01
3.38910890E-01	,	9.65200000E+01
3.43394895E-01	,	9.77900000E+01
3.47878850E-01	,	9.90600000E+01
3.52362759E-01	,	1.00330000E+02
3.56850596E-01	,	1.01600000E+02
3.61346218E-01	,	1.02870000E+02
3.65841774E-01	,	1.04140000E+02
3.70337265E-01	,	1.05410000E+02
3.74832694E-01	,	1.06680000E+02
3.79328061E-01	,	1.07950000E+02
3.83823371E-01	,	1.09220000E+02
3.88318622E-01	,	1.10490000E+02
3.92813820E-01	,	1.11760000E+02
3.97308964E-01	,	1.13030000E+02
4.01804053E-01	,	1.14300000E+02
4.06299093E-01	,	1.15570000E+02
4.10795721E-01	,	1.16840000E+02
4.15301758E-01	,	1.18110000E+02
4.19807744E-01	,	1.19380000E+02
4.24313674E-01	,	1.20650000E+02
4.28819557E-01	,	1.21920000E+02
4.33325386E-01	,	1.23190000E+02
4.37831168E-01	,	1.24460000E+02
4.42336902E-01	,	1.25730000E+02
4.46842586E-01	,	1.27000000E+02
4.51348227E-01	,	1.28270000E+02
4.55853819E-01	,	1.29540000E+02
4.60359370E-01	,	1.30810000E+02
4.64864874E-01	,	1.32080000E+02
4.69370337E-01	,	1.33350000E+02
4.73884999E-01	,	1.34620000E+02
4.78400039E-01	,	1.35890000E+02
4.82915050E-01	,	1.37160000E+02
4.87430027E-01	,	1.38430000E+02
4.91944975E-01	,	1.39700000E+02
4.96459888E-01	,	1.40970000E+02
5.00974770E-01	,	1.42240000E+02
5.05489620E-01	,	1.43510000E+02
5.10004440E-01	,	1.44780000E+02
5.14519225E-01	,	1.46050000E+02
5.19033981E-01	,	1.47320000E+02
5.23548703E-01	,	1.48590000E+02
5.28063395E-01	,	1.49860000E+02
5.32583274E-01	,	1.51130000E+02
5.37106009E-01	,	1.52400000E+02
5.41628737E-01	,	1.53670000E+02
5.46151453E-01	,	1.54940000E+02
5.50674157E-01	,	1.56210000E+02
5.55196846E-01	,	1.57480000E+02
5.59719522E-01	,	1.58750000E+02
5.64242182E-01	,	1.60020000E+02
5.68764827E-01	,	1.61290000E+02
5.73287456E-01	,	1.62560000E+02
5.77810065E-01	,	1.63830000E+02
5.82332659E-01	,	1.65100000E+02
5.86857043E-01	,	1.66370000E+02
5.91386341E-01	,	1.67640000E+02
5.95915645E-01	,	1.68910000E+02
6.00444955E-01	,	1.70180000E+02
6.04974268E-01	,	1.71450000E+02
6.09503587E-01	,	1.72720000E+02
6.14032902E-01	,	1.73990000E+02
6.18562218E-01	,	1.75260000E+02
6.23091533E-01	,	1.76530000E+02
6.27620843E-01	,	1.77800000E+02
6.32151241E-01	,	1.79070000E+02
6.36686057E-01	,	1.80340000E+02
6.41220894E-01	,	1.81610000E+02
6.45755748E-01	,	1.82880000E+02
6.50290618E-01	,	1.84150000E+02
6.54825500E-01	,	1.85420000E+02
6.59360392E-01	,	1.86690000E+02
6.63897558E-01	,	1.87960000E+02
6.68436506E-01	,	1.89230000E+02
6.72975482E-01	,	1.90500000E+02
6.77515111E-01	,	1.91770000E+02
6.82056055E-01	,	1.93040000E+02
6.86598955E-01	,	1.94310000E+02
6.91142025E-01	,	1.95580000E+02
6.95689632E-01	,	1.96850000E+02
7.00237761E-01	,	1.98120000E+02
7.04785951E-01	,	1.99390000E+02
7.09337434E-01	,	2.00660000E+02
7.13893890E-01	,	2.01930000E+02
7.18450464E-01	,	2.03200000E+02
7.23007147E-01	,	2.04470000E+02
7.27563932E-01	,	2.05740000E+02
7.32127284E-01	,	2.07010000E+02
7.36695633E-01	,	2.08280000E+02
7.41264177E-01	,	2.09550000E+02
7.45832896E-01	,	2.10820000E+02
7.50401784E-01	,	2.12090000E+02
7.54970832E-01	,	2.13360000E+02
7.59548428E-01	,	2.14630000E+02
7.64131836E-01	,	2.15900000E+02
7.68715516E-01	,	2.17170000E+02
7.73299451E-01	,	2.18440000E+02
7.77883624E-01	,	2.19710000E+02
7.82468025E-01	,	2.20980000E+02
7.87052636E-01	,	2.22250000E+02
7.91648742E-01	,	2.23520000E+02
7.96249355E-01	,	2.24790000E+02
8.00850285E-01	,	2.26060000E+02
8.05451504E-01	,	2.27330000E+02
8.10052996E-01	,	2.28600000E+02
8.14654744E-01	,	2.29870000E+02
8.19256730E-01	,	2.31140000E+02
8.23864228E-01	,	2.32410000E+02
8.28482196E-01	,	2.33680000E+02
8.33100454E-01	,	2.34950000E+02
8.37718984E-01	,	2.36220000E+02
8.42337767E-01	,	2.37490000E+02
8.46956782E-01	,	2.38760000E+02
8.51576011E-01	,	2.40030000E+02
8.56195439E-01	,	2.41300000E+02
8.60827417E-01	,	2.42570000E+02
8.65461305E-01	,	2.43840000E+02
8.70095402E-01	,	2.45110000E+02
8.74729688E-01	,	2.46380000E+02
8.79364150E-01	,	2.47650000E+02
8.83998769E-01	,	2.48920000E+02
8.88633534E-01	,	2.50190000E+02
8.93276145E-01	,	2.51460000E+02
8.97922919E-01	,	2.52730000E+02
9.02569841E-01	,	2.54000000E+02
9.07216894E-01	,	2.55270000E+02
9.11864072E-01	,	2.56540000E+02
9.16511358E-01	,	2.57810000E+02
9.21158804E-01	,	2.59080000E+02
9.25815063E-01	,	2.60350000E+02
9.30471955E-01	,	2.61620000E+02
9.35128966E-01	,	2.62890000E+02
9.39786087E-01	,	2.64160000E+02
9.44443309E-01	,	2.65430000E+02
9.49102708E-01	,	2.66700000E+02
9.53767202E-01	,	2.67970000E+02
9.58431833E-01	,	2.69240000E+02
9.63096598E-01	,	2.70510000E+02
9.67763178E-01	,	2.71780000E+02
9.72433053E-01	,	2.73050000E+02
9.77103807E-01	,	2.74320000E+02
9.81776512E-01	,	2.75590000E+02
9.86451533E-01	,	2.76860000E+02
9.91128886E-01	,	2.78130000E+02
9.95810117E-01	,	2.79400000E+02
1.00049166E+00	,	2.80670000E+02
1.00517734E+00	,	2.81940000E+02
1.00986901E+00	,	2.83210000E+02
1.01456115E+00	,	2.84480000E+02
1.01925376E+00	,	2.85750000E+02
1.02395267E+00	,	2.87020000E+02
1.02865968E+00	,	2.88290000E+02
1.03336742E+00	,	2.89560000E+02
1.03807590E+00	,	2.90830000E+02
1.04278509E+00	,	2.92100000E+02
1.04750702E+00	,	2.93370000E+02
1.05223495E+00	,	2.94640000E+02
1.05696400E+00	,	2.95910000E+02
1.06169413E+00	,	2.97180000E+02
1.06642534E+00	,	2.98450000E+02
1.07116822E+00	,	2.99720000E+02
1.07592175E+00	,	3.00990000E+02
1.08067683E+00	,	3.02260000E+02
1.08543343E+00	,	3.03530000E+02
1.09019154E+00	,	3.04800000E+02
1.09495817E+00	,	3.06070000E+02
1.09974083E+00	,	3.07340000E+02
1.10452547E+00	,	3.08610000E+02
1.10931204E+00	,	3.09880000E+02
1.11410052E+00	,	3.11150000E+02
1.11890046E+00	,	3.12420000E+02
1.12371384E+00	,	3.13690000E+02
1.12852951E+00	,	3.14960000E+02
1.13334742E+00	,	3.16230000E+02
1.13816914E+00	,	3.17500000E+02
1.14300993E+00	,	3.18770000E+02
1.14785324E+00	,	3.20040000E+02
1.15269901E+00	,	3.21310000E+02
1.15755112E+00	,	3.22580000E+02
1.16241660E+00	,	3.23850000E+02
1.16728476E+00	,	3.25120000E+02
1.17215710E+00	,	3.26390000E+02
1.17704146E+00	,	3.27660000E+02
1.18192876E+00	,	3.28930000E+02
1.18682560E+00	,	3.30200000E+02
1.19172842E+00	,	3.31470000E+02
1.19663810E+00	,	3.32740000E+02
1.20155606E+00	,	3.34010000E+02
1.20648084E+00	,	3.35280000E+02
1.21141364E+00	,	3.36550000E+02
1.21635985E+00	,	3.37820000E+02
1.22131038E+00	,	3.39090000E+02
1.22627293E+00	,	3.40360000E+02
1.23125342E+00	,	3.41630000E+02
1.23623956E+00	,	3.42900000E+02
1.24123262E+00	,	3.44170000E+02
1.24625889E+00	,	3.45440000E+02
1.25129303E+00	,	3.46710000E+02
1.25633527E+00	,	3.47980000E+02
1.26140897E+00	,	3.49250000E+02
1.26650662E+00	,	3.50520000E+02
1.27161621E+00	,	3.51790000E+02
1.27675905E+00	,	3.53060000E+02
1.28194028E+00	,	3.54330000E+02
1.28713954E+00	,	3.55600000E+02
1.29239553E+00	,	3.56870000E+02
1.29768762E+00	,	3.58140000E+02
1.30303435E+00	,	3.59410000E+02
1.30843740E+00	,	3.60680000E+02
1.31391521E+00	,	3.61950000E+02
1.31946941E+00	,	3.63220000E+02
1.32512206E+00	,	3.64490000E+02
1.33089014E+00	,	3.65760000E+02
1.33681044E+00	,	3.67030000E+02
1.34296836E+00	,	3.68300000E+02
1.34956049E+00	,	3.69570000E+02
1.35756381E+00	,	3.70840000E+02
1.35802850E+00	,	3.70890800E+02
1.35910548E+00	,	3.70992400E+02
1.35955808E+00	,	3.71026573E+02
1.35973267E+00	,	3.71038069E+02
1.36015029E+00	,	3.71061059E+02
1.36033174E+00	,	3.71068791E+02
1.36034809E+00	,	3.71069410E+02
1.36040114E+00	,	3.71070881E+02
1.36044781E+00	,	3.71070614E+02
1.36053709E+00	,	3.71068971E+02
1.36070803E+00	,	3.71063606E+02
1.36101954E+00	,	3.71044594E+02
1.36152182E+00	,	3.70973660E+02
1.36199273E+00	,	3.70686381E+02
1.36212930E+00	,	3.70024861E+02
1.36177507E+00	,	3.68753700E+02
1.36196823E+00	,	3.67143967E+02
1.36353452E+00	,	3.65216044E+02
1.36414633E+00	,	3.62060124E+02
1.36724480E+00	,	3.58189708E+02
1.37005384E+00	,	3.53357574E+02
1.37424166E+00	,	3.47829690E+02
1.38035873E+00	,	3.41543648E+02
1.38749226E+00	,	3.34033368E+02
1.39996805E+00	,	3.26063282E+02
1.41251994E+00	,	3.18110916E+02
1.42688757E+00	,	3.10567474E+02
1.44424802E+00	,	3.03675430E+02
1.46145554E+00	,	2.96751228E+02
1.48029755E+00	,	2.90158912E+02
1.50181870E+00	,	2.84091746E+02
1.52296859E+00	,	2.77954351E+02
1.54563377E+00	,	2.72093507E+02
1.57102618E+00	,	2.66712766E+02
1.59500226E+00	,	2.61091576E+02
1.62120574E+00	,	2.55834995E+02
1.64906009E+00	,	2.50838932E+02
1.67530392E+00	,	2.45597893E+02
1.70320801E+00	,	2.40600243E+02
1.73152561E+00	,	2.35661010E+02
1.75745810E+00	,	2.30397162E+02
1.78471240E+00	,	2.25306597E+02
1.81166814E+00	,	2.20178344E+02


==> 4.Results_data/mmb/mmbPanelRibs_2elem/mmb_panelribs6DofsBF_1.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
4.36131593E-03	,	1.27000000E+00
8.72263185E-03	,	2.54000000E+00
1.30839478E-02	,	3.81000000E+00
1.74452637E-02	,	5.08000000E+00
2.18065796E-02	,	6.35000000E+00
2.61678955E-02	,	7.62000000E+00
3.05292115E-02	,	8.89000000E+00
3.48905273E-02	,	1.01600000E+01
3.92518432E-02	,	1.14300000E+01
4.36131593E-02	,	1.27000000E+01
4.79744752E-02	,	1.39700000E+01
5.23357912E-02	,	1.52400000E+01
5.66971069E-02	,	1.65100000E+01
6.10584229E-02	,	1.77800000E+01
6.54197388E-02	,	1.90500000E+01
6.97810548E-02	,	2.03200000E+01
7.41423706E-02	,	2.15900000E+01
7.85036866E-02	,	2.28600000E+01
8.28650025E-02	,	2.41300000E+01
8.72263185E-02	,	2.54000000E+01
9.15876344E-02	,	2.66700000E+01
9.59489502E-02	,	2.79400000E+01
1.00310266E-01	,	2.92100000E+01
1.04671582E-01	,	3.04800000E+01
1.09032898E-01	,	3.17500000E+01
1.13394214E-01	,	3.30200000E+01
1.17755530E-01	,	3.42900000E+01
1.22116846E-01	,	3.55600000E+01
1.26478162E-01	,	3.68300000E+01
1.30839478E-01	,	3.81000000E+01
1.35200794E-01	,	3.93700000E+01
1.39562109E-01	,	4.06400000E+01
1.43923425E-01	,	4.19100000E+01
1.48284741E-01	,	4.31800000E+01
1.52646057E-01	,	4.44500000E+01
1.57007373E-01	,	4.57200000E+01
1.61368689E-01	,	4.69900000E+01
1.65730005E-01	,	4.82600000E+01
1.70091321E-01	,	4.95300000E+01
1.74452637E-01	,	5.08000000E+01
1.78813953E-01	,	5.20700000E+01
1.83175269E-01	,	5.33400000E+01
1.87536585E-01	,	5.46100000E+01
1.91898316E-01	,	5.58800000E+01
1.96262565E-01	,	5.71500000E+01
2.00626835E-01	,	5.84200000E+01
2.04991104E-01	,	5.96900000E+01
2.09358859E-01	,	6.09600000E+01
2.13730771E-01	,	6.22300000E+01
2.18102664E-01	,	6.35000000E+01
2.22474538E-01	,	6.47700000E+01
2.26846394E-01	,	6.60400000E+01
2.31218235E-01	,	6.73100000E+01
2.35591783E-01	,	6.85800000E+01
2.39977204E-01	,	6.98500000E+01
2.44362799E-01	,	7.11200000E+01
2.48748321E-01	,	7.23900000E+01
2.53133773E-01	,	7.36600000E+01
2.57519160E-01	,	7.49300000E+01
2.61904485E-01	,	7.62000000E+01
2.66289753E-01	,	7.74700000E+01
2.70674964E-01	,	7.87400000E+01
2.75065764E-01	,	8.00100000E+01
2.79471845E-01	,	8.12800000E+01
2.83877762E-01	,	8.25500000E+01
2.88283521E-01	,	8.38200000E+01
2.92689132E-01	,	8.50900000E+01
2.97094599E-01	,	8.63600000E+01
3.01499931E-01	,	8.76300000E+01
3.05905134E-01	,	8.89000000E+01
3.10310210E-01	,	9.01700000E+01
3.14715170E-01	,	9.14400000E+01
3.19120014E-01	,	9.27100000E+01
3.23524841E-01	,	9.39800000E+01
3.27949997E-01	,	9.52500000E+01
3.32380784E-01	,	9.65200000E+01
3.36811365E-01	,	9.77900000E+01
3.41241743E-01	,	9.90600000E+01
3.45671924E-01	,	1.00330000E+02
3.50101916E-01	,	1.01600000E+02
3.54531720E-01	,	1.02870000E+02
3.58961347E-01	,	1.04140000E+02
3.63390800E-01	,	1.05410000E+02
3.67820082E-01	,	1.06680000E+02
3.72249204E-01	,	1.07950000E+02
3.76678166E-01	,	1.09220000E+02
3.81106976E-01	,	1.10490000E+02
3.85535638E-01	,	1.11760000E+02
3.89967590E-01	,	1.13030000E+02
3.94422640E-01	,	1.14300000E+02
3.98877731E-01	,	1.15570000E+02
4.03332665E-01	,	1.16840000E+02
4.07787441E-01	,	1.18110000E+02
4.12242060E-01	,	1.19380000E+02
4.16696524E-01	,	1.20650000E+02
4.21150829E-01	,	1.21920000E+02
4.25604982E-01	,	1.23190000E+02
4.30058980E-01	,	1.24460000E+02
4.34512828E-01	,	1.25730000E+02
4.38966524E-01	,	1.27000000E+02
4.43420073E-01	,	1.28270000E+02
4.47873478E-01	,	1.29540000E+02
4.52326739E-01	,	1.30810000E+02
4.56779860E-01	,	1.32080000E+02
4.61232843E-01	,	1.33350000E+02
4.65685689E-01	,	1.34620000E+02
4.70139494E-01	,	1.35890000E+02
4.74614207E-01	,	1.37160000E+02
4.79089554E-01	,	1.38430000E+02
4.83564866E-01	,	1.39700000E+02
4.88040130E-01	,	1.40970000E+02
4.92515345E-01	,	1.42240000E+02
4.96990502E-01	,	1.43510000E+02
5.01465600E-01	,	1.44780000E+02
5.05940631E-01	,	1.46050000E+02
5.10415595E-01	,	1.47320000E+02
5.14890485E-01	,	1.48590000E+02
5.19365302E-01	,	1.49860000E+02
5.23840044E-01	,	1.51130000E+02
5.28314706E-01	,	1.52400000E+02
5.32789287E-01	,	1.53670000E+02
5.37263787E-01	,	1.54940000E+02
5.41738205E-01	,	1.56210000E+02
5.46212540E-01	,	1.57480000E+02
5.50686790E-01	,	1.58750000E+02
5.55160954E-01	,	1.60020000E+02
5.59635036E-01	,	1.61290000E+02
5.64120911E-01	,	1.62560000E+02
5.68612083E-01	,	1.63830000E+02
5.73103333E-01	,	1.65100000E+02
5.77594657E-01	,	1.66370000E+02
5.82086041E-01	,	1.67640000E+02
5.86577481E-01	,	1.68910000E+02
5.91068966E-01	,	1.70180000E+02
5.95560490E-01	,	1.71450000E+02
6.00052044E-01	,	1.72720000E+02
6.04543625E-01	,	1.73990000E+02
6.09035223E-01	,	1.75260000E+02
6.13526835E-01	,	1.76530000E+02
6.18018456E-01	,	1.77800000E+02
6.22510082E-01	,	1.79070000E+02
6.27001705E-01	,	1.80340000E+02
6.31493326E-01	,	1.81610000E+02
6.35984937E-01	,	1.82880000E+02
6.40476537E-01	,	1.84150000E+02
6.44968122E-01	,	1.85420000E+02
6.49459689E-01	,	1.86690000E+02
6.53961343E-01	,	1.87960000E+02
6.58465382E-01	,	1.89230000E+02
6.62969588E-01	,	1.90500000E+02
6.67473951E-01	,	1.91770000E+02
6.71978460E-01	,	1.93040000E+02
6.76483107E-01	,	1.94310000E+02
6.80987881E-01	,	1.95580000E+02
6.85492775E-01	,	1.96850000E+02
6.89997782E-01	,	1.98120000E+02
6.94502892E-01	,	1.99390000E+02
6.99008100E-01	,	2.00660000E+02
7.03513398E-01	,	2.01930000E+02
7.08018778E-01	,	2.03200000E+02
7.12524238E-01	,	2.04470000E+02
7.17029767E-01	,	2.05740000E+02
7.21535364E-01	,	2.07010000E+02
7.26041020E-01	,	2.08280000E+02
7.30550281E-01	,	2.09550000E+02
7.35065332E-01	,	2.10820000E+02
7.39580618E-01	,	2.12090000E+02
7.44096128E-01	,	2.13360000E+02
7.48611853E-01	,	2.14630000E+02
7.53127784E-01	,	2.15900000E+02
7.57643909E-01	,	2.17170000E+02
7.62160222E-01	,	2.18440000E+02
7.66676715E-01	,	2.19710000E+02
7.71193377E-01	,	2.20980000E+02
7.75710202E-01	,	2.22250000E+02
7.80227183E-01	,	2.23520000E+02
7.84744310E-01	,	2.24790000E+02
7.89261578E-01	,	2.26060000E+02
7.93780880E-01	,	2.27330000E+02
7.98305805E-01	,	2.28600000E+02
8.02831016E-01	,	2.29870000E+02
8.07356506E-01	,	2.31140000E+02
8.11882265E-01	,	2.32410000E+02
8.16408281E-01	,	2.33680000E+02
8.20934547E-01	,	2.34950000E+02
8.25461052E-01	,	2.36220000E+02
8.29987788E-01	,	2.37490000E+02
8.34514746E-01	,	2.38760000E+02
8.39044904E-01	,	2.40030000E+02
8.43577974E-01	,	2.41300000E+02
8.48111375E-01	,	2.42570000E+02
8.52645091E-01	,	2.43840000E+02
8.57179117E-01	,	2.45110000E+02
8.61715173E-01	,	2.46380000E+02
8.66252659E-01	,	2.47650000E+02
8.70791686E-01	,	2.48920000E+02
8.75333018E-01	,	2.50190000E+02
8.79874752E-01	,	2.51460000E+02
8.84417153E-01	,	2.52730000E+02
8.88967127E-01	,	2.54000000E+02
8.93518091E-01	,	2.55270000E+02
8.98069608E-01	,	2.56540000E+02
9.02621668E-01	,	2.57810000E+02
9.07174256E-01	,	2.59080000E+02
9.11730782E-01	,	2.60350000E+02
9.16298417E-01	,	2.61620000E+02
9.20866924E-01	,	2.62890000E+02
9.25436287E-01	,	2.64160000E+02
9.30006490E-01	,	2.65430000E+02
9.34577519E-01	,	2.66700000E+02
9.39149354E-01	,	2.67970000E+02
9.43721981E-01	,	2.69240000E+02
9.48309542E-01	,	2.70510000E+02
9.52905534E-01	,	2.71780000E+02
9.57502917E-01	,	2.73050000E+02
9.62101674E-01	,	2.74320000E+02
9.66701791E-01	,	2.75590000E+02
9.71303247E-01	,	2.76860000E+02
9.75906028E-01	,	2.78130000E+02
9.80510112E-01	,	2.79400000E+02
9.85115481E-01	,	2.80670000E+02
9.89745027E-01	,	2.81940000E+02
9.94383244E-01	,	2.83210000E+02
9.99023659E-01	,	2.84480000E+02
1.00366626E+00	,	2.85750000E+02
1.00831103E+00	,	2.87020000E+02
1.01295796E+00	,	2.88290000E+02
1.01760704E+00	,	2.89560000E+02
1.02225825E+00	,	2.90830000E+02
1.02691158E+00	,	2.92100000E+02
1.03157994E+00	,	2.93370000E+02
1.03627426E+00	,	2.94640000E+02
1.04097184E+00	,	2.95910000E+02
1.04567266E+00	,	2.97180000E+02
1.05037674E+00	,	2.98450000E+02
1.05508407E+00	,	2.99720000E+02
1.05979465E+00	,	3.00990000E+02
1.06450848E+00	,	3.02260000E+02
1.06922554E+00	,	3.03530000E+02
1.07396393E+00	,	3.04800000E+02
1.07872624E+00	,	3.06070000E+02
1.08349290E+00	,	3.07340000E+02
1.08826392E+00	,	3.08610000E+02
1.09303933E+00	,	3.09880000E+02
1.09781914E+00	,	3.11150000E+02
1.10260337E+00	,	3.12420000E+02
1.10739223E+00	,	3.13690000E+02
1.11221767E+00	,	3.14960000E+02
1.11705045E+00	,	3.16230000E+02
1.12188782E+00	,	3.17500000E+02
1.12672973E+00	,	3.18770000E+02
1.13157672E+00	,	3.20040000E+02
1.13642969E+00	,	3.21310000E+02
1.14129771E+00	,	3.22580000E+02
1.14619227E+00	,	3.23850000E+02
1.15109257E+00	,	3.25120000E+02
1.15599858E+00	,	3.26390000E+02
1.16091029E+00	,	3.27660000E+02
1.16582765E+00	,	3.28930000E+02
1.17076207E+00	,	3.30200000E+02
1.17571399E+00	,	3.31470000E+02
1.18067153E+00	,	3.32740000E+02
1.18563461E+00	,	3.34010000E+02
1.19060311E+00	,	3.35280000E+02
1.19558515E+00	,	3.36550000E+02
1.20058002E+00	,	3.37820000E+02
1.20558483E+00	,	3.39090000E+02
1.21059999E+00	,	3.40360000E+02
1.21562930E+00	,	3.41630000E+02
1.22066905E+00	,	3.42900000E+02
1.22571829E+00	,	3.44170000E+02
1.23077822E+00	,	3.45440000E+02
1.23584933E+00	,	3.46710000E+02
1.24092994E+00	,	3.47980000E+02
1.24603839E+00	,	3.49250000E+02
1.25116092E+00	,	3.50520000E+02
1.25630032E+00	,	3.51790000E+02
1.26146871E+00	,	3.53060000E+02
1.26666743E+00	,	3.54330000E+02
1.27188609E+00	,	3.55600000E+02
1.27712630E+00	,	3.56870000E+02
1.28241202E+00	,	3.58140000E+02
1.28775936E+00	,	3.59410000E+02
1.29314560E+00	,	3.60680000E+02
1.29857664E+00	,	3.61950000E+02
1.30410031E+00	,	3.63220000E+02
1.30977667E+00	,	3.64490000E+02
1.31557719E+00	,	3.65760000E+02
1.32160808E+00	,	3.67030000E+02
1.32833125E+00	,	3.68300000E+02
1.32980234E+00	,	3.68554000E+02
1.33254381E+00	,	3.68981175E+02
1.33370082E+00	,	3.69102000E+02
1.33419370E+00	,	3.69142640E+02
1.33438781E+00	,	3.69156308E+02
1.33488193E+00	,	3.69183648E+02
1.33514510E+00	,	3.69192843E+02
1.33529045E+00	,	3.69195937E+02
1.33537208E+00	,	3.69196978E+02
1.33543864E+00	,	3.69197392E+02
1.33550381E+00	,	3.69197428E+02
1.33562991E+00	,	3.69196323E+02
1.33586511E+00	,	3.69189417E+02
1.33626781E+00	,	3.69156889E+02
1.33691042E+00	,	3.69046867E+02
1.33718155E+00	,	3.68638341E+02
1.33673944E+00	,	3.67703699E+02
1.33435969E+00	,	3.65681743E+02
1.32852483E+00	,	3.61779000E+02
1.32571099E+00	,	3.57740516E+02
1.34069030E+00	,	3.57145204E+02
1.33175802E+00	,	3.48280670E+02
1.34887847E+00	,	3.44994184E+02
1.34742150E+00	,	3.35505941E+02
1.35133175E+00	,	3.25627528E+02
1.36443164E+00	,	3.17963520E+02
1.38009745E+00	,	3.08869779E+02
1.39801220E+00	,	3.00279356E+02
1.41805898E+00	,	2.92146876E+02
1.44012168E+00	,	2.84429713E+02
1.46407992E+00	,	2.77086926E+02
1.48980240E+00	,	2.70078032E+02
1.51713738E+00	,	2.63361460E+02
1.54589897E+00	,	2.56892532E+02
1.57584711E+00	,	2.50620784E+02
1.60666046E+00	,	2.44486639E+02
1.63790579E+00	,	2.38418225E+02
1.66902359E+00	,	2.32331250E+02
1.69939083E+00	,	2.26139796E+02
1.72862009E+00	,	2.19796908E+02
1.75748116E+00	,	2.13407206E+02
1.79354710E+00	,	2.07892374E+02
1.84850756E+00	,	2.04567632E+02


==> 4.Results_data/mmb/mmbPanelRibs_2elem/mmb_panelribs6DofsBF_2.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
4.23426854E-03	,	1.27000000E+00
8.46853707E-03	,	2.54000000E+00
1.27028056E-02	,	3.81000000E+00
1.69370742E-02	,	5.08000000E+00
2.11713427E-02	,	6.35000000E+00
2.54056112E-02	,	7.62000000E+00
2.96398798E-02	,	8.89000000E+00
3.38741482E-02	,	1.01600000E+01
3.81084169E-02	,	1.14300000E+01
4.23426854E-02	,	1.27000000E+01
4.65769539E-02	,	1.39700000E+01
5.08112225E-02	,	1.52400000E+01
5.50454910E-02	,	1.65100000E+01
5.92797595E-02	,	1.77800000E+01
6.35140281E-02	,	1.90500000E+01
6.77482967E-02	,	2.03200000E+01
7.19825651E-02	,	2.15900000E+01
7.62168337E-02	,	2.28600000E+01
8.04511023E-02	,	2.41300000E+01
8.46853707E-02	,	2.54000000E+01
8.89196394E-02	,	2.66700000E+01
9.31539079E-02	,	2.79400000E+01
9.73881764E-02	,	2.92100000E+01
1.01622445E-01	,	3.04800000E+01
1.05856714E-01	,	3.17500000E+01
1.10090982E-01	,	3.30200000E+01
1.14325251E-01	,	3.42900000E+01
1.18559519E-01	,	3.55600000E+01
1.22793788E-01	,	3.68300000E+01
1.27028056E-01	,	3.81000000E+01
1.31262325E-01	,	3.93700000E+01
1.35496593E-01	,	4.06400000E+01
1.39730862E-01	,	4.19100000E+01
1.43965130E-01	,	4.31800000E+01
1.48199399E-01	,	4.44500000E+01
1.52433667E-01	,	4.57200000E+01
1.56667936E-01	,	4.69900000E+01
1.60902204E-01	,	4.82600000E+01
1.65136473E-01	,	4.95300000E+01
1.69370742E-01	,	5.08000000E+01
1.73605010E-01	,	5.20700000E+01
1.77839279E-01	,	5.33400000E+01
1.82073547E-01	,	5.46100000E+01
1.86307816E-01	,	5.58800000E+01
1.90542084E-01	,	5.71500000E+01
1.94776353E-01	,	5.84200000E+01
1.99010621E-01	,	5.96900000E+01
2.03244890E-01	,	6.09600000E+01
2.07479158E-01	,	6.22300000E+01
2.11713427E-01	,	6.35000000E+01
2.15947696E-01	,	6.47700000E+01
2.20181964E-01	,	6.60400000E+01
2.24416250E-01	,	6.73100000E+01
2.28654300E-01	,	6.85800000E+01
2.32893587E-01	,	6.98500000E+01
2.37132872E-01	,	7.11200000E+01
2.41372154E-01	,	7.23900000E+01
2.45611434E-01	,	7.36600000E+01
2.49850712E-01	,	7.49300000E+01
2.54097281E-01	,	7.62000000E+01
2.58350648E-01	,	7.74700000E+01
2.62603984E-01	,	7.87400000E+01
2.66857291E-01	,	8.00100000E+01
2.71110569E-01	,	8.12800000E+01
2.75363822E-01	,	8.25500000E+01
2.79617047E-01	,	8.38200000E+01
2.83870250E-01	,	8.50900000E+01
2.88123429E-01	,	8.63600000E+01
2.92376587E-01	,	8.76300000E+01
2.96631446E-01	,	8.89000000E+01
3.00910082E-01	,	9.01700000E+01
3.05192178E-01	,	9.14400000E+01
3.09474146E-01	,	9.27100000E+01
3.13755995E-01	,	9.39800000E+01
3.18037725E-01	,	9.52500000E+01
3.22319345E-01	,	9.65200000E+01
3.26600857E-01	,	9.77900000E+01
3.30882266E-01	,	9.90600000E+01
3.35163578E-01	,	1.00330000E+02
3.39444792E-01	,	1.01600000E+02
3.43725918E-01	,	1.02870000E+02
3.48006956E-01	,	1.04140000E+02
3.52287908E-01	,	1.05410000E+02
3.56568781E-01	,	1.06680000E+02
3.60878370E-01	,	1.07950000E+02
3.65209610E-01	,	1.09220000E+02
3.69540622E-01	,	1.10490000E+02
3.73871403E-01	,	1.11760000E+02
3.78201953E-01	,	1.13030000E+02
3.82532274E-01	,	1.14300000E+02
3.86862368E-01	,	1.15570000E+02
3.91192237E-01	,	1.16840000E+02
3.95521885E-01	,	1.18110000E+02
3.99851314E-01	,	1.19380000E+02
4.04180527E-01	,	1.20650000E+02
4.08509533E-01	,	1.21920000E+02
4.12838332E-01	,	1.23190000E+02
4.17166930E-01	,	1.24460000E+02
4.21495332E-01	,	1.25730000E+02
4.25823541E-01	,	1.27000000E+02
4.30151561E-01	,	1.28270000E+02
4.34479400E-01	,	1.29540000E+02
4.38819626E-01	,	1.30810000E+02
4.43216636E-01	,	1.32080000E+02
4.47613716E-01	,	1.33350000E+02
4.52010814E-01	,	1.34620000E+02
4.56407891E-01	,	1.35890000E+02
4.60804910E-01	,	1.37160000E+02
4.65201839E-01	,	1.38430000E+02
4.69598650E-01	,	1.39700000E+02
4.73995319E-01	,	1.40970000E+02
4.78391827E-01	,	1.42240000E+02
4.82788155E-01	,	1.43510000E+02
4.87184290E-01	,	1.44780000E+02
4.91580216E-01	,	1.46050000E+02
4.95975924E-01	,	1.47320000E+02
5.00371405E-01	,	1.48590000E+02
5.04766654E-01	,	1.49860000E+02
5.09161665E-01	,	1.51130000E+02
5.13556431E-01	,	1.52400000E+02
5.17950950E-01	,	1.53670000E+02
5.22345219E-01	,	1.54940000E+02
5.26739238E-01	,	1.56210000E+02
5.31133005E-01	,	1.57480000E+02
5.35526520E-01	,	1.58750000E+02
5.39919785E-01	,	1.60020000E+02
5.44349219E-01	,	1.61290000E+02
5.48813947E-01	,	1.62560000E+02
5.53279524E-01	,	1.63830000E+02
5.57745854E-01	,	1.65100000E+02
5.62212853E-01	,	1.66370000E+02
5.66680437E-01	,	1.67640000E+02
5.71148535E-01	,	1.68910000E+02
5.75617074E-01	,	1.70180000E+02
5.80085992E-01	,	1.71450000E+02
5.84555229E-01	,	1.72720000E+02
5.89024732E-01	,	1.73990000E+02
5.93494451E-01	,	1.75260000E+02
5.97964339E-01	,	1.76530000E+02
6.02434355E-01	,	1.77800000E+02
6.06904459E-01	,	1.79070000E+02
6.11374619E-01	,	1.80340000E+02
6.15844797E-01	,	1.81610000E+02
6.20314969E-01	,	1.82880000E+02
6.24785104E-01	,	1.84150000E+02
6.29255180E-01	,	1.85420000E+02
6.33725173E-01	,	1.86690000E+02
6.38195065E-01	,	1.87960000E+02
6.42664835E-01	,	1.89230000E+02
6.47134470E-01	,	1.90500000E+02
6.51603952E-01	,	1.91770000E+02
6.56073271E-01	,	1.93040000E+02
6.60542410E-01	,	1.94310000E+02
6.65011365E-01	,	1.95580000E+02
6.69480122E-01	,	1.96850000E+02
6.73950900E-01	,	1.98120000E+02
6.78472282E-01	,	1.99390000E+02
6.82997383E-01	,	2.00660000E+02
6.87524133E-01	,	2.01930000E+02
6.92052442E-01	,	2.03200000E+02
6.96582222E-01	,	2.04470000E+02
7.01113389E-01	,	2.05740000E+02
7.05645858E-01	,	2.07010000E+02
7.10179552E-01	,	2.08280000E+02
7.14714391E-01	,	2.09550000E+02
7.19250305E-01	,	2.10820000E+02
7.23787220E-01	,	2.12090000E+02
7.28325069E-01	,	2.13360000E+02
7.32863786E-01	,	2.14630000E+02
7.37403309E-01	,	2.15900000E+02
7.41943576E-01	,	2.17170000E+02
7.46484531E-01	,	2.18440000E+02
7.51026120E-01	,	2.19710000E+02
7.55568288E-01	,	2.20980000E+02
7.60110986E-01	,	2.22250000E+02
7.64654167E-01	,	2.23520000E+02
7.69197787E-01	,	2.24790000E+02
7.73741801E-01	,	2.26060000E+02
7.78286172E-01	,	2.27330000E+02
7.82830857E-01	,	2.28600000E+02
7.87375822E-01	,	2.29870000E+02
7.91921031E-01	,	2.31140000E+02
7.96466454E-01	,	2.32410000E+02
8.01012058E-01	,	2.33680000E+02
8.05557815E-01	,	2.34950000E+02
8.10103697E-01	,	2.36220000E+02
8.14649679E-01	,	2.37490000E+02
8.19216037E-01	,	2.38760000E+02
8.23794497E-01	,	2.40030000E+02
8.28375216E-01	,	2.41300000E+02
8.32958152E-01	,	2.42570000E+02
8.37543262E-01	,	2.43840000E+02
8.42130499E-01	,	2.45110000E+02
8.46719818E-01	,	2.46380000E+02
8.51311171E-01	,	2.47650000E+02
8.55904507E-01	,	2.48920000E+02
8.60499778E-01	,	2.50190000E+02
8.65096924E-01	,	2.51460000E+02
8.69695899E-01	,	2.52730000E+02
8.74296647E-01	,	2.54000000E+02
8.78899113E-01	,	2.55270000E+02
8.83503242E-01	,	2.56540000E+02
8.88108982E-01	,	2.57810000E+02
8.92716273E-01	,	2.59080000E+02
8.97325063E-01	,	2.60350000E+02
9.01935299E-01	,	2.61620000E+02
9.06546922E-01	,	2.62890000E+02
9.11159880E-01	,	2.64160000E+02
9.15774122E-01	,	2.65430000E+02
9.20389590E-01	,	2.66700000E+02
9.25006238E-01	,	2.67970000E+02
9.29624008E-01	,	2.69240000E+02
9.34244372E-01	,	2.70510000E+02
9.38881323E-01	,	2.71780000E+02
9.43519585E-01	,	2.73050000E+02
9.48158680E-01	,	2.74320000E+02
9.52798551E-01	,	2.75590000E+02
9.57439148E-01	,	2.76860000E+02
9.62080450E-01	,	2.78130000E+02
9.66724071E-01	,	2.79400000E+02
9.71372152E-01	,	2.80670000E+02
9.76024209E-01	,	2.81940000E+02
9.80678941E-01	,	2.83210000E+02
9.85336348E-01	,	2.84480000E+02
9.89996428E-01	,	2.85750000E+02
9.94659175E-01	,	2.87020000E+02
9.99324581E-01	,	2.88290000E+02
1.00399264E+00	,	2.89560000E+02
1.00866333E+00	,	2.90830000E+02
1.01333664E+00	,	2.92100000E+02
1.01801255E+00	,	2.93370000E+02
1.02269105E+00	,	2.94640000E+02
1.02737210E+00	,	2.95910000E+02
1.03205806E+00	,	2.97180000E+02
1.03676140E+00	,	2.98450000E+02
1.04146801E+00	,	2.99720000E+02
1.04617730E+00	,	3.00990000E+02
1.05088918E+00	,	3.02260000E+02
1.05560360E+00	,	3.03530000E+02
1.06032047E+00	,	3.04800000E+02
1.06503973E+00	,	3.06070000E+02
1.06976131E+00	,	3.07340000E+02
1.07448513E+00	,	3.08610000E+02
1.07921112E+00	,	3.09880000E+02
1.08393921E+00	,	3.11150000E+02
1.08866933E+00	,	3.12420000E+02
1.09340140E+00	,	3.13690000E+02
1.09813536E+00	,	3.14960000E+02
1.10287114E+00	,	3.16230000E+02
1.10760941E+00	,	3.17500000E+02
1.11235933E+00	,	3.18770000E+02
1.11712878E+00	,	3.20040000E+02
1.12190540E+00	,	3.21310000E+02
1.12668662E+00	,	3.22580000E+02
1.13147246E+00	,	3.23850000E+02
1.13626290E+00	,	3.25120000E+02
1.14105796E+00	,	3.26390000E+02
1.14585761E+00	,	3.27660000E+02
1.15066186E+00	,	3.28930000E+02
1.15547067E+00	,	3.30200000E+02
1.16028403E+00	,	3.31470000E+02
1.16510418E+00	,	3.32740000E+02
1.16993543E+00	,	3.34010000E+02
1.17477435E+00	,	3.35280000E+02
1.17961781E+00	,	3.36550000E+02
1.18446574E+00	,	3.37820000E+02
1.18931808E+00	,	3.39090000E+02
1.19417483E+00	,	3.40360000E+02
1.19903752E+00	,	3.41630000E+02
1.20392013E+00	,	3.42900000E+02
1.20881698E+00	,	3.44170000E+02
1.21372483E+00	,	3.45440000E+02
1.21864339E+00	,	3.46710000E+02
1.22357218E+00	,	3.47980000E+02
1.22851869E+00	,	3.49250000E+02
1.23348162E+00	,	3.50520000E+02
1.23845373E+00	,	3.51790000E+02
1.24343472E+00	,	3.53060000E+02
1.24843900E+00	,	3.54330000E+02
1.25348211E+00	,	3.55600000E+02
1.25855211E+00	,	3.56870000E+02
1.26363979E+00	,	3.58140000E+02
1.26874865E+00	,	3.59410000E+02
1.27387815E+00	,	3.60680000E+02
1.27904215E+00	,	3.61950000E+02
1.28429966E+00	,	3.63220000E+02
1.28961387E+00	,	3.64490000E+02
1.29498659E+00	,	3.65760000E+02
1.30042797E+00	,	3.67030000E+02
1.30594394E+00	,	3.68300000E+02
1.31156519E+00	,	3.69570000E+02
1.31763131E+00	,	3.70840000E+02
1.32416963E+00	,	3.72110000E+02
1.33073440E+00	,	3.73380000E+02
1.33797030E+00	,	3.74650000E+02
1.35149385E+00	,	3.75920000E+02
1.35016101E+00	,	3.73057671E+02
1.32758372E+00	,	3.62624944E+02
1.28145118E+00	,	3.43991222E+02
1.26548690E+00	,	3.30867012E+02
1.36778190E+00	,	3.44954875E+02
1.28038028E+00	,	3.08985417E+02
1.40056598E+00	,	3.20296672E+02
1.31675562E+00	,	2.84955889E+02
1.41389057E+00	,	2.85517996E+02
1.43307806E+00	,	2.73370985E+02
1.43501541E+00	,	2.73624985E+02
1.43838784E+00	,	2.74052160E+02
1.44378792E+00	,	2.74770581E+02
1.45239963E+00	,	2.75978816E+02
1.46233598E+00	,	2.77248816E+02
1.47232507E+00	,	2.78518816E+02
1.48291318E+00	,	2.79788816E+02
1.48495540E+00	,	2.80042816E+02
1.48905334E+00	,	2.80469990E+02
1.50154688E+00	,	2.81188411E+02
1.50848337E+00	,	2.80559444E+02
1.49997142E+00	,	2.75748852E+02
1.45735890E+00	,	2.63324894E+02
1.42129645E+00	,	2.50127509E+02
1.54278426E+00	,	2.61818935E+02
1.54045186E+00	,	2.50808586E+02
1.53719205E+00	,	2.37635854E+02
1.53968098E+00	,	2.37889854E+02
1.54418986E+00	,	2.38317029E+02
1.55180625E+00	,	2.39035450E+02
1.56220342E+00	,	2.40243684E+02
1.57415761E+00	,	2.41513684E+02
1.58585181E+00	,	2.42783684E+02
1.59767170E+00	,	2.44053684E+02
1.61009036E+00	,	2.45323684E+02
1.62343010E+00	,	2.46593684E+02
1.62584618E+00	,	2.46847684E+02
1.63036524E+00	,	2.47274860E+02
1.63218170E+00	,	2.47418544E+02
1.63567155E+00	,	2.47660191E+02
1.64642922E+00	,	2.48066591E+02
1.65454164E+00	,	2.48267657E+02
1.65196673E+00	,	2.46172214E+02
1.63302423E+00	,	2.40470659E+02
1.59429314E+00	,	2.30648876E+02
1.56275737E+00	,	2.20120693E+02
1.70749585E+00	,	2.31900443E+02
1.70540525E+00	,	2.23738872E+02
1.63441286E+00	,	2.05045467E+02
1.81667753E+00	,	2.16272681E+02
1.72462088E+00	,	1.94842360E+02
2.07670673E+00	,	2.21502931E+02
2.13153227E+00	,	2.16457518E+02
2.13478406E+00	,	2.16711518E+02
2.14134007E+00	,	2.17219518E+02
2.15254306E+00	,	2.18073869E+02
2.17083812E+00	,	2.19343869E+02
2.18574275E+00	,	2.20613869E+02
2.20079838E+00	,	2.21883869E+02
2.21603010E+00	,	2.23153869E+02
2.23149606E+00	,	2.24423869E+02
2.24661163E+00	,	2.25693869E+02
2.26114764E+00	,	2.26963869E+02
2.27582244E+00	,	2.28233869E+02
2.29062223E+00	,	2.29503869E+02
2.30554358E+00	,	2.30773869E+02
2.32001903E+00	,	2.32043869E+02
2.33459312E+00	,	2.33313869E+02
2.34932405E+00	,	2.34583869E+02
2.36405930E+00	,	2.35853869E+02
2.37865420E+00	,	2.37123869E+02
2.39342233E+00	,	2.38393869E+02
2.40848741E+00	,	2.39663869E+02
2.42324095E+00	,	2.40933869E+02
2.43819586E+00	,	2.42203869E+02
2.45344542E+00	,	2.43473869E+02
2.46904909E+00	,	2.44743869E+02
2.48512522E+00	,	2.46013869E+02
2.50058859E+00	,	2.47283869E+02
2.51673578E+00	,	2.48553869E+02
2.53395388E+00	,	2.49823869E+02
2.55544170E+00	,	2.51093869E+02
2.58210633E+00	,	2.52713343E+02
2.58904983E+00	,	2.51727565E+02
2.57357483E+00	,	2.47429711E+02
2.57003930E+00	,	2.43115786E+02
2.88386084E+00	,	2.67174259E+02
3.05785025E+00	,	2.77329082E+02
3.04902751E+00	,	2.69839628E+02
3.05240667E+00	,	2.70093628E+02
3.05918831E+00	,	2.70601628E+02
3.07286471E+00	,	2.71617628E+02
3.09145139E+00	,	2.72887628E+02
3.10858549E+00	,	2.74157628E+02
3.12469900E+00	,	2.75427628E+02
3.14092697E+00	,	2.76697628E+02
3.15724667E+00	,	2.77967628E+02
3.17407493E+00	,	2.79237628E+02
3.19059787E+00	,	2.80507628E+02
3.20646579E+00	,	2.81777628E+02
3.22252032E+00	,	2.83047628E+02
3.23879541E+00	,	2.84317628E+02
3.25522713E+00	,	2.85587628E+02
3.27131669E+00	,	2.86857628E+02
3.28732040E+00	,	2.88127628E+02
3.30364305E+00	,	2.89397628E+02
3.31999238E+00	,	2.90667628E+02
3.33631574E+00	,	2.91937628E+02
3.35259561E+00	,	2.93207628E+02
3.36911113E+00	,	2.94477628E+02
3.38570106E+00	,	2.95747628E+02
3.40226460E+00	,	2.97017628E+02
3.41917539E+00	,	2.98287628E+02
3.43643174E+00	,	2.99557628E+02
3.45465596E+00	,	3.00827628E+02
3.47188702E+00	,	3.02097628E+02
3.48968367E+00	,	3.03367628E+02
3.51007419E+00	,	3.04637628E+02
3.53480182E+00	,	3.05907628E+02
3.54029603E+00	,	3.06161628E+02
3.54317119E+00	,	3.06147292E+02
3.54235260E+00	,	3.05634652E+02
3.53722991E+00	,	3.04449292E+02
3.51864948E+00	,	3.01598063E+02
3.46881452E+00	,	2.95209760E+02
3.53930103E+00	,	2.98171908E+02
3.98064385E+00	,	3.31144489E+02
4.06807168E+00	,	3.33967310E+02
4.26420882E+00	,	3.43910882E+02
4.72419419E+00	,	3.75133967E+02
4.83161671E+00	,	3.78361100E+02
5.47465964E+00	,	4.23532356E+02


==> 4.Results_data/mmb/mmbPanelRibs_4elem/mmb_panelribs6DofsBF_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
4.36104224E-03	,	1.27000000E+00
8.72208449E-03	,	2.54000000E+00
1.30831267E-02	,	3.81000000E+00
1.74441690E-02	,	5.08000000E+00
2.18052112E-02	,	6.35000000E+00
2.61662534E-02	,	7.62000000E+00
3.05272956E-02	,	8.89000000E+00
3.48883380E-02	,	1.01600000E+01
3.92493802E-02	,	1.14300000E+01
4.36104224E-02	,	1.27000000E+01
4.79714647E-02	,	1.39700000E+01
5.23325069E-02	,	1.52400000E+01
5.66935492E-02	,	1.65100000E+01
6.10545914E-02	,	1.77800000E+01
6.54156336E-02	,	1.90500000E+01
6.97766758E-02	,	2.03200000E+01
7.41377180E-02	,	2.15900000E+01
7.84987603E-02	,	2.28600000E+01
8.28598027E-02	,	2.41300000E+01
8.72208449E-02	,	2.54000000E+01
9.15818871E-02	,	2.66700000E+01
9.59429293E-02	,	2.79400000E+01
1.00303972E-01	,	2.92100000E+01
1.04665014E-01	,	3.04800000E+01
1.09026056E-01	,	3.17500000E+01
1.13387098E-01	,	3.30200000E+01
1.17748140E-01	,	3.42900000E+01
1.22109183E-01	,	3.55600000E+01
1.26470225E-01	,	3.68300000E+01
1.30831267E-01	,	3.81000000E+01
1.35192309E-01	,	3.93700000E+01
1.39553352E-01	,	4.06400000E+01
1.43914394E-01	,	4.19100000E+01
1.48275436E-01	,	4.31800000E+01
1.52636478E-01	,	4.44500000E+01
1.56997521E-01	,	4.57200000E+01
1.61358563E-01	,	4.69900000E+01
1.65719605E-01	,	4.82600000E+01
1.70080647E-01	,	4.95300000E+01
1.74441690E-01	,	5.08000000E+01
1.78802918E-01	,	5.20700000E+01
1.83165697E-01	,	5.33400000E+01
1.87528475E-01	,	5.46100000E+01
1.91892175E-01	,	5.58800000E+01
1.96259199E-01	,	5.71500000E+01
2.00626213E-01	,	5.84200000E+01
2.04993218E-01	,	5.96900000E+01
2.09360215E-01	,	6.09600000E+01
2.13728142E-01	,	6.22300000E+01
2.18102110E-01	,	6.35000000E+01
2.22476045E-01	,	6.47700000E+01
2.26849950E-01	,	6.60400000E+01
2.31223825E-01	,	6.73100000E+01
2.35597674E-01	,	6.85800000E+01
2.39971497E-01	,	6.98500000E+01
2.44345296E-01	,	7.11200000E+01
2.48727405E-01	,	7.23900000E+01
2.53110534E-01	,	7.36600000E+01
2.57493605E-01	,	7.49300000E+01
2.61876619E-01	,	7.62000000E+01
2.66259580E-01	,	7.74700000E+01
2.70642489E-01	,	7.87400000E+01
2.75025350E-01	,	8.00100000E+01
2.79408164E-01	,	8.12800000E+01
2.83790935E-01	,	8.25500000E+01
2.88177059E-01	,	8.38200000E+01
2.92570412E-01	,	8.50900000E+01
2.96963689E-01	,	8.63600000E+01
3.01356894E-01	,	8.76300000E+01
3.05750030E-01	,	8.89000000E+01
3.10143096E-01	,	9.01700000E+01
3.14536097E-01	,	9.14400000E+01
3.18929037E-01	,	9.27100000E+01
3.23321916E-01	,	9.39800000E+01
3.27714736E-01	,	9.52500000E+01
3.32107499E-01	,	9.65200000E+01
3.36500209E-01	,	9.77900000E+01
3.40895949E-01	,	9.90600000E+01
3.45299049E-01	,	1.00330000E+02
3.49702083E-01	,	1.01600000E+02
3.54105049E-01	,	1.02870000E+02
3.58507951E-01	,	1.04140000E+02
3.62910789E-01	,	1.05410000E+02
3.67313567E-01	,	1.06680000E+02
3.71716285E-01	,	1.07950000E+02
3.76118943E-01	,	1.09220000E+02
3.80521544E-01	,	1.10490000E+02
3.84924092E-01	,	1.11760000E+02
3.89326582E-01	,	1.13030000E+02
3.93729022E-01	,	1.14300000E+02
3.98131409E-01	,	1.15570000E+02
4.02536481E-01	,	1.16840000E+02
4.06948193E-01	,	1.18110000E+02
4.11359860E-01	,	1.19380000E+02
4.15771484E-01	,	1.20650000E+02
4.20183063E-01	,	1.21920000E+02
4.24594598E-01	,	1.23190000E+02
4.29006089E-01	,	1.24460000E+02
4.33417534E-01	,	1.25730000E+02
4.37828937E-01	,	1.27000000E+02
4.42240297E-01	,	1.28270000E+02
4.46651616E-01	,	1.29540000E+02
4.51062891E-01	,	1.30810000E+02
4.55474125E-01	,	1.32080000E+02
4.59885317E-01	,	1.33350000E+02
4.64296470E-01	,	1.34620000E+02
4.68714495E-01	,	1.35890000E+02
4.73133757E-01	,	1.37160000E+02
4.77553003E-01	,	1.38430000E+02
4.81972231E-01	,	1.39700000E+02
4.86391437E-01	,	1.40970000E+02
4.90810622E-01	,	1.42240000E+02
4.95229787E-01	,	1.43510000E+02
4.99648927E-01	,	1.44780000E+02
5.04068044E-01	,	1.46050000E+02
5.08487136E-01	,	1.47320000E+02
5.12906205E-01	,	1.48590000E+02
5.17325248E-01	,	1.49860000E+02
5.21744268E-01	,	1.51130000E+02
5.26169725E-01	,	1.52400000E+02
5.30595825E-01	,	1.53670000E+02
5.35021937E-01	,	1.54940000E+02
5.39448055E-01	,	1.56210000E+02
5.43874178E-01	,	1.57480000E+02
5.48300303E-01	,	1.58750000E+02
5.52726430E-01	,	1.60020000E+02
5.57152556E-01	,	1.61290000E+02
5.61578679E-01	,	1.62560000E+02
5.66004798E-01	,	1.63830000E+02
5.70435688E-01	,	1.65100000E+02
5.74868050E-01	,	1.66370000E+02
5.79300450E-01	,	1.67640000E+02
5.83732886E-01	,	1.68910000E+02
5.88165353E-01	,	1.70180000E+02
5.92597848E-01	,	1.71450000E+02
5.97030368E-01	,	1.72720000E+02
6.01467376E-01	,	1.73990000E+02
6.05905272E-01	,	1.75260000E+02
6.10343238E-01	,	1.76530000E+02
6.14781263E-01	,	1.77800000E+02
6.19222832E-01	,	1.79070000E+02
6.23665188E-01	,	1.80340000E+02
6.28109391E-01	,	1.81610000E+02
6.32555589E-01	,	1.82880000E+02
6.37001913E-01	,	1.84150000E+02
6.41452422E-01	,	1.85420000E+02
6.45903800E-01	,	1.86690000E+02
6.50355346E-01	,	1.87960000E+02
6.54807175E-01	,	1.89230000E+02
6.59266588E-01	,	1.90500000E+02
6.63726279E-01	,	1.91770000E+02
6.68186213E-01	,	1.93040000E+02
6.72646378E-01	,	1.94310000E+02
6.77106759E-01	,	1.95580000E+02
6.81574089E-01	,	1.96850000E+02
6.86045071E-01	,	1.98120000E+02
6.90516385E-01	,	1.99390000E+02
6.94988019E-01	,	2.00660000E+02
6.99459955E-01	,	2.01930000E+02
7.03932181E-01	,	2.03200000E+02
7.08404683E-01	,	2.04470000E+02
7.12888769E-01	,	2.05740000E+02
7.17373724E-01	,	2.07010000E+02
7.21859069E-01	,	2.08280000E+02
7.26344790E-01	,	2.09550000E+02
7.30830866E-01	,	2.10820000E+02
7.35317284E-01	,	2.12090000E+02
7.39804027E-01	,	2.13360000E+02
7.44293265E-01	,	2.14630000E+02
7.48792938E-01	,	2.15900000E+02
7.53293014E-01	,	2.17170000E+02
7.57793477E-01	,	2.18440000E+02
7.62294307E-01	,	2.19710000E+02
7.66795485E-01	,	2.20980000E+02
7.71296998E-01	,	2.22250000E+02
7.75798824E-01	,	2.23520000E+02
7.80300949E-01	,	2.24790000E+02
7.84814561E-01	,	2.26060000E+02
7.89329009E-01	,	2.27330000E+02
7.93843786E-01	,	2.28600000E+02
7.98358870E-01	,	2.29870000E+02
8.02874250E-01	,	2.31140000E+02
8.07389908E-01	,	2.32410000E+02
8.11905828E-01	,	2.33680000E+02
8.16423762E-01	,	2.34950000E+02
8.20950561E-01	,	2.36220000E+02
8.25477626E-01	,	2.37490000E+02
8.30004945E-01	,	2.38760000E+02
8.34532501E-01	,	2.40030000E+02
8.39060284E-01	,	2.41300000E+02
8.43588279E-01	,	2.42570000E+02
8.48121203E-01	,	2.43840000E+02
8.52658493E-01	,	2.45110000E+02
8.57196007E-01	,	2.46380000E+02
8.61733734E-01	,	2.47650000E+02
8.66271665E-01	,	2.48920000E+02
8.70812949E-01	,	2.50190000E+02
8.75358698E-01	,	2.51460000E+02
8.79904683E-01	,	2.52730000E+02
8.84451014E-01	,	2.54000000E+02
8.89003257E-01	,	2.55270000E+02
8.93556441E-01	,	2.56540000E+02
8.98114230E-01	,	2.57810000E+02
9.02674288E-01	,	2.59080000E+02
9.07236028E-01	,	2.60350000E+02
9.11799548E-01	,	2.61620000E+02
9.16366914E-01	,	2.62890000E+02
9.20934757E-01	,	2.64160000E+02
9.25503072E-01	,	2.65430000E+02
9.30077411E-01	,	2.66700000E+02
9.34654462E-01	,	2.67970000E+02
9.39232136E-01	,	2.69240000E+02
9.43810422E-01	,	2.70510000E+02
9.48389315E-01	,	2.71780000E+02
9.52977927E-01	,	2.73050000E+02
9.57568656E-01	,	2.74320000E+02
9.62160218E-01	,	2.75590000E+02
9.66752607E-01	,	2.76860000E+02
9.71345811E-01	,	2.78130000E+02
9.75940180E-01	,	2.79400000E+02
9.80547621E-01	,	2.80670000E+02
9.85156218E-01	,	2.81940000E+02
9.89765907E-01	,	2.83210000E+02
9.94376681E-01	,	2.84480000E+02
9.98988530E-01	,	2.85750000E+02
1.00360145E+00	,	2.87020000E+02
1.00822435E+00	,	2.88290000E+02
1.01285371E+00	,	2.89560000E+02
1.01748442E+00	,	2.90830000E+02
1.02211648E+00	,	2.92100000E+02
1.02674988E+00	,	2.93370000E+02
1.03138461E+00	,	2.94640000E+02
1.03602636E+00	,	2.95910000E+02
1.04067842E+00	,	2.97180000E+02
1.04533204E+00	,	2.98450000E+02
1.04998722E+00	,	2.99720000E+02
1.05464395E+00	,	3.00990000E+02
1.05930224E+00	,	3.02260000E+02
1.06397542E+00	,	3.03530000E+02
1.06865091E+00	,	3.04800000E+02
1.07332811E+00	,	3.06070000E+02
1.07800702E+00	,	3.07340000E+02
1.08269600E+00	,	3.08610000E+02
1.08739086E+00	,	3.09880000E+02
1.09208755E+00	,	3.11150000E+02
1.09679229E+00	,	3.12420000E+02
1.10150314E+00	,	3.13690000E+02
1.10622142E+00	,	3.14960000E+02
1.11094930E+00	,	3.16230000E+02
1.11568394E+00	,	3.17500000E+02
1.12042195E+00	,	3.18770000E+02
1.12516778E+00	,	3.20040000E+02
1.12991691E+00	,	3.21310000E+02
1.13466867E+00	,	3.22580000E+02
1.13943243E+00	,	3.23850000E+02
1.14419971E+00	,	3.25120000E+02
1.14897001E+00	,	3.26390000E+02
1.15374410E+00	,	3.27660000E+02
1.15853442E+00	,	3.28930000E+02
1.16332842E+00	,	3.30200000E+02
1.16812615E+00	,	3.31470000E+02
1.17292767E+00	,	3.32740000E+02
1.17774254E+00	,	3.34010000E+02
1.18256994E+00	,	3.35280000E+02
1.18740212E+00	,	3.36550000E+02
1.19223918E+00	,	3.37820000E+02
1.19708125E+00	,	3.39090000E+02
1.20194730E+00	,	3.40360000E+02
1.20682181E+00	,	3.41630000E+02
1.21170275E+00	,	3.42900000E+02
1.21659034E+00	,	3.44170000E+02
1.22150001E+00	,	3.45440000E+02
1.22642606E+00	,	3.46710000E+02
1.23136066E+00	,	3.47980000E+02
1.23630874E+00	,	3.49250000E+02
1.24128654E+00	,	3.50520000E+02
1.24627531E+00	,	3.51790000E+02
1.25129024E+00	,	3.53060000E+02
1.25632712E+00	,	3.54330000E+02
1.26139640E+00	,	3.55600000E+02
1.26650396E+00	,	3.56870000E+02
1.27164644E+00	,	3.58140000E+02
1.27682035E+00	,	3.59410000E+02
1.28202329E+00	,	3.60680000E+02
1.28727265E+00	,	3.61950000E+02
1.29255886E+00	,	3.63220000E+02
1.29790224E+00	,	3.64490000E+02
1.30330884E+00	,	3.65760000E+02
1.30878077E+00	,	3.67030000E+02
1.31437351E+00	,	3.68300000E+02
1.32006971E+00	,	3.69570000E+02
1.32599631E+00	,	3.70840000E+02
1.33222574E+00	,	3.72110000E+02
1.33922593E+00	,	3.73380000E+02
1.34085753E+00	,	3.73634000E+02
1.34469177E+00	,	3.74061175E+02
1.34677146E+00	,	3.73879293E+02
1.34708234E+00	,	3.72688731E+02
1.34737964E+00	,	3.70624054E+02
1.34832828E+00	,	3.67849455E+02
1.34947487E+00	,	3.63872379E+02
1.35170554E+00	,	3.58412191E+02
1.35529506E+00	,	3.52167297E+02
1.36096186E+00	,	3.45104115E+02
1.36854086E+00	,	3.36917538E+02
1.37990032E+00	,	3.27759662E+02
1.39331224E+00	,	3.19089301E+02
1.40878759E+00	,	3.10891494E+02
1.42610748E+00	,	3.03100743E+02
1.44497742E+00	,	2.95639432E+02
1.46525850E+00	,	2.88466837E+02
1.48751475E+00	,	2.81683097E+02
1.51114877E+00	,	2.75160257E+02
1.53648662E+00	,	2.68947664E+02
1.56291512E+00	,	2.62925979E+02
1.59009769E+00	,	2.57031150E+02
1.61787268E+00	,	2.51232081E+02
1.64657092E+00	,	2.45576380E+02
1.67543014E+00	,	2.39944687E+02
1.70415810E+00	,	2.34294198E+02
1.73203636E+00	,	2.28526887E+02
1.75873935E+00	,	2.22604511E+02
1.78559612E+00	,	2.16701598E+02
1.81895824E+00	,	2.11588180E+02
1.87414621E+00	,	2.09013630E+02
1.88301178E+00	,	2.09023790E+02
1.88348179E+00	,	2.09033950E+02
1.88688917E+00	,	2.09051037E+02
1.88780636E+00	,	2.09075202E+02
1.89117599E+00	,	2.09115842E+02
1.89455691E+00	,	2.09173315E+02
1.89509989E+00	,	2.09189571E+02
1.89708513E+00	,	2.09216911E+02
1.89962268E+00	,	2.09268908E+02
1.90362357E+00	,	2.09326972E+02
1.91048309E+00	,	2.09439011E+02
1.92280322E+00	,	2.09713368E+02
1.94352744E+00	,	2.10461388E+02
1.97595580E+00	,	2.11857093E+02
2.03138702E+00	,	2.14857055E+02
2.12422266E+00	,	2.20627371E+02
2.25061231E+00	,	2.29150113E+02
2.40174052E+00	,	2.39369393E+02
2.56278136E+00	,	2.49660303E+02
2.56711881E+00	,	2.49914303E+02
2.57384069E+00	,	2.50341478E+02
2.58372883E+00	,	2.50945595E+02
2.60072159E+00	,	2.51961595E+02
2.62254721E+00	,	2.53231595E+02
2.64476129E+00	,	2.54501594E+02
2.66680298E+00	,	2.55771594E+02
2.68914078E+00	,	2.57041594E+02
2.71221881E+00	,	2.58311594E+02
2.73934991E+00	,	2.59792036E+02
2.77775705E+00	,	2.61889293E+02
2.82999064E+00	,	2.64658945E+02
2.90353992E+00	,	2.68545876E+02
2.99137749E+00	,	2.73202677E+02
3.09682158E+00	,	2.78830717E+02
3.22452270E+00	,	2.85731278E+02
3.35558869E+00	,	2.92930003E+02
3.51515026E+00	,	3.01813511E+02
3.71223522E+00	,	3.13007477E+02
3.91669996E+00	,	3.24823689E+02
4.16937470E+00	,	3.39665450E+02
4.43541509E+00	,	3.55596068E+02
4.43953510E+00	,	3.55850068E+02
4.44645194E+00	,	3.56277243E+02
4.45808300E+00	,	3.56995664E+02
4.47752409E+00	,	3.58203899E+02
4.49835766E+00	,	3.59473899E+02
4.51944741E+00	,	3.60743899E+02
4.54116944E+00	,	3.62013899E+02
4.56195442E+00	,	3.63283899E+02
4.58269876E+00	,	3.64553899E+02
4.60293183E+00	,	3.65823899E+02
4.62343058E+00	,	3.67093899E+02
4.64425271E+00	,	3.68363899E+02
4.66559059E+00	,	3.69633899E+02
4.68661860E+00	,	3.70903899E+02
4.70734720E+00	,	3.72173899E+02
4.72753781E+00	,	3.73443899E+02
4.74772514E+00	,	3.74713899E+02
4.76813196E+00	,	3.75983899E+02
4.78923383E+00	,	3.77253899E+02
4.81022738E+00	,	3.78523899E+02
4.83116914E+00	,	3.79793899E+02
4.85137803E+00	,	3.81063899E+02
4.87149061E+00	,	3.82333899E+02
4.89154256E+00	,	3.83603899E+02
4.91188831E+00	,	3.84873899E+02
4.93295512E+00	,	3.86143899E+02
4.95367188E+00	,	3.87413899E+02
4.97427865E+00	,	3.88683899E+02
4.99469275E+00	,	3.89953899E+02
5.01455581E+00	,	3.91223899E+02
5.03449732E+00	,	3.92493899E+02
5.05476102E+00	,	3.93763899E+02
5.07538348E+00	,	3.95033899E+02


==> 4.Results_data/mmb/mmbPanelRibs_4elem/mmb_panelribs6DofsBF_1.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
4.30786093E-03	,	1.27000000E+00
8.61572184E-03	,	2.54000000E+00
1.29235828E-02	,	3.81000000E+00
1.72314437E-02	,	5.08000000E+00
2.15393046E-02	,	6.35000000E+00
2.58471656E-02	,	7.62000000E+00
3.01550264E-02	,	8.89000000E+00
3.44628873E-02	,	1.01600000E+01
3.87707483E-02	,	1.14300000E+01
4.30786093E-02	,	1.27000000E+01
4.73864702E-02	,	1.39700000E+01
5.16943311E-02	,	1.52400000E+01
5.60021921E-02	,	1.65100000E+01
6.03100528E-02	,	1.77800000E+01
6.46179138E-02	,	1.90500000E+01
6.89257747E-02	,	2.03200000E+01
7.32336356E-02	,	2.15900000E+01
7.75414966E-02	,	2.28600000E+01
8.18493576E-02	,	2.41300000E+01
8.61572184E-02	,	2.54000000E+01
9.04650794E-02	,	2.66700000E+01
9.47729404E-02	,	2.79400000E+01
9.90808012E-02	,	2.92100000E+01
1.03388662E-01	,	3.04800000E+01
1.07696523E-01	,	3.17500000E+01
1.12004384E-01	,	3.30200000E+01
1.16312245E-01	,	3.42900000E+01
1.20620106E-01	,	3.55600000E+01
1.24927967E-01	,	3.68300000E+01
1.29235828E-01	,	3.81000000E+01
1.33543688E-01	,	3.93700000E+01
1.37851549E-01	,	4.06400000E+01
1.42159410E-01	,	4.19100000E+01
1.46467271E-01	,	4.31800000E+01
1.50775132E-01	,	4.44500000E+01
1.55082993E-01	,	4.57200000E+01
1.59390854E-01	,	4.69900000E+01
1.63698715E-01	,	4.82600000E+01
1.68006576E-01	,	4.95300000E+01
1.72314437E-01	,	5.08000000E+01
1.76622298E-01	,	5.20700000E+01
1.80930379E-01	,	5.33400000E+01
1.85241446E-01	,	5.46100000E+01
1.89552543E-01	,	5.58800000E+01
1.93863639E-01	,	5.71500000E+01
1.98178248E-01	,	5.84200000E+01
2.02497611E-01	,	5.96900000E+01
2.06816951E-01	,	6.09600000E+01
2.11136271E-01	,	6.22300000E+01
2.15455571E-01	,	6.35000000E+01
2.19774853E-01	,	6.47700000E+01
2.24095263E-01	,	6.60400000E+01
2.28428825E-01	,	6.73100000E+01
2.32762455E-01	,	6.85800000E+01
2.37096007E-01	,	6.98500000E+01
2.41429488E-01	,	7.11200000E+01
2.45762900E-01	,	7.23900000E+01
2.50096248E-01	,	7.36600000E+01
2.54429535E-01	,	7.49300000E+01
2.58762764E-01	,	7.62000000E+01
2.63096388E-01	,	7.74700000E+01
2.67448590E-01	,	7.87400000E+01
2.71802025E-01	,	8.00100000E+01
2.76155314E-01	,	8.12800000E+01
2.80508465E-01	,	8.25500000E+01
2.84861481E-01	,	8.38200000E+01
2.89214369E-01	,	8.50900000E+01
2.93567134E-01	,	8.63600000E+01
2.97919783E-01	,	8.76300000E+01
3.02272317E-01	,	8.89000000E+01
3.06624742E-01	,	9.01700000E+01
3.10977064E-01	,	9.14400000E+01
3.15329285E-01	,	9.27100000E+01
3.19694375E-01	,	9.39800000E+01
3.24069944E-01	,	9.52500000E+01
3.28445348E-01	,	9.65200000E+01
3.32820592E-01	,	9.77900000E+01
3.37195679E-01	,	9.90600000E+01
3.41570610E-01	,	1.00330000E+02
3.45945389E-01	,	1.01600000E+02
3.50320022E-01	,	1.02870000E+02
3.54694509E-01	,	1.04140000E+02
3.59068857E-01	,	1.05410000E+02
3.63443067E-01	,	1.06680000E+02
3.67817141E-01	,	1.07950000E+02
3.72191087E-01	,	1.09220000E+02
3.76564907E-01	,	1.10490000E+02
3.80938601E-01	,	1.11760000E+02
3.85312178E-01	,	1.13030000E+02
3.89685957E-01	,	1.14300000E+02
3.94081527E-01	,	1.15570000E+02
3.98477471E-01	,	1.16840000E+02
4.02873307E-01	,	1.18110000E+02
4.07269035E-01	,	1.19380000E+02
4.11664650E-01	,	1.20650000E+02
4.16060153E-01	,	1.21920000E+02
4.20455542E-01	,	1.23190000E+02
4.24850817E-01	,	1.24460000E+02
4.29245977E-01	,	1.25730000E+02
4.33641021E-01	,	1.27000000E+02
4.38035952E-01	,	1.28270000E+02
4.42430769E-01	,	1.29540000E+02
4.46825473E-01	,	1.30810000E+02
4.51220064E-01	,	1.32080000E+02
4.55614546E-01	,	1.33350000E+02
4.60008916E-01	,	1.34620000E+02
4.64403177E-01	,	1.35890000E+02
4.68797331E-01	,	1.37160000E+02
4.73191379E-01	,	1.38430000E+02
4.77585324E-01	,	1.39700000E+02
4.81984326E-01	,	1.40970000E+02
4.86397627E-01	,	1.42240000E+02
4.90810923E-01	,	1.43510000E+02
4.95224205E-01	,	1.44780000E+02
4.99637466E-01	,	1.46050000E+02
5.04050697E-01	,	1.47320000E+02
5.08463896E-01	,	1.48590000E+02
5.12877056E-01	,	1.49860000E+02
5.17290172E-01	,	1.51130000E+02
5.21703241E-01	,	1.52400000E+02
5.26116259E-01	,	1.53670000E+02
5.30529222E-01	,	1.54940000E+02
5.34942125E-01	,	1.56210000E+02
5.39354971E-01	,	1.57480000E+02
5.43767753E-01	,	1.58750000E+02
5.48180472E-01	,	1.60020000E+02
5.52593125E-01	,	1.61290000E+02
5.57005711E-01	,	1.62560000E+02
5.61418228E-01	,	1.63830000E+02
5.65830677E-01	,	1.65100000E+02
5.70243054E-01	,	1.66370000E+02
5.74655360E-01	,	1.67640000E+02
5.79067596E-01	,	1.68910000E+02
5.83494032E-01	,	1.70180000E+02
5.87922394E-01	,	1.71450000E+02
5.92350850E-01	,	1.72720000E+02
5.96779388E-01	,	1.73990000E+02
6.01207999E-01	,	1.75260000E+02
6.05636676E-01	,	1.76530000E+02
6.10065406E-01	,	1.77800000E+02
6.14494180E-01	,	1.79070000E+02
6.18922995E-01	,	1.80340000E+02
6.23351838E-01	,	1.81610000E+02
6.27780707E-01	,	1.82880000E+02
6.32209594E-01	,	1.84150000E+02
6.36638491E-01	,	1.85420000E+02
6.41067396E-01	,	1.86690000E+02
6.45496303E-01	,	1.87960000E+02
6.49925205E-01	,	1.89230000E+02
6.54354102E-01	,	1.90500000E+02
6.58782987E-01	,	1.91770000E+02
6.63211858E-01	,	1.93040000E+02
6.67643389E-01	,	1.94310000E+02
6.72085395E-01	,	1.95580000E+02
6.76527614E-01	,	1.96850000E+02
6.80970030E-01	,	1.98120000E+02
6.85412634E-01	,	1.99390000E+02
6.89855412E-01	,	2.00660000E+02
6.94298350E-01	,	2.01930000E+02
6.98741437E-01	,	2.03200000E+02
7.03184663E-01	,	2.04470000E+02
7.07628017E-01	,	2.05740000E+02
7.12071487E-01	,	2.07010000E+02
7.16515068E-01	,	2.08280000E+02
7.20958748E-01	,	2.09550000E+02
7.25402517E-01	,	2.10820000E+02
7.29846370E-01	,	2.12090000E+02
7.34299557E-01	,	2.13360000E+02
7.38754277E-01	,	2.14630000E+02
7.43209314E-01	,	2.15900000E+02
7.47664651E-01	,	2.17170000E+02
7.52120276E-01	,	2.18440000E+02
7.56576173E-01	,	2.19710000E+02
7.61032328E-01	,	2.20980000E+02
7.65488730E-01	,	2.22250000E+02
7.69945363E-01	,	2.23520000E+02
7.74408562E-01	,	2.24790000E+02
7.78873900E-01	,	2.26060000E+02
7.83339669E-01	,	2.27330000E+02
7.87805847E-01	,	2.28600000E+02
7.92272424E-01	,	2.29870000E+02
7.96743051E-01	,	2.31140000E+02
8.01216115E-01	,	2.32410000E+02
8.05690438E-01	,	2.33680000E+02
8.10167176E-01	,	2.34950000E+02
8.14646430E-01	,	2.36220000E+02
8.19127189E-01	,	2.37490000E+02
8.23608569E-01	,	2.38760000E+02
8.28093687E-01	,	2.40030000E+02
8.32583469E-01	,	2.41300000E+02
8.37074043E-01	,	2.42570000E+02
8.41565393E-01	,	2.43840000E+02
8.46057496E-01	,	2.45110000E+02
8.50550341E-01	,	2.46380000E+02
8.55055164E-01	,	2.47650000E+02
8.59561980E-01	,	2.48920000E+02
8.64069863E-01	,	2.50190000E+02
8.68578795E-01	,	2.51460000E+02
8.73088759E-01	,	2.52730000E+02
8.77599738E-01	,	2.54000000E+02
8.82111712E-01	,	2.55270000E+02
8.86631328E-01	,	2.56540000E+02
8.91163000E-01	,	2.57810000E+02
8.95696150E-01	,	2.59080000E+02
9.00230766E-01	,	2.60350000E+02
9.04766834E-01	,	2.61620000E+02
9.09304335E-01	,	2.62890000E+02
9.13843252E-01	,	2.64160000E+02
9.18383566E-01	,	2.65430000E+02
9.22925260E-01	,	2.66700000E+02
9.27468642E-01	,	2.67970000E+02
9.32033884E-01	,	2.69240000E+02
9.36602095E-01	,	2.70510000E+02
9.41172251E-01	,	2.71780000E+02
9.45744340E-01	,	2.73050000E+02
9.50318349E-01	,	2.74320000E+02
9.54894264E-01	,	2.75590000E+02
9.59472070E-01	,	2.76860000E+02
9.64051754E-01	,	2.78130000E+02
9.68633299E-01	,	2.79400000E+02
9.73216686E-01	,	2.80670000E+02
9.77803259E-01	,	2.81940000E+02
9.82414031E-01	,	2.83210000E+02
9.87027221E-01	,	2.84480000E+02
9.91642809E-01	,	2.85750000E+02
9.96260788E-01	,	2.87020000E+02
1.00088115E+00	,	2.88290000E+02
1.00550389E+00	,	2.89560000E+02
1.01012900E+00	,	2.90830000E+02
1.01475647E+00	,	2.92100000E+02
1.01938629E+00	,	2.93370000E+02
1.02401844E+00	,	2.94640000E+02
1.02865292E+00	,	2.95910000E+02
1.03330610E+00	,	2.97180000E+02
1.03796790E+00	,	2.98450000E+02
1.04263253E+00	,	2.99720000E+02
1.04729998E+00	,	3.00990000E+02
1.05197027E+00	,	3.02260000E+02
1.05664338E+00	,	3.03530000E+02
1.06131933E+00	,	3.04800000E+02
1.06599811E+00	,	3.06070000E+02
1.07067972E+00	,	3.07340000E+02
1.07536415E+00	,	3.08610000E+02
1.08006194E+00	,	3.09880000E+02
1.08477097E+00	,	3.11150000E+02
1.08948331E+00	,	3.12420000E+02
1.09419897E+00	,	3.13690000E+02
1.09891797E+00	,	3.14960000E+02
1.10364033E+00	,	3.16230000E+02
1.10836607E+00	,	3.17500000E+02
1.11309519E+00	,	3.18770000E+02
1.11783243E+00	,	3.20040000E+02
1.12258572E+00	,	3.21310000E+02
1.12734254E+00	,	3.22580000E+02
1.13210287E+00	,	3.23850000E+02
1.13686671E+00	,	3.25120000E+02
1.14163406E+00	,	3.26390000E+02
1.14640578E+00	,	3.27660000E+02
1.15119340E+00	,	3.28930000E+02
1.15598769E+00	,	3.30200000E+02
1.16078761E+00	,	3.31470000E+02
1.16559207E+00	,	3.32740000E+02
1.17040774E+00	,	3.34010000E+02
1.17523499E+00	,	3.35280000E+02
1.18006749E+00	,	3.36550000E+02
1.18491211E+00	,	3.37820000E+02
1.18976647E+00	,	3.39090000E+02
1.19463041E+00	,	3.40360000E+02
1.19950285E+00	,	3.41630000E+02
1.20438682E+00	,	3.42900000E+02
1.20928821E+00	,	3.44170000E+02
1.21419706E+00	,	3.45440000E+02
1.21911324E+00	,	3.46710000E+02
1.22405017E+00	,	3.47980000E+02
1.22900853E+00	,	3.49250000E+02
1.23397987E+00	,	3.50520000E+02
1.23896409E+00	,	3.51790000E+02
1.24396219E+00	,	3.53060000E+02
1.24900899E+00	,	3.54330000E+02
1.25407700E+00	,	3.55600000E+02
1.25916505E+00	,	3.56870000E+02
1.26427503E+00	,	3.58140000E+02
1.26940911E+00	,	3.59410000E+02
1.27462827E+00	,	3.60680000E+02
1.27988970E+00	,	3.61950000E+02
1.28519531E+00	,	3.63220000E+02
1.29055285E+00	,	3.64490000E+02
1.29600127E+00	,	3.65760000E+02
1.30161950E+00	,	3.67030000E+02
1.30737313E+00	,	3.68300000E+02
1.31332426E+00	,	3.69570000E+02
1.31986246E+00	,	3.70840000E+02
1.32826426E+00	,	3.72110000E+02
1.33132170E+00	,	3.71677743E+02
1.33017341E+00	,	3.69194659E+02
1.32839311E+00	,	3.65639645E+02
1.33220914E+00	,	3.62355463E+02
1.33361074E+00	,	3.56624278E+02
1.33991464E+00	,	3.49674848E+02
1.34464765E+00	,	3.40689316E+02
1.35323073E+00	,	3.30752244E+02
1.36525874E+00	,	3.21657167E+02
1.37862793E+00	,	3.12878079E+02
1.39485423E+00	,	3.04747407E+02
1.41281500E+00	,	2.96995680E+02
1.43268466E+00	,	2.89645235E+02
1.45794081E+00	,	2.81232963E+02
1.48618550E+00	,	2.73397170E+02
1.51723262E+00	,	2.66076913E+02
1.55015543E+00	,	2.59085593E+02
1.58397343E+00	,	2.52243892E+02
1.61774701E+00	,	2.45395117E+02
1.65094860E+00	,	2.38459576E+02
1.68231866E+00	,	2.31259494E+02
1.71318411E+00	,	2.23990046E+02
1.74481599E+00	,	2.16820805E+02
1.77548509E+00	,	2.11297972E+02
1.82200640E+00	,	2.07661688E+02


==> 4.Results_data/mmb/mmbPanelRibs_4elem/mmb_panelribs6DofsBF_2.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
4.25759934E-03	,	1.27000000E+00
8.51519866E-03	,	2.54000000E+00
1.27727980E-02	,	3.81000000E+00
1.70303973E-02	,	5.08000000E+00
2.12879967E-02	,	6.35000000E+00
2.55455960E-02	,	7.62000000E+00
2.98031954E-02	,	8.89000000E+00
3.40607946E-02	,	1.01600000E+01
3.83183940E-02	,	1.14300000E+01
4.25759934E-02	,	1.27000000E+01
4.68335926E-02	,	1.39700000E+01
5.10911920E-02	,	1.52400000E+01
5.53487914E-02	,	1.65100000E+01
5.96063905E-02	,	1.77800000E+01
6.38639900E-02	,	1.90500000E+01
6.81215894E-02	,	2.03200000E+01
7.23791886E-02	,	2.15900000E+01
7.66367880E-02	,	2.28600000E+01
8.08943873E-02	,	2.41300000E+01
8.51519866E-02	,	2.54000000E+01
8.94095860E-02	,	2.66700000E+01
9.36671853E-02	,	2.79400000E+01
9.79247846E-02	,	2.92100000E+01
1.02182384E-01	,	3.04800000E+01
1.06439983E-01	,	3.17500000E+01
1.10697583E-01	,	3.30200000E+01
1.14955182E-01	,	3.42900000E+01
1.19212781E-01	,	3.55600000E+01
1.23470381E-01	,	3.68300000E+01
1.27727980E-01	,	3.81000000E+01
1.31985579E-01	,	3.93700000E+01
1.36243179E-01	,	4.06400000E+01
1.40500778E-01	,	4.19100000E+01
1.44758377E-01	,	4.31800000E+01
1.49015977E-01	,	4.44500000E+01
1.53273576E-01	,	4.57200000E+01
1.57531175E-01	,	4.69900000E+01
1.61788775E-01	,	4.82600000E+01
1.66046374E-01	,	4.95300000E+01
1.70303973E-01	,	5.08000000E+01
1.74561573E-01	,	5.20700000E+01
1.78819172E-01	,	5.33400000E+01
1.83076771E-01	,	5.46100000E+01
1.87334370E-01	,	5.58800000E+01
1.91591970E-01	,	5.71500000E+01
1.95849569E-01	,	5.84200000E+01
2.00107169E-01	,	5.96900000E+01
2.04364768E-01	,	6.09600000E+01
2.08622367E-01	,	6.22300000E+01
2.12879967E-01	,	6.35000000E+01
2.17137566E-01	,	6.47700000E+01
2.21395165E-01	,	6.60400000E+01
2.25652765E-01	,	6.73100000E+01
2.29910364E-01	,	6.85800000E+01
2.34167963E-01	,	6.98500000E+01
2.38425563E-01	,	7.11200000E+01
2.42683162E-01	,	7.23900000E+01
2.46940761E-01	,	7.36600000E+01
2.51198360E-01	,	7.49300000E+01
2.55455960E-01	,	7.62000000E+01
2.59713559E-01	,	7.74700000E+01
2.63972093E-01	,	7.87400000E+01
2.68234010E-01	,	8.00100000E+01
2.72496454E-01	,	8.12800000E+01
2.76758894E-01	,	8.25500000E+01
2.81021333E-01	,	8.38200000E+01
2.85283772E-01	,	8.50900000E+01
2.89546805E-01	,	8.63600000E+01
2.93818086E-01	,	8.76300000E+01
2.98094203E-01	,	8.89000000E+01
3.02370295E-01	,	9.01700000E+01
3.06646363E-01	,	9.14400000E+01
3.10922409E-01	,	9.27100000E+01
3.15198431E-01	,	9.39800000E+01
3.19474433E-01	,	9.52500000E+01
3.23750414E-01	,	9.65200000E+01
3.28026375E-01	,	9.77900000E+01
3.32302317E-01	,	9.90600000E+01
3.36583421E-01	,	1.00330000E+02
3.40883409E-01	,	1.01600000E+02
3.45187378E-01	,	1.02870000E+02
3.49491265E-01	,	1.04140000E+02
3.53795073E-01	,	1.05410000E+02
3.58098804E-01	,	1.06680000E+02
3.62402460E-01	,	1.07950000E+02
3.66706040E-01	,	1.09220000E+02
3.71009547E-01	,	1.10490000E+02
3.75312983E-01	,	1.11760000E+02
3.79616351E-01	,	1.13030000E+02
3.83919651E-01	,	1.14300000E+02
3.88222885E-01	,	1.15570000E+02
3.92526054E-01	,	1.16840000E+02
3.96830205E-01	,	1.18110000E+02
4.01162435E-01	,	1.19380000E+02
4.05513736E-01	,	1.20650000E+02
4.09864943E-01	,	1.21920000E+02
4.14216051E-01	,	1.23190000E+02
4.18567055E-01	,	1.24460000E+02
4.22917954E-01	,	1.25730000E+02
4.27268743E-01	,	1.27000000E+02
4.31619421E-01	,	1.28270000E+02
4.35969985E-01	,	1.29540000E+02
4.40320431E-01	,	1.30810000E+02
4.44670759E-01	,	1.32080000E+02
4.49020969E-01	,	1.33350000E+02
4.53371060E-01	,	1.34620000E+02
4.57721028E-01	,	1.35890000E+02
4.62070876E-01	,	1.37160000E+02
4.66420605E-01	,	1.38430000E+02
4.70770210E-01	,	1.39700000E+02
4.75119695E-01	,	1.40970000E+02
4.79471903E-01	,	1.42240000E+02
4.83873665E-01	,	1.43510000E+02
4.88290066E-01	,	1.44780000E+02
4.92706595E-01	,	1.46050000E+02
4.97123224E-01	,	1.47320000E+02
5.01539931E-01	,	1.48590000E+02
5.05956691E-01	,	1.49860000E+02
5.10373482E-01	,	1.51130000E+02
5.14790287E-01	,	1.52400000E+02
5.19207084E-01	,	1.53670000E+02
5.23623859E-01	,	1.54940000E+02
5.28040595E-01	,	1.56210000E+02
5.32457276E-01	,	1.57480000E+02
5.36873889E-01	,	1.58750000E+02
5.41290420E-01	,	1.60020000E+02
5.45706860E-01	,	1.61290000E+02
5.50123195E-01	,	1.62560000E+02
5.54539416E-01	,	1.63830000E+02
5.58955515E-01	,	1.65100000E+02
5.63371484E-01	,	1.66370000E+02
5.67787312E-01	,	1.67640000E+02
5.72202997E-01	,	1.68910000E+02
5.76618528E-01	,	1.70180000E+02
5.81033902E-01	,	1.71450000E+02
5.85449114E-01	,	1.72720000E+02
5.89865216E-01	,	1.73990000E+02
5.94348027E-01	,	1.75260000E+02
5.98837697E-01	,	1.76530000E+02
6.03327984E-01	,	1.77800000E+02
6.07818835E-01	,	1.79070000E+02
6.12310187E-01	,	1.80340000E+02
6.16801989E-01	,	1.81610000E+02
6.21294188E-01	,	1.82880000E+02
6.25786737E-01	,	1.84150000E+02
6.30279589E-01	,	1.85420000E+02
6.34772703E-01	,	1.86690000E+02
6.39266039E-01	,	1.87960000E+02
6.43759556E-01	,	1.89230000E+02
6.48253218E-01	,	1.90500000E+02
6.52746994E-01	,	1.91770000E+02
6.57240849E-01	,	1.93040000E+02
6.61734753E-01	,	1.94310000E+02
6.66228679E-01	,	1.95580000E+02
6.70722599E-01	,	1.96850000E+02
6.75216490E-01	,	1.98120000E+02
6.79710328E-01	,	1.99390000E+02
6.84204090E-01	,	2.00660000E+02
6.88697756E-01	,	2.01930000E+02
6.93191311E-01	,	2.03200000E+02
6.97684733E-01	,	2.04470000E+02
7.02178007E-01	,	2.05740000E+02
7.06671120E-01	,	2.07010000E+02
7.11164057E-01	,	2.08280000E+02
7.15656808E-01	,	2.09550000E+02
7.20149358E-01	,	2.10820000E+02
7.24641697E-01	,	2.12090000E+02
7.29133816E-01	,	2.13360000E+02
7.33641582E-01	,	2.14630000E+02
7.38200359E-01	,	2.15900000E+02
7.42760623E-01	,	2.17170000E+02
7.47322270E-01	,	2.18440000E+02
7.51885200E-01	,	2.19710000E+02
7.56449318E-01	,	2.20980000E+02
7.61014530E-01	,	2.22250000E+02
7.65580748E-01	,	2.23520000E+02
7.70147893E-01	,	2.24790000E+02
7.74715882E-01	,	2.26060000E+02
7.79284639E-01	,	2.27330000E+02
7.83854095E-01	,	2.28600000E+02
7.88424180E-01	,	2.29870000E+02
7.92994829E-01	,	2.31140000E+02
7.97565983E-01	,	2.32410000E+02
8.02137578E-01	,	2.33680000E+02
8.06709567E-01	,	2.34950000E+02
8.11281890E-01	,	2.36220000E+02
8.15854504E-01	,	2.37490000E+02
8.20427358E-01	,	2.38760000E+02
8.25000413E-01	,	2.40030000E+02
8.29573623E-01	,	2.41300000E+02
8.34146951E-01	,	2.42570000E+02
8.38720364E-01	,	2.43840000E+02
8.43293824E-01	,	2.45110000E+02
8.47867303E-01	,	2.46380000E+02
8.52440765E-01	,	2.47650000E+02
8.57014189E-01	,	2.48920000E+02
8.61587546E-01	,	2.50190000E+02
8.66160812E-01	,	2.51460000E+02
8.70733966E-01	,	2.52730000E+02
8.75306987E-01	,	2.54000000E+02
8.79879857E-01	,	2.55270000E+02
8.84452556E-01	,	2.56540000E+02
8.89054535E-01	,	2.57810000E+02
8.93677754E-01	,	2.59080000E+02
8.98303718E-01	,	2.60350000E+02
9.02932329E-01	,	2.61620000E+02
9.07563490E-01	,	2.62890000E+02
9.12197104E-01	,	2.64160000E+02
9.16833069E-01	,	2.65430000E+02
9.21471281E-01	,	2.66700000E+02
9.26111640E-01	,	2.67970000E+02
9.30754042E-01	,	2.69240000E+02
9.35398387E-01	,	2.70510000E+02
9.40044572E-01	,	2.71780000E+02
9.44692497E-01	,	2.73050000E+02
9.49342066E-01	,	2.74320000E+02
9.53993179E-01	,	2.75590000E+02
9.58645742E-01	,	2.76860000E+02
9.63299665E-01	,	2.78130000E+02
9.67954858E-01	,	2.79400000E+02
9.72611233E-01	,	2.80670000E+02
9.77268706E-01	,	2.81940000E+02
9.81927194E-01	,	2.83210000E+02
9.86586621E-01	,	2.84480000E+02
9.91246909E-01	,	2.85750000E+02
9.95907989E-01	,	2.87020000E+02
1.00056979E+00	,	2.88290000E+02
1.00524535E+00	,	2.89560000E+02
1.00993553E+00	,	2.90830000E+02
1.01462988E+00	,	2.92100000E+02
1.01932846E+00	,	2.93370000E+02
1.02403131E+00	,	2.94640000E+02
1.02873844E+00	,	2.95910000E+02
1.03344988E+00	,	2.97180000E+02
1.03816563E+00	,	2.98450000E+02
1.04288570E+00	,	2.99720000E+02
1.04761008E+00	,	3.00990000E+02
1.05233873E+00	,	3.02260000E+02
1.05707163E+00	,	3.03530000E+02
1.06180874E+00	,	3.04800000E+02
1.06655000E+00	,	3.06070000E+02
1.07130402E+00	,	3.07340000E+02
1.07608115E+00	,	3.08610000E+02
1.08086277E+00	,	3.09880000E+02
1.08564870E+00	,	3.11150000E+02
1.09043875E+00	,	3.12420000E+02
1.09523272E+00	,	3.13690000E+02
1.10003043E+00	,	3.14960000E+02
1.10483168E+00	,	3.16230000E+02
1.10963647E+00	,	3.17500000E+02
1.11445959E+00	,	3.18770000E+02
1.11929320E+00	,	3.20040000E+02
1.12412958E+00	,	3.21310000E+02
1.12898409E+00	,	3.22580000E+02
1.13385765E+00	,	3.23850000E+02
1.13874826E+00	,	3.25120000E+02
1.14365907E+00	,	3.26390000E+02
1.14858160E+00	,	3.27660000E+02
1.15352026E+00	,	3.28930000E+02
1.15847584E+00	,	3.30200000E+02
1.16344721E+00	,	3.31470000E+02
1.16842965E+00	,	3.32740000E+02
1.17342842E+00	,	3.34010000E+02
1.17845517E+00	,	3.35280000E+02
1.18349462E+00	,	3.36550000E+02
1.18854453E+00	,	3.37820000E+02
1.19360455E+00	,	3.39090000E+02
1.19867481E+00	,	3.40360000E+02
1.20378078E+00	,	3.41630000E+02
1.20893123E+00	,	3.42900000E+02
1.21414712E+00	,	3.44170000E+02
1.21938755E+00	,	3.45440000E+02
1.22465288E+00	,	3.46710000E+02
1.22994338E+00	,	3.47980000E+02
1.23525982E+00	,	3.49250000E+02
1.24066066E+00	,	3.50520000E+02
1.24612053E+00	,	3.51790000E+02
1.25160857E+00	,	3.53060000E+02
1.25712414E+00	,	3.54330000E+02
1.26274385E+00	,	3.55600000E+02
1.26843257E+00	,	3.56870000E+02
1.27417521E+00	,	3.58140000E+02
1.27997710E+00	,	3.59410000E+02
1.28597587E+00	,	3.60680000E+02
1.29203834E+00	,	3.61950000E+02
1.29809288E+00	,	3.63220000E+02
1.30464668E+00	,	3.64490000E+02
1.31059622E+00	,	3.65760000E+02
1.31677848E+00	,	3.67030000E+02
1.32335815E+00	,	3.68300000E+02
1.33010329E+00	,	3.69570000E+02
1.33629954E+00	,	3.70840000E+02
1.34295847E+00	,	3.72110000E+02
1.35121040E+00	,	3.73380000E+02
1.36042122E+00	,	3.74723825E+02
1.36894327E+00	,	3.75064368E+02
1.36351478E+00	,	3.70223004E+02
1.32031193E+00	,	3.53730276E+02
1.26055887E+00	,	3.30766379E+02
1.32640129E+00	,	3.37740810E+02
1.36715392E+00	,	3.36474118E+02
1.28629618E+00	,	3.03140184E+02
1.41464168E+00	,	3.16407432E+02
1.33321018E+00	,	2.82754667E+02
1.41443344E+00	,	2.80498982E+02
1.49827695E+00	,	2.78762925E+02
1.50076070E+00	,	2.79016925E+02
1.50584154E+00	,	2.79444099E+02
1.51217770E+00	,	2.80048218E+02
1.51947402E+00	,	2.80902567E+02
1.52178494E+00	,	2.81144215E+02
1.52676089E+00	,	2.81550615E+02
1.52988000E+00	,	2.81517870E+02
1.53010897E+00	,	2.80539655E+02
1.53376252E+00	,	2.79493762E+02
1.51499076E+00	,	2.73652364E+02
1.47608480E+00	,	2.63159034E+02
1.43541882E+00	,	2.50878523E+02
1.48392849E+00	,	2.52041150E+02
1.60564626E+00	,	2.62706742E+02
1.49805834E+00	,	2.34104628E+02
1.52982886E+00	,	2.34358628E+02
1.53318290E+00	,	2.34660686E+02
1.53950730E+00	,	2.35168686E+02
1.54626923E+00	,	2.35887107E+02
1.55773508E+00	,	2.37095341E+02
1.56937092E+00	,	2.38365341E+02
1.58142369E+00	,	2.39635341E+02
1.59298085E+00	,	2.40905341E+02
1.60508734E+00	,	2.42175341E+02
1.61792164E+00	,	2.43445341E+02
1.62968299E+00	,	2.44715341E+02
1.64300793E+00	,	2.45985341E+02
1.64612775E+00	,	2.46239341E+02
1.65293901E+00	,	2.46666517E+02
1.65520358E+00	,	2.46787340E+02
1.65688493E+00	,	2.46958210E+02
1.66034133E+00	,	2.47299951E+02
1.66658519E+00	,	2.47874687E+02
1.66889627E+00	,	2.48068004E+02
1.67335126E+00	,	2.48393124E+02
1.67497135E+00	,	2.48485082E+02
1.67603374E+00	,	2.48511092E+02
1.67613410E+00	,	2.48512563E+02
1.67640781E+00	,	2.48515506E+02
1.67657697E+00	,	2.48516496E+02
1.67674131E+00	,	2.48516771E+02
1.67705579E+00	,	2.48515217E+02
1.67762831E+00	,	2.48503746E+02
1.67854826E+00	,	2.48447463E+02
1.67942208E+00	,	2.48253141E+02
1.67900138E+00	,	2.47646909E+02
1.68219140E+00	,	2.47202228E+02
1.67805690E+00	,	2.45058400E+02
1.65256259E+00	,	2.38745259E+02
1.59969568E+00	,	2.27388234E+02
1.57246960E+00	,	2.18084391E+02
1.71882636E+00	,	2.30564874E+02
1.72674149E+00	,	2.23121478E+02
1.65567311E+00	,	2.03870344E+02
1.83150841E+00	,	2.13034843E+02
1.78159646E+00	,	1.95941189E+02
1.78505266E+00	,	1.96195189E+02
1.79098772E+00	,	1.96622364E+02
1.80078738E+00	,	1.97340785E+02


==> 4.Results_data/mmb/mmbPanelRibs_8elem/mmb_panelribs6DofsBF_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
4.34853419E-03	,	1.27000000E+00
8.69706836E-03	,	2.54000000E+00
1.30456026E-02	,	3.81000000E+00
1.73941367E-02	,	5.08000000E+00
2.17426709E-02	,	6.35000000E+00
2.60912051E-02	,	7.62000000E+00
3.04397392E-02	,	8.89000000E+00
3.47882735E-02	,	1.01600000E+01
3.91368077E-02	,	1.14300000E+01
4.34853419E-02	,	1.27000000E+01
4.78338759E-02	,	1.39700000E+01
5.21824102E-02	,	1.52400000E+01
5.65309444E-02	,	1.65100000E+01
6.08794786E-02	,	1.77800000E+01
6.52280127E-02	,	1.90500000E+01
6.95765469E-02	,	2.03200000E+01
7.39250811E-02	,	2.15900000E+01
7.82736153E-02	,	2.28600000E+01
8.26221495E-02	,	2.41300000E+01
8.69706836E-02	,	2.54000000E+01
9.13192179E-02	,	2.66700000E+01
9.56677521E-02	,	2.79400000E+01
1.00016286E-01	,	2.92100000E+01
1.04364820E-01	,	3.04800000E+01
1.08713354E-01	,	3.17500000E+01
1.13061889E-01	,	3.30200000E+01
1.17410423E-01	,	3.42900000E+01
1.21758957E-01	,	3.55600000E+01
1.26107491E-01	,	3.68300000E+01
1.30456026E-01	,	3.81000000E+01
1.34804560E-01	,	3.93700000E+01
1.39153094E-01	,	4.06400000E+01
1.43501628E-01	,	4.19100000E+01
1.47850162E-01	,	4.31800000E+01
1.52198697E-01	,	4.44500000E+01
1.56547231E-01	,	4.57200000E+01
1.60895765E-01	,	4.69900000E+01
1.65244299E-01	,	4.82600000E+01
1.69592974E-01	,	4.95300000E+01
1.73943357E-01	,	5.08000000E+01
1.78293738E-01	,	5.20700000E+01
1.82644896E-01	,	5.33400000E+01
1.86999726E-01	,	5.46100000E+01
1.91354546E-01	,	5.58800000E+01
1.95709356E-01	,	5.71500000E+01
2.00064157E-01	,	5.84200000E+01
2.04418997E-01	,	5.96900000E+01
2.08780786E-01	,	6.09600000E+01
2.13142623E-01	,	6.22300000E+01
2.17504426E-01	,	6.35000000E+01
2.21866199E-01	,	6.47700000E+01
2.26227943E-01	,	6.60400000E+01
2.30589659E-01	,	6.73100000E+01
2.34951350E-01	,	6.85800000E+01
2.39316880E-01	,	6.98500000E+01
2.43687605E-01	,	7.11200000E+01
2.48058272E-01	,	7.23900000E+01
2.52428880E-01	,	7.36600000E+01
2.56799435E-01	,	7.49300000E+01
2.61169938E-01	,	7.62000000E+01
2.65540392E-01	,	7.74700000E+01
2.69910798E-01	,	7.87400000E+01
2.74281160E-01	,	8.00100000E+01
2.78651479E-01	,	8.12800000E+01
2.83023130E-01	,	8.25500000E+01
2.87403226E-01	,	8.38200000E+01
2.91783251E-01	,	8.50900000E+01
2.96163207E-01	,	8.63600000E+01
3.00543099E-01	,	8.76300000E+01
3.04922928E-01	,	8.89000000E+01
3.09302695E-01	,	9.01700000E+01
3.13682401E-01	,	9.14400000E+01
3.18062051E-01	,	9.27100000E+01
3.22441647E-01	,	9.39800000E+01
3.26821186E-01	,	9.52500000E+01
3.31200675E-01	,	9.65200000E+01
3.35580115E-01	,	9.77900000E+01
3.39959505E-01	,	9.90600000E+01
3.44348262E-01	,	1.00330000E+02
3.48737076E-01	,	1.01600000E+02
3.53125829E-01	,	1.02870000E+02
3.57514523E-01	,	1.04140000E+02
3.61903160E-01	,	1.05410000E+02
3.66291740E-01	,	1.06680000E+02
3.70680263E-01	,	1.07950000E+02
3.75068734E-01	,	1.09220000E+02
3.79457150E-01	,	1.10490000E+02
3.83845513E-01	,	1.11760000E+02
3.88233827E-01	,	1.13030000E+02
3.92622091E-01	,	1.14300000E+02
3.97010306E-01	,	1.15570000E+02
4.01398473E-01	,	1.16840000E+02
4.05786595E-01	,	1.18110000E+02
4.10182415E-01	,	1.19380000E+02
4.14579264E-01	,	1.20650000E+02
4.18976071E-01	,	1.21920000E+02
4.23372836E-01	,	1.23190000E+02
4.27769560E-01	,	1.24460000E+02
4.32166245E-01	,	1.25730000E+02
4.36562886E-01	,	1.27000000E+02
4.40959486E-01	,	1.28270000E+02
4.45356043E-01	,	1.29540000E+02
4.49752560E-01	,	1.30810000E+02
4.54149037E-01	,	1.32080000E+02
4.58545470E-01	,	1.33350000E+02
4.62941866E-01	,	1.34620000E+02
4.67338221E-01	,	1.35890000E+02
4.71736149E-01	,	1.37160000E+02
4.76140623E-01	,	1.38430000E+02
4.80545083E-01	,	1.39700000E+02
4.84949526E-01	,	1.40970000E+02
4.89353951E-01	,	1.42240000E+02
4.93758356E-01	,	1.43510000E+02
4.98162741E-01	,	1.44780000E+02
5.02567103E-01	,	1.46050000E+02
5.06971439E-01	,	1.47320000E+02
5.11375752E-01	,	1.48590000E+02
5.15780039E-01	,	1.49860000E+02
5.20184299E-01	,	1.51130000E+02
5.24591849E-01	,	1.52400000E+02
5.29003732E-01	,	1.53670000E+02
5.33415635E-01	,	1.54940000E+02
5.37827549E-01	,	1.56210000E+02
5.42239477E-01	,	1.57480000E+02
5.46651410E-01	,	1.58750000E+02
5.51063345E-01	,	1.60020000E+02
5.55475284E-01	,	1.61290000E+02
5.59890954E-01	,	1.62560000E+02
5.64309874E-01	,	1.63830000E+02
5.68728849E-01	,	1.65100000E+02
5.73147876E-01	,	1.66370000E+02
5.77567135E-01	,	1.67640000E+02
5.81992083E-01	,	1.68910000E+02
5.86417140E-01	,	1.70180000E+02
5.90846214E-01	,	1.71450000E+02
5.95278108E-01	,	1.72720000E+02
5.99711706E-01	,	1.73990000E+02
6.04145493E-01	,	1.75260000E+02
6.08583949E-01	,	1.76530000E+02
6.13022899E-01	,	1.77800000E+02
6.17462078E-01	,	1.79070000E+02
6.21901475E-01	,	1.80340000E+02
6.26347551E-01	,	1.81610000E+02
6.30794752E-01	,	1.82880000E+02
6.35242248E-01	,	1.84150000E+02
6.39690021E-01	,	1.85420000E+02
6.44138060E-01	,	1.86690000E+02
6.48587359E-01	,	1.87960000E+02
6.53045143E-01	,	1.89230000E+02
6.57503287E-01	,	1.90500000E+02
6.61961771E-01	,	1.91770000E+02
6.66420582E-01	,	1.93040000E+02
6.70879703E-01	,	1.94310000E+02
6.75339119E-01	,	1.95580000E+02
6.79798815E-01	,	1.96850000E+02
6.84265311E-01	,	1.98120000E+02
6.88735757E-01	,	1.99390000E+02
6.93206565E-01	,	2.00660000E+02
6.97677718E-01	,	2.01930000E+02
7.02149197E-01	,	2.03200000E+02
7.06620991E-01	,	2.04470000E+02
7.11093085E-01	,	2.05740000E+02
7.15565462E-01	,	2.07010000E+02
7.20038109E-01	,	2.08280000E+02
7.24518809E-01	,	2.09550000E+02
7.29002094E-01	,	2.10820000E+02
7.33485705E-01	,	2.12090000E+02
7.37969625E-01	,	2.13360000E+02
7.42453839E-01	,	2.14630000E+02
7.46938339E-01	,	2.15900000E+02
7.51423106E-01	,	2.17170000E+02
7.55908130E-01	,	2.18440000E+02
7.60393397E-01	,	2.19710000E+02
7.64882559E-01	,	2.20980000E+02
7.69377746E-01	,	2.22250000E+02
7.73873217E-01	,	2.23520000E+02
7.78368957E-01	,	2.24790000E+02
7.82864960E-01	,	2.26060000E+02
7.87361213E-01	,	2.27330000E+02
7.91857704E-01	,	2.28600000E+02
7.96354423E-01	,	2.29870000E+02
8.00851357E-01	,	2.31140000E+02
8.05355929E-01	,	2.32410000E+02
8.09862058E-01	,	2.33680000E+02
8.14368450E-01	,	2.34950000E+02
8.18875098E-01	,	2.36220000E+02
8.23381989E-01	,	2.37490000E+02
8.27889117E-01	,	2.38760000E+02
8.32398606E-01	,	2.40030000E+02
8.36914247E-01	,	2.41300000E+02
8.41430187E-01	,	2.42570000E+02
8.45946420E-01	,	2.43840000E+02
8.50462953E-01	,	2.45110000E+02
8.54986651E-01	,	2.46380000E+02
8.59511028E-01	,	2.47650000E+02
8.64039606E-01	,	2.48920000E+02
8.68574749E-01	,	2.50190000E+02
8.73113882E-01	,	2.51460000E+02
8.77654454E-01	,	2.52730000E+02
8.82197866E-01	,	2.54000000E+02
8.86744522E-01	,	2.55270000E+02
8.91291845E-01	,	2.56540000E+02
8.95839821E-01	,	2.57810000E+02
9.00394262E-01	,	2.59080000E+02
9.04951236E-01	,	2.60350000E+02
9.09508996E-01	,	2.61620000E+02
9.14067532E-01	,	2.62890000E+02
9.18626836E-01	,	2.64160000E+02
9.23193088E-01	,	2.65430000E+02
9.27763891E-01	,	2.66700000E+02
9.32335636E-01	,	2.67970000E+02
9.36908312E-01	,	2.69240000E+02
9.41481910E-01	,	2.70510000E+02
9.46056422E-01	,	2.71780000E+02
9.50634655E-01	,	2.73050000E+02
9.55222392E-01	,	2.74320000E+02
9.59811221E-01	,	2.75590000E+02
9.64401133E-01	,	2.76860000E+02
9.68992118E-01	,	2.78130000E+02
9.73584170E-01	,	2.79400000E+02
9.78177279E-01	,	2.80670000E+02
9.82772566E-01	,	2.81940000E+02
9.87379844E-01	,	2.83210000E+02
9.91988328E-01	,	2.84480000E+02
9.96598013E-01	,	2.85750000E+02
1.00120889E+00	,	2.87020000E+02
1.00582094E+00	,	2.88290000E+02
1.01043417E+00	,	2.89560000E+02
1.01504883E+00	,	2.90830000E+02
1.01967641E+00	,	2.92100000E+02
1.02430536E+00	,	2.93370000E+02
1.02893559E+00	,	2.94640000E+02
1.03356709E+00	,	2.95910000E+02
1.03819986E+00	,	2.97180000E+02
1.04283390E+00	,	2.98450000E+02
1.04748036E+00	,	2.99720000E+02
1.05212872E+00	,	3.00990000E+02
1.05677845E+00	,	3.02260000E+02
1.06142954E+00	,	3.03530000E+02
1.06608717E+00	,	3.04800000E+02
1.07075202E+00	,	3.06070000E+02
1.07541836E+00	,	3.07340000E+02
1.08009231E+00	,	3.08610000E+02
1.08477273E+00	,	3.09880000E+02
1.08946643E+00	,	3.11150000E+02
1.09416760E+00	,	3.12420000E+02
1.09887181E+00	,	3.13690000E+02
1.10358414E+00	,	3.14960000E+02
1.10829880E+00	,	3.16230000E+02
1.11301644E+00	,	3.17500000E+02
1.11774585E+00	,	3.18770000E+02
1.12247794E+00	,	3.20040000E+02
1.12721274E+00	,	3.21310000E+02
1.13195046E+00	,	3.22580000E+02
1.13670395E+00	,	3.23850000E+02
1.14146090E+00	,	3.25120000E+02
1.14622114E+00	,	3.26390000E+02
1.15098472E+00	,	3.27660000E+02
1.15575361E+00	,	3.28930000E+02
1.16054028E+00	,	3.30200000E+02
1.16533100E+00	,	3.31470000E+02
1.17012585E+00	,	3.32740000E+02
1.17492492E+00	,	3.34010000E+02
1.17972831E+00	,	3.35280000E+02
1.18455278E+00	,	3.36550000E+02
1.18938396E+00	,	3.37820000E+02
1.19422039E+00	,	3.39090000E+02
1.19906221E+00	,	3.40360000E+02
1.20391028E+00	,	3.41630000E+02
1.20878325E+00	,	3.42900000E+02
1.21366274E+00	,	3.44170000E+02
1.21854899E+00	,	3.45440000E+02
1.22344367E+00	,	3.46710000E+02
1.22836484E+00	,	3.47980000E+02
1.23329426E+00	,	3.49250000E+02
1.23823734E+00	,	3.50520000E+02
1.24320488E+00	,	3.51790000E+02
1.24819214E+00	,	3.53060000E+02
1.25321431E+00	,	3.54330000E+02
1.25827072E+00	,	3.55600000E+02
1.26335200E+00	,	3.56870000E+02
1.26845526E+00	,	3.58140000E+02
1.27359334E+00	,	3.59410000E+02
1.27875950E+00	,	3.60680000E+02
1.28395869E+00	,	3.61950000E+02
1.28921039E+00	,	3.63220000E+02
1.29449715E+00	,	3.64490000E+02
1.29984623E+00	,	3.65760000E+02
1.30526837E+00	,	3.67030000E+02
1.31075389E+00	,	3.68300000E+02
1.31637513E+00	,	3.69570000E+02
1.32212034E+00	,	3.70840000E+02
1.32810473E+00	,	3.72110000E+02
1.33446452E+00	,	3.73380000E+02
1.34197051E+00	,	3.74650000E+02
1.34446037E+00	,	3.74904000E+02
1.34470349E+00	,	3.74918369E+02
1.34539678E+00	,	3.74942534E+02
1.34551963E+00	,	3.74943901E+02
1.34563860E+00	,	3.74944183E+02
1.34586489E+00	,	3.74941506E+02
1.34627089E+00	,	3.74923169E+02
1.34683719E+00	,	3.74818079E+02
1.34722928E+00	,	3.74485403E+02
1.34727798E+00	,	3.73756154E+02
1.34740000E+00	,	3.72540837E+02
1.34791152E+00	,	3.70581616E+02
1.34863253E+00	,	3.67810204E+02
1.34994738E+00	,	3.63971340E+02
1.35222701E+00	,	3.58655645E+02
1.35583500E+00	,	3.52572112E+02
1.36096048E+00	,	3.45554618E+02
1.36829995E+00	,	3.37525276E+02
1.37938271E+00	,	3.28557552E+02
1.39237943E+00	,	3.20045715E+02
1.40726378E+00	,	3.11967758E+02
1.42383950E+00	,	3.04264753E+02
1.44195597E+00	,	2.96890996E+02
1.46183232E+00	,	2.89879588E+02
1.48333396E+00	,	2.83190472E+02
1.50628952E+00	,	2.76778933E+02
1.53037098E+00	,	2.70574277E+02
1.55551797E+00	,	2.64558008E+02
1.58200161E+00	,	2.58769074E+02
1.60927467E+00	,	2.53109265E+02
1.63722185E+00	,	2.47555484E+02
1.66515962E+00	,	2.42000278E+02
1.69266148E+00	,	2.36381721E+02
1.71994105E+00	,	2.30732122E+02
1.74632406E+00	,	2.24962249E+02
1.77260896E+00	,	2.19179736E+02
1.80189104E+00	,	2.13767819E+02


==> 4.Results_data/mmb/mmbPanelRibs_8elem/mmb_panelribs6DofsBF_1.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
4.31458097E-03	,	1.27000000E+00
8.62916196E-03	,	2.54000000E+00
1.29437429E-02	,	3.81000000E+00
1.72583239E-02	,	5.08000000E+00
2.15729049E-02	,	6.35000000E+00
2.58874859E-02	,	7.62000000E+00
3.02020668E-02	,	8.89000000E+00
3.45166478E-02	,	1.01600000E+01
3.88312287E-02	,	1.14300000E+01
4.31458098E-02	,	1.27000000E+01
4.74603907E-02	,	1.39700000E+01
5.17749716E-02	,	1.52400000E+01
5.60895528E-02	,	1.65100000E+01
6.04041338E-02	,	1.77800000E+01
6.47187148E-02	,	1.90500000E+01
6.90332957E-02	,	2.03200000E+01
7.33478767E-02	,	2.15900000E+01
7.76624577E-02	,	2.28600000E+01
8.19770387E-02	,	2.41300000E+01
8.62916196E-02	,	2.54000000E+01
9.06062006E-02	,	2.66700000E+01
9.49207816E-02	,	2.79400000E+01
9.92353625E-02	,	2.92100000E+01
1.03549944E-01	,	3.04800000E+01
1.07864524E-01	,	3.17500000E+01
1.12179105E-01	,	3.30200000E+01
1.16493686E-01	,	3.42900000E+01
1.20808267E-01	,	3.55600000E+01
1.25122848E-01	,	3.68300000E+01
1.29437429E-01	,	3.81000000E+01
1.33752010E-01	,	3.93700000E+01
1.38066591E-01	,	4.06400000E+01
1.42381172E-01	,	4.19100000E+01
1.46695753E-01	,	4.31800000E+01
1.51010334E-01	,	4.44500000E+01
1.55324915E-01	,	4.57200000E+01
1.59639496E-01	,	4.69900000E+01
1.63954077E-01	,	4.82600000E+01
1.68268658E-01	,	4.95300000E+01
1.72583239E-01	,	5.08000000E+01
1.76897820E-01	,	5.20700000E+01
1.81212401E-01	,	5.33400000E+01
1.85526982E-01	,	5.46100000E+01
1.89842371E-01	,	5.58800000E+01
1.94160140E-01	,	5.71500000E+01
1.98477906E-01	,	5.84200000E+01
2.02795669E-01	,	5.96900000E+01
2.07117612E-01	,	6.09600000E+01
2.11443583E-01	,	6.22300000E+01
2.15769530E-01	,	6.35000000E+01
2.20095454E-01	,	6.47700000E+01
2.24421357E-01	,	6.60400000E+01
2.28747241E-01	,	6.73100000E+01
2.33073596E-01	,	6.85800000E+01
2.37413334E-01	,	6.98500000E+01
2.41753479E-01	,	7.11200000E+01
2.46093547E-01	,	7.23900000E+01
2.50433542E-01	,	7.36600000E+01
2.54773467E-01	,	7.49300000E+01
2.59113326E-01	,	7.62000000E+01
2.63453121E-01	,	7.74700000E+01
2.67792856E-01	,	7.87400000E+01
2.72132534E-01	,	8.00100000E+01
2.76484884E-01	,	8.12800000E+01
2.80844419E-01	,	8.25500000E+01
2.85203816E-01	,	8.38200000E+01
2.89563077E-01	,	8.50900000E+01
2.93922210E-01	,	8.63600000E+01
2.98281218E-01	,	8.76300000E+01
3.02640104E-01	,	8.89000000E+01
3.06998871E-01	,	9.01700000E+01
3.11357524E-01	,	9.14400000E+01
3.15716069E-01	,	9.27100000E+01
3.20074507E-01	,	9.39800000E+01
3.24432842E-01	,	9.52500000E+01
3.28791081E-01	,	9.65200000E+01
3.33164210E-01	,	9.77900000E+01
3.37544750E-01	,	9.90600000E+01
3.41925131E-01	,	1.00330000E+02
3.46305358E-01	,	1.01600000E+02
3.50685430E-01	,	1.02870000E+02
3.55065350E-01	,	1.04140000E+02
3.59445121E-01	,	1.05410000E+02
3.63824748E-01	,	1.06680000E+02
3.68204230E-01	,	1.07950000E+02
3.72583571E-01	,	1.09220000E+02
3.76962775E-01	,	1.10490000E+02
3.81341846E-01	,	1.11760000E+02
3.85720783E-01	,	1.13030000E+02
3.90099593E-01	,	1.14300000E+02
3.94478280E-01	,	1.15570000E+02
3.98856843E-01	,	1.16840000E+02
4.03235288E-01	,	1.18110000E+02
4.07613662E-01	,	1.19380000E+02
4.12012688E-01	,	1.20650000E+02
4.16412367E-01	,	1.21920000E+02
4.20811915E-01	,	1.23190000E+02
4.25211337E-01	,	1.24460000E+02
4.29610626E-01	,	1.25730000E+02
4.34009786E-01	,	1.27000000E+02
4.38408815E-01	,	1.28270000E+02
4.42807716E-01	,	1.29540000E+02
4.47206486E-01	,	1.30810000E+02
4.51605130E-01	,	1.32080000E+02
4.56003646E-01	,	1.33350000E+02
4.60402036E-01	,	1.34620000E+02
4.64800302E-01	,	1.35890000E+02
4.69198444E-01	,	1.37160000E+02
4.73596465E-01	,	1.38430000E+02
4.77994367E-01	,	1.39700000E+02
4.82392151E-01	,	1.40970000E+02
4.86789819E-01	,	1.42240000E+02
4.91187373E-01	,	1.43510000E+02
4.95584814E-01	,	1.44780000E+02
4.99982147E-01	,	1.46050000E+02
5.04379371E-01	,	1.47320000E+02
5.08790042E-01	,	1.48590000E+02
5.13206510E-01	,	1.49860000E+02
5.17622927E-01	,	1.51130000E+02
5.22039286E-01	,	1.52400000E+02
5.26455582E-01	,	1.53670000E+02
5.30871812E-01	,	1.54940000E+02
5.35287969E-01	,	1.56210000E+02
5.39704054E-01	,	1.57480000E+02
5.44120060E-01	,	1.58750000E+02
5.48535985E-01	,	1.60020000E+02
5.52951830E-01	,	1.61290000E+02
5.57367592E-01	,	1.62560000E+02
5.61783268E-01	,	1.63830000E+02
5.66198858E-01	,	1.65100000E+02
5.70614362E-01	,	1.66370000E+02
5.75029779E-01	,	1.67640000E+02
5.79445108E-01	,	1.68910000E+02
5.83860348E-01	,	1.70180000E+02
5.88275502E-01	,	1.71450000E+02
5.92690567E-01	,	1.72720000E+02
5.97105545E-01	,	1.73990000E+02
6.01520434E-01	,	1.75260000E+02
6.05935237E-01	,	1.76530000E+02
6.10360505E-01	,	1.77800000E+02
6.14792826E-01	,	1.79070000E+02
6.19225220E-01	,	1.80340000E+02
6.23657677E-01	,	1.81610000E+02
6.28090183E-01	,	1.82880000E+02
6.32522726E-01	,	1.84150000E+02
6.36955300E-01	,	1.85420000E+02
6.41387892E-01	,	1.86690000E+02
6.45820496E-01	,	1.87960000E+02
6.50253105E-01	,	1.89230000E+02
6.54685711E-01	,	1.90500000E+02
6.59118309E-01	,	1.91770000E+02
6.63550891E-01	,	1.93040000E+02
6.67983454E-01	,	1.94310000E+02
6.72415993E-01	,	1.95580000E+02
6.76848503E-01	,	1.96850000E+02
6.81280980E-01	,	1.98120000E+02
6.85713422E-01	,	1.99390000E+02
6.90148673E-01	,	2.00660000E+02
6.94596570E-01	,	2.01930000E+02
6.99044722E-01	,	2.03200000E+02
7.03493108E-01	,	2.04470000E+02
7.07941711E-01	,	2.05740000E+02
7.12390511E-01	,	2.07010000E+02
7.16839495E-01	,	2.08280000E+02
7.21288644E-01	,	2.09550000E+02
7.25737947E-01	,	2.10820000E+02
7.30187387E-01	,	2.12090000E+02
7.34636954E-01	,	2.13360000E+02
7.39086631E-01	,	2.14630000E+02
7.43544209E-01	,	2.15900000E+02
7.48006352E-01	,	2.17170000E+02
7.52468927E-01	,	2.18440000E+02
7.56931913E-01	,	2.19710000E+02
7.61395286E-01	,	2.20980000E+02
7.65859030E-01	,	2.22250000E+02
7.70330036E-01	,	2.23520000E+02
7.74802798E-01	,	2.24790000E+02
7.79279772E-01	,	2.26060000E+02
7.83760800E-01	,	2.27330000E+02
7.88244289E-01	,	2.28600000E+02
7.92729026E-01	,	2.29870000E+02
7.97214551E-01	,	2.31140000E+02
8.01700845E-01	,	2.32410000E+02
8.06192585E-01	,	2.33680000E+02
8.10686036E-01	,	2.34950000E+02
8.15180354E-01	,	2.36220000E+02
8.19675523E-01	,	2.37490000E+02
8.24171527E-01	,	2.38760000E+02
8.28668349E-01	,	2.40030000E+02
8.33168523E-01	,	2.41300000E+02
8.37676539E-01	,	2.42570000E+02
8.42185601E-01	,	2.43840000E+02
8.46695695E-01	,	2.45110000E+02
8.51206806E-01	,	2.46380000E+02
8.55718921E-01	,	2.47650000E+02
8.60232028E-01	,	2.48920000E+02
8.64746107E-01	,	2.50190000E+02
8.69261149E-01	,	2.51460000E+02
8.73782779E-01	,	2.52730000E+02
8.78313528E-01	,	2.54000000E+02
8.82845589E-01	,	2.55270000E+02
8.87378955E-01	,	2.56540000E+02
8.91913616E-01	,	2.57810000E+02
8.96449562E-01	,	2.59080000E+02
9.00986784E-01	,	2.60350000E+02
9.05525270E-01	,	2.61620000E+02
9.10065014E-01	,	2.62890000E+02
9.14606002E-01	,	2.64160000E+02
9.19148223E-01	,	2.65430000E+02
9.23697054E-01	,	2.66700000E+02
9.28258920E-01	,	2.67970000E+02
9.32822460E-01	,	2.69240000E+02
9.37387670E-01	,	2.70510000E+02
9.41954546E-01	,	2.71780000E+02
9.46523086E-01	,	2.73050000E+02
9.51093283E-01	,	2.74320000E+02
9.55665136E-01	,	2.75590000E+02
9.60238636E-01	,	2.76860000E+02
9.64813783E-01	,	2.78130000E+02
9.69390571E-01	,	2.79400000E+02
9.73968992E-01	,	2.80670000E+02
9.78549044E-01	,	2.81940000E+02
9.83133413E-01	,	2.83210000E+02
9.87736252E-01	,	2.84480000E+02
9.92341206E-01	,	2.85750000E+02
9.96948278E-01	,	2.87020000E+02
1.00155747E+00	,	2.88290000E+02
1.00616880E+00	,	2.89560000E+02
1.01078225E+00	,	2.90830000E+02
1.01539784E+00	,	2.92100000E+02
1.02001557E+00	,	2.93370000E+02
1.02463545E+00	,	2.94640000E+02
1.02925747E+00	,	2.95910000E+02
1.03388164E+00	,	2.97180000E+02
1.03850796E+00	,	2.98450000E+02
1.04313644E+00	,	2.99720000E+02
1.04777172E+00	,	3.00990000E+02
1.05242585E+00	,	3.02260000E+02
1.05708267E+00	,	3.03530000E+02
1.06174220E+00	,	3.04800000E+02
1.06640447E+00	,	3.06070000E+02
1.07106949E+00	,	3.07340000E+02
1.07573727E+00	,	3.08610000E+02
1.08040783E+00	,	3.09880000E+02
1.08508120E+00	,	3.11150000E+02
1.08975738E+00	,	3.12420000E+02
1.09443639E+00	,	3.13690000E+02
1.09911825E+00	,	3.14960000E+02
1.10380664E+00	,	3.16230000E+02
1.10851648E+00	,	3.17500000E+02
1.11322985E+00	,	3.18770000E+02
1.11794679E+00	,	3.20040000E+02
1.12266735E+00	,	3.21310000E+02
1.12739156E+00	,	3.22580000E+02
1.13211946E+00	,	3.23850000E+02
1.13685110E+00	,	3.25120000E+02
1.14158667E+00	,	3.26390000E+02
1.14634452E+00	,	3.27660000E+02
1.15110973E+00	,	3.28930000E+02
1.15587966E+00	,	3.30200000E+02
1.16065438E+00	,	3.31470000E+02
1.16543691E+00	,	3.32740000E+02
1.17024215E+00	,	3.34010000E+02
1.17505337E+00	,	3.35280000E+02
1.17988154E+00	,	3.36550000E+02
1.18473304E+00	,	3.37820000E+02
1.18960424E+00	,	3.39090000E+02
1.19448515E+00	,	3.40360000E+02
1.19938157E+00	,	3.41630000E+02
1.20429690E+00	,	3.42900000E+02
1.20922110E+00	,	3.44170000E+02
1.21415558E+00	,	3.45440000E+02
1.21912289E+00	,	3.46710000E+02
1.22410362E+00	,	3.47980000E+02
1.22909473E+00	,	3.49250000E+02
1.23409640E+00	,	3.50520000E+02
1.23911343E+00	,	3.51790000E+02
1.24418304E+00	,	3.53060000E+02
1.24926884E+00	,	3.54330000E+02
1.25437053E+00	,	3.55600000E+02
1.25948889E+00	,	3.56870000E+02
1.26462447E+00	,	3.58140000E+02
1.26980942E+00	,	3.59410000E+02
1.27505625E+00	,	3.60680000E+02
1.28034113E+00	,	3.61950000E+02
1.28568396E+00	,	3.63220000E+02
1.29108006E+00	,	3.64490000E+02
1.29653892E+00	,	3.65760000E+02
1.30217741E+00	,	3.67030000E+02
1.30794471E+00	,	3.68300000E+02
1.31388928E+00	,	3.69570000E+02
1.32011285E+00	,	3.70840000E+02
1.32732417E+00	,	3.72110000E+02
1.32902186E+00	,	3.72364000E+02
1.33281141E+00	,	3.72791175E+02
1.33485020E+00	,	3.72608930E+02
1.33581283E+00	,	3.71614019E+02
1.33552235E+00	,	3.69409599E+02
1.33345347E+00	,	3.65833444E+02
1.33514073E+00	,	3.62041608E+02
1.33897713E+00	,	3.57072395E+02
1.34056559E+00	,	3.50369929E+02
1.34558342E+00	,	3.43217058E+02
1.35578349E+00	,	3.35790479E+02
1.36732496E+00	,	3.26812974E+02
1.38034908E+00	,	3.18189846E+02
1.39460622E+00	,	3.09850950E+02
1.41046828E+00	,	3.01868629E+02
1.43366126E+00	,	2.93302642E+02
1.45854233E+00	,	2.85082008E+02
1.48486217E+00	,	2.77142593E+02
1.50906333E+00	,	2.70852516E+02
1.53383965E+00	,	2.64665671E+02
1.55912489E+00	,	2.58566643E+02
1.59251152E+00	,	2.51863768E+02
1.62597872E+00	,	2.45173638E+02
1.65920010E+00	,	2.38446439E+02
1.69027110E+00	,	2.31410208E+02
1.72005440E+00	,	2.24197680E+02
1.75003202E+00	,	2.17010480E+02
1.78782548E+00	,	2.10792474E+02
1.78813184E+00	,	2.10794506E+02
1.78829487E+00	,	2.10795189E+02
1.78845539E+00	,	2.10795576E+02
1.78876671E+00	,	2.10795205E+02
1.78934596E+00	,	2.10789349E+02
1.79036882E+00	,	2.10761660E+02
1.79173154E+00	,	2.10625879E+02
1.79437126E+00	,	2.10438421E+02
1.79939080E+00	,	2.10191185E+02
1.80884261E+00	,	2.09893366E+02


==> 4.Results_data/mmb/mmbPanelRibs_8elem/mmb_panelribs6DofsBF_2.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
4.28070503E-03	,	1.27000000E+00
8.56141007E-03	,	2.54000000E+00
1.28421151E-02	,	3.81000000E+00
1.71228201E-02	,	5.08000000E+00
2.14035252E-02	,	6.35000000E+00
2.56842302E-02	,	7.62000000E+00
2.99649353E-02	,	8.89000000E+00
3.42456403E-02	,	1.01600000E+01
3.85263453E-02	,	1.14300000E+01
4.28070503E-02	,	1.27000000E+01
4.70877553E-02	,	1.39700000E+01
5.13684604E-02	,	1.52400000E+01
5.56491654E-02	,	1.65100000E+01
5.99298704E-02	,	1.77800000E+01
6.42105754E-02	,	1.90500000E+01
6.84912806E-02	,	2.03200000E+01
7.27719856E-02	,	2.15900000E+01
7.70526906E-02	,	2.28600000E+01
8.13333956E-02	,	2.41300000E+01
8.56141007E-02	,	2.54000000E+01
8.98948057E-02	,	2.66700000E+01
9.41755107E-02	,	2.79400000E+01
9.84562157E-02	,	2.92100000E+01
1.02736921E-01	,	3.04800000E+01
1.07017626E-01	,	3.17500000E+01
1.11298331E-01	,	3.30200000E+01
1.15579036E-01	,	3.42900000E+01
1.19859741E-01	,	3.55600000E+01
1.24140446E-01	,	3.68300000E+01
1.28421151E-01	,	3.81000000E+01
1.32701856E-01	,	3.93700000E+01
1.36982561E-01	,	4.06400000E+01
1.41263266E-01	,	4.19100000E+01
1.45543971E-01	,	4.31800000E+01
1.49824676E-01	,	4.44500000E+01
1.54105381E-01	,	4.57200000E+01
1.58386086E-01	,	4.69900000E+01
1.62666791E-01	,	4.82600000E+01
1.66947496E-01	,	4.95300000E+01
1.71228201E-01	,	5.08000000E+01
1.75508906E-01	,	5.20700000E+01
1.79789611E-01	,	5.33400000E+01
1.84070316E-01	,	5.46100000E+01
1.88351021E-01	,	5.58800000E+01
1.92631726E-01	,	5.71500000E+01
1.96912431E-01	,	5.84200000E+01
2.01193136E-01	,	5.96900000E+01
2.05473842E-01	,	6.09600000E+01
2.09754547E-01	,	6.22300000E+01
2.14035252E-01	,	6.35000000E+01
2.18315957E-01	,	6.47700000E+01
2.22596662E-01	,	6.60400000E+01
2.26877367E-01	,	6.73100000E+01
2.31158072E-01	,	6.85800000E+01
2.35438777E-01	,	6.98500000E+01
2.39719482E-01	,	7.11200000E+01
2.44000186E-01	,	7.23900000E+01
2.48280892E-01	,	7.36600000E+01
2.52561597E-01	,	7.49300000E+01
2.56842302E-01	,	7.62000000E+01
2.61123007E-01	,	7.74700000E+01
2.65403712E-01	,	7.87400000E+01
2.69684547E-01	,	8.00100000E+01
2.73967822E-01	,	8.12800000E+01
2.78253800E-01	,	8.25500000E+01
2.82539944E-01	,	8.38200000E+01
2.86826084E-01	,	8.50900000E+01
2.91112224E-01	,	8.63600000E+01
2.95398361E-01	,	8.76300000E+01
2.99686857E-01	,	8.89000000E+01
3.03983982E-01	,	9.01700000E+01
3.08285136E-01	,	9.14400000E+01
3.12586272E-01	,	9.27100000E+01
3.16887390E-01	,	9.39800000E+01
3.21188490E-01	,	9.52500000E+01
3.25489575E-01	,	9.65200000E+01
3.29790644E-01	,	9.77900000E+01
3.34091696E-01	,	9.90600000E+01
3.38392736E-01	,	1.00330000E+02
3.42693760E-01	,	1.01600000E+02
3.46999239E-01	,	1.02870000E+02
3.51321668E-01	,	1.04140000E+02
3.55652382E-01	,	1.05410000E+02
3.59983047E-01	,	1.06680000E+02
3.64313668E-01	,	1.07950000E+02
3.68644243E-01	,	1.09220000E+02
3.72974771E-01	,	1.10490000E+02
3.77305255E-01	,	1.11760000E+02
3.81635695E-01	,	1.13030000E+02
3.85966091E-01	,	1.14300000E+02
3.90296445E-01	,	1.15570000E+02
3.94626755E-01	,	1.16840000E+02
3.98957025E-01	,	1.18110000E+02
4.03287251E-01	,	1.19380000E+02
4.07617437E-01	,	1.20650000E+02
4.11952883E-01	,	1.21920000E+02
4.16316204E-01	,	1.23190000E+02
4.20695252E-01	,	1.24460000E+02
4.25074305E-01	,	1.25730000E+02
4.29453359E-01	,	1.27000000E+02
4.33832410E-01	,	1.28270000E+02
4.38211451E-01	,	1.29540000E+02
4.42590482E-01	,	1.30810000E+02
4.46969497E-01	,	1.32080000E+02
4.51348492E-01	,	1.33350000E+02
4.55727464E-01	,	1.34620000E+02
4.60106410E-01	,	1.35890000E+02
4.64485328E-01	,	1.37160000E+02
4.68864213E-01	,	1.38430000E+02
4.73243065E-01	,	1.39700000E+02
4.77621878E-01	,	1.40970000E+02
4.82000653E-01	,	1.42240000E+02
4.86379386E-01	,	1.43510000E+02
4.90758077E-01	,	1.44780000E+02
4.95136721E-01	,	1.46050000E+02
4.99519958E-01	,	1.47320000E+02
5.03945976E-01	,	1.48590000E+02
5.08391335E-01	,	1.49860000E+02
5.12836997E-01	,	1.51130000E+02
5.17282949E-01	,	1.52400000E+02
5.21729170E-01	,	1.53670000E+02
5.26175648E-01	,	1.54940000E+02
5.30622366E-01	,	1.56210000E+02
5.35069308E-01	,	1.57480000E+02
5.39516461E-01	,	1.58750000E+02
5.43963809E-01	,	1.60020000E+02
5.48411336E-01	,	1.61290000E+02
5.52859030E-01	,	1.62560000E+02
5.57306877E-01	,	1.63830000E+02
5.61754863E-01	,	1.65100000E+02
5.66202974E-01	,	1.66370000E+02
5.70651198E-01	,	1.67640000E+02
5.75099522E-01	,	1.68910000E+02
5.79547933E-01	,	1.70180000E+02
5.83996421E-01	,	1.71450000E+02
5.88444973E-01	,	1.72720000E+02
5.92893580E-01	,	1.73990000E+02
5.97342228E-01	,	1.75260000E+02
6.01790909E-01	,	1.76530000E+02
6.06239612E-01	,	1.77800000E+02
6.10688330E-01	,	1.79070000E+02
6.15137050E-01	,	1.80340000E+02
6.19589772E-01	,	1.81610000E+02
6.24108266E-01	,	1.82880000E+02
6.28636694E-01	,	1.84150000E+02
6.33165879E-01	,	1.85420000E+02
6.37695782E-01	,	1.86690000E+02
6.42226364E-01	,	1.87960000E+02
6.46757589E-01	,	1.89230000E+02
6.51289417E-01	,	1.90500000E+02
6.55821813E-01	,	1.91770000E+02
6.60354738E-01	,	1.93040000E+02
6.64888155E-01	,	1.94310000E+02
6.69422025E-01	,	1.95580000E+02
6.73956315E-01	,	1.96850000E+02
6.78490987E-01	,	1.98120000E+02
6.83026005E-01	,	1.99390000E+02
6.87561338E-01	,	2.00660000E+02
6.92096947E-01	,	2.01930000E+02
6.96632802E-01	,	2.03200000E+02
7.01168869E-01	,	2.04470000E+02
7.05705116E-01	,	2.05740000E+02
7.10241514E-01	,	2.07010000E+02
7.14778032E-01	,	2.08280000E+02
7.19314640E-01	,	2.09550000E+02
7.23851313E-01	,	2.10820000E+02
7.28388024E-01	,	2.12090000E+02
7.32924744E-01	,	2.13360000E+02
7.37461453E-01	,	2.14630000E+02
7.41998124E-01	,	2.15900000E+02
7.46534736E-01	,	2.17170000E+02
7.51071268E-01	,	2.18440000E+02
7.55607699E-01	,	2.19710000E+02
7.60144010E-01	,	2.20980000E+02
7.64680184E-01	,	2.22250000E+02
7.69216205E-01	,	2.23520000E+02
7.73752055E-01	,	2.24790000E+02
7.78338009E-01	,	2.26060000E+02
7.82958944E-01	,	2.27330000E+02
7.87580862E-01	,	2.28600000E+02
7.92203654E-01	,	2.29870000E+02
7.96827221E-01	,	2.31140000E+02
8.01451465E-01	,	2.32410000E+02
8.06076296E-01	,	2.33680000E+02
8.10701630E-01	,	2.34950000E+02
8.15327385E-01	,	2.36220000E+02
8.19953485E-01	,	2.37490000E+02
8.24579856E-01	,	2.38760000E+02
8.29206435E-01	,	2.40030000E+02
8.33833154E-01	,	2.41300000E+02
8.38459956E-01	,	2.42570000E+02
8.43086782E-01	,	2.43840000E+02
8.47713583E-01	,	2.45110000E+02
8.52340307E-01	,	2.46380000E+02
8.56966913E-01	,	2.47650000E+02
8.61593354E-01	,	2.48920000E+02
8.66219593E-01	,	2.50190000E+02
8.70845596E-01	,	2.51460000E+02
8.75471326E-01	,	2.52730000E+02
8.80096758E-01	,	2.54000000E+02
8.84721860E-01	,	2.55270000E+02
8.89346610E-01	,	2.56540000E+02
8.93970984E-01	,	2.57810000E+02
8.98594962E-01	,	2.59080000E+02
9.03218525E-01	,	2.60350000E+02
9.07841660E-01	,	2.61620000E+02
9.12464349E-01	,	2.62890000E+02
9.17086583E-01	,	2.64160000E+02
9.21708349E-01	,	2.65430000E+02
9.26329639E-01	,	2.66700000E+02
9.30950445E-01	,	2.67970000E+02
9.35570761E-01	,	2.69240000E+02
9.40190583E-01	,	2.70510000E+02
9.44809905E-01	,	2.71780000E+02
9.49428727E-01	,	2.73050000E+02
9.54112343E-01	,	2.74320000E+02
9.58805924E-01	,	2.75590000E+02
9.63501813E-01	,	2.76860000E+02
9.68199804E-01	,	2.78130000E+02
9.72899698E-01	,	2.79400000E+02
9.77601306E-01	,	2.80670000E+02
9.82304446E-01	,	2.81940000E+02
9.87008951E-01	,	2.83210000E+02
9.91714660E-01	,	2.84480000E+02
9.96421422E-01	,	2.85750000E+02
1.00112910E+00	,	2.87020000E+02
1.00583756E+00	,	2.88290000E+02
1.01054669E+00	,	2.89560000E+02
1.01525637E+00	,	2.90830000E+02
1.01996651E+00	,	2.92100000E+02
1.02467700E+00	,	2.93370000E+02
1.02938776E+00	,	2.94640000E+02
1.03409876E+00	,	2.95910000E+02
1.03881090E+00	,	2.97180000E+02
1.04352417E+00	,	2.98450000E+02
1.04823748E+00	,	2.99720000E+02
1.05295073E+00	,	3.00990000E+02
1.05766385E+00	,	3.02260000E+02
1.06237682E+00	,	3.03530000E+02
1.06708958E+00	,	3.04800000E+02
1.07180211E+00	,	3.06070000E+02
1.07651437E+00	,	3.07340000E+02
1.08122676E+00	,	3.08610000E+02
1.08597659E+00	,	3.09880000E+02
1.09073918E+00	,	3.11150000E+02
1.09550710E+00	,	3.12420000E+02
1.10028034E+00	,	3.13690000E+02
1.10506104E+00	,	3.14960000E+02
1.10985360E+00	,	3.16230000E+02
1.11465495E+00	,	3.17500000E+02
1.11946139E+00	,	3.18770000E+02
1.12427278E+00	,	3.20040000E+02
1.12912151E+00	,	3.21310000E+02
1.13404413E+00	,	3.22580000E+02
1.13897803E+00	,	3.23850000E+02
1.14391731E+00	,	3.25120000E+02
1.14886135E+00	,	3.26390000E+02
1.15380960E+00	,	3.27660000E+02
1.15876368E+00	,	3.28930000E+02
1.16375492E+00	,	3.30200000E+02
1.16875225E+00	,	3.31470000E+02
1.17375348E+00	,	3.32740000E+02
1.17881325E+00	,	3.34010000E+02
1.18389788E+00	,	3.35280000E+02
1.18900253E+00	,	3.36550000E+02
1.19412718E+00	,	3.37820000E+02
1.19927171E+00	,	3.39090000E+02
1.20443589E+00	,	3.40360000E+02
1.20961936E+00	,	3.41630000E+02
1.21485591E+00	,	3.42900000E+02
1.22015249E+00	,	3.44170000E+02
1.22546875E+00	,	3.45440000E+02
1.23080358E+00	,	3.46710000E+02
1.23615584E+00	,	3.47980000E+02
1.24152438E+00	,	3.49250000E+02
1.24705958E+00	,	3.50520000E+02
1.25267304E+00	,	3.51790000E+02
1.25834644E+00	,	3.53060000E+02
1.26408259E+00	,	3.54330000E+02
1.26988422E+00	,	3.55600000E+02
1.27576157E+00	,	3.56870000E+02
1.28181465E+00	,	3.58140000E+02
1.28783983E+00	,	3.59410000E+02
1.29397269E+00	,	3.60680000E+02
1.29994582E+00	,	3.61950000E+02
1.30562261E+00	,	3.63220000E+02
1.31133847E+00	,	3.64490000E+02
1.31725787E+00	,	3.65760000E+02
1.32379974E+00	,	3.67030000E+02
1.33021283E+00	,	3.68300000E+02
1.33606708E+00	,	3.69570000E+02
1.34207552E+00	,	3.70840000E+02
1.34831635E+00	,	3.72110000E+02
1.35546822E+00	,	3.73380000E+02
1.36366792E+00	,	3.74650000E+02
1.36998262E+00	,	3.75920000E+02
1.37681951E+00	,	3.77190000E+02
1.39179148E+00	,	3.78460000E+02
1.39573956E+00	,	3.78355802E+02
1.38615979E+00	,	3.73783766E+02
1.35525998E+00	,	3.62106736E+02
1.27448134E+00	,	3.35685729E+02
1.25499942E+00	,	3.23278665E+02
1.37150814E+00	,	3.44503807E+02
1.39603476E+00	,	3.41103049E+02
1.26887806E+00	,	2.98863116E+02
1.43901782E+00	,	3.24321007E+02
1.32483496E+00	,	2.85699218E+02
1.44369671E+00	,	2.97333248E+02
1.43280760E+00	,	2.82244737E+02
1.42690469E+00	,	2.68138440E+02
1.42882681E+00	,	2.68392440E+02
1.43270210E+00	,	2.68900440E+02
1.43893360E+00	,	2.69754792E+02
1.44772009E+00	,	2.71024792E+02
1.45660939E+00	,	2.72294792E+02
1.46590221E+00	,	2.73564792E+02
1.47591570E+00	,	2.74834792E+02
1.48493913E+00	,	2.76104792E+02
1.49430995E+00	,	2.77374792E+02
1.50453284E+00	,	2.78644792E+02
1.51692560E+00	,	2.79914792E+02
1.53734908E+00	,	2.82474294E+02
1.55282284E+00	,	2.83310863E+02
1.55654532E+00	,	2.80648971E+02
1.49791500E+00	,	2.65364115E+02
1.42000537E+00	,	2.44634933E+02
1.56054917E+00	,	2.60157801E+02
1.56268258E+00	,	2.60411801E+02
1.56703056E+00	,	2.60919801E+02
1.57504132E+00	,	2.61774153E+02
1.58794032E+00	,	2.62982385E+02
1.59881270E+00	,	2.64252385E+02
1.61110050E+00	,	2.65522385E+02
1.63829194E+00	,	2.66792385E+02
1.62181718E+00	,	2.60951439E+02
1.53859378E+00	,	2.43049187E+02
1.50202923E+00	,	2.30547731E+02
1.66108495E+00	,	2.46768723E+02
1.67410242E+00	,	2.39892783E+02
1.59097582E+00	,	2.17585831E+02
1.59429720E+00	,	2.17839831E+02
1.60001188E+00	,	2.18267007E+02
1.60759742E+00	,	2.18985427E+02
1.62044967E+00	,	2.20193662E+02
1.63331821E+00	,	2.21463662E+02
1.64688371E+00	,	2.22733662E+02
1.65936200E+00	,	2.24003662E+02
1.67181946E+00	,	2.25273662E+02
1.68485291E+00	,	2.26543662E+02
1.69838513E+00	,	2.27813662E+02
1.71118522E+00	,	2.29083662E+02
1.72475205E+00	,	2.30353662E+02
1.74186379E+00	,	2.31623662E+02
1.76880809E+00	,	2.34010909E+02
1.79092318E+00	,	2.34956482E+02
1.78311838E+00	,	2.31166670E+02
1.71149635E+00	,	2.17952800E+02
1.62272363E+00	,	2.00859448E+02
1.78989119E+00	,	2.14291047E+02
1.79280001E+00	,	2.14545047E+02
1.79777076E+00	,	2.14972222E+02
1.80641786E+00	,	2.15690643E+02


==> 4.Results_data/mmb/mmb_analytical_0.txt <==
-v,   F
 0,   0
 1.79611,	528.696

==> 4.Results_data/mmb/mmb_analytical_1.txt <==
-v,   F
1.34903,	464.348
1.34514,	460.87
1.34125,	455.652
1.33737,	452.174
1.33348,	448.696
1.32959,	441.739
1.3257,	    436.522
1.32181,	433.043
1.31793,	427.826
1.31404,	420.87
1.31015,	415.652
1.31015,	410.435
1.30626,	405.217
1.30626,	400
1.30238,	391.304
1.30238,	373.913
1.30238,	363.478
1.30626,	356.522
1.31404,	346.087
1.31793,	340.87
1.3257,	    333.913
1.32959,	330.435
1.33348,	326.957
1.33737,	323.478
1.34514,	318.261
1.35292,	313.043
1.36069,	309.565
1.36847,	306.087
1.37624,	302.609
1.38402,	299.13
1.39179,	295.652
1.39957,	292.174
1.41512,	286.957
1.43456,	281.739
1.45011,	276.522
1.46566,	273.043
1.47732,	269.565
1.50065,	264.348
1.52786,	257.391
1.57451,	250.435
1.60562,	243.478
1.62505,	240
1.64449,	238.261
1.67171,	234.783
1.69114,	231.304
1.7067,	    229.565
1.73391,	226.087
1.75335,	224.348
1.7689,	    222.609
1.78445,	220.87
1.8,	    220.87

==> 4.Results_data/modeI_propagation_120x50x10/3Dsolids_alpha50/modeIprop_3Dsolids_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.02970805E+00
2.00000000E-03	,	2.05941609E+00
3.00000000E-03	,	3.08912414E+00
4.00000000E-03	,	4.11883218E+00
5.00000000E-03	,	5.14854023E+00
6.00000000E-03	,	6.17824827E+00
7.00000000E-03	,	7.20795632E+00
8.00000000E-03	,	8.23766436E+00
9.00000000E-03	,	9.26737241E+00
1.00000000E-02	,	1.02970805E+01
1.10000000E-02	,	1.13267885E+01
1.20000000E-02	,	1.23564965E+01
1.30000000E-02	,	1.33862046E+01
1.40000000E-02	,	1.44159126E+01
1.50000000E-02	,	1.54456207E+01
1.60000000E-02	,	1.64753287E+01
1.70000000E-02	,	1.75050368E+01
1.80000000E-02	,	1.85347448E+01
1.90000000E-02	,	1.95644529E+01
2.00000000E-02	,	2.05941609E+01
2.10000000E-02	,	2.15173087E+01
2.20000000E-02	,	2.24388681E+01
2.30000000E-02	,	2.33591467E+01
2.40000000E-02	,	2.42785027E+01
2.50000000E-02	,	2.51971833E+01
2.60000000E-02	,	2.61153611E+01
2.70000000E-02	,	2.70331582E+01
2.80000000E-02	,	2.79506628E+01
2.90000000E-02	,	2.88146098E+01
3.00000000E-02	,	2.95706381E+01
3.10000000E-02	,	3.03220742E+01
3.20000000E-02	,	3.10703289E+01
3.30000000E-02	,	3.18163100E+01
3.40000000E-02	,	3.25606312E+01
3.50000000E-02	,	3.33037167E+01
3.60000000E-02	,	3.40458655E+01
3.70000000E-02	,	3.47872926E+01
3.80000000E-02	,	3.55281554E+01
3.82000000E-02	,	3.56762799E+01
3.82951366E-02	,	3.57467232E+01
3.83403914E-02	,	3.57802322E+01
3.84480261E-02	,	3.58599328E+01
3.84582661E-02	,	3.58675125E+01
3.84615918E-02	,	3.58654137E+01
3.84610527E-02	,	3.58545110E+01
3.84593488E-02	,	3.58281868E+01
3.84509516E-02	,	3.57615294E+01
3.84234747E-02	,	3.56182793E+01
3.83329862E-02	,	3.52988389E+01
3.80611442E-02	,	3.45762852E+01
3.91095993E-02	,	3.45775415E+01
3.79934594E-02	,	3.20339006E+01
4.18454810E-02	,	3.25865030E+01
4.34620187E-02	,	3.03846366E+01
4.85281039E-02	,	2.92142160E+01
5.05318170E-02	,	2.54017301E+01
5.99614798E-02	,	2.44102521E+01
6.88258524E-02	,	2.39571604E+01
7.36524197E-02	,	2.14290393E+01
8.67658523E-02	,	2.13119667E+01
9.05124477E-02	,	1.94252533E+01
1.02118967E-01	,	1.87162750E+01
1.18550710E-01	,	1.88916595E+01
1.19065420E-01	,	1.69192892E+01
1.35944024E-01	,	1.68852159E+01
1.50464518E-01	,	1.68972214E+01
1.55487708E-01	,	1.55364156E+01
1.76972601E-01	,	1.58204720E+01
1.75014728E-01	,	1.42692484E+01
1.94936787E-01	,	1.42386330E+01
2.19957912E-01	,	1.45804652E+01
2.17001194E-01	,	1.32772162E+01
2.43086391E-01	,	1.35385413E+01
2.48569769E-01	,	1.28420290E+01
2.64203524E-01	,	1.24845366E+01
2.94971407E-01	,	1.28421844E+01
2.88775546E-01	,	1.17467629E+01
3.20669554E-01	,	1.20411799E+01
3.23021965E-01	,	1.13700098E+01
3.42743707E-01	,	1.11675637E+01
3.79591767E-01	,	1.15231417E+01
3.70567521E-01	,	1.06075863E+01
4.09384086E-01	,	1.09371326E+01
3.99237996E-01	,	1.00711518E+01
4.30255164E-01	,	1.01281295E+01
4.72737487E-01	,	1.04549949E+01
4.72320825E-01	,	9.83311248E+00
4.88289290E-01	,	9.55234733E+00
5.35847950E-01	,	9.88957755E+00
5.34291706E-01	,	9.32034604E+00
5.62863998E-01	,	9.17411971E+00
5.88758341E-01	,	8.98424547E+00
6.15233832E-01	,	8.80323936E+00
6.42213101E-01	,	8.62944169E+00
6.69695960E-01	,	8.46241076E+00
6.97680583E-01	,	8.30172024E+00
7.26165292E-01	,	8.14698024E+00
7.55148498E-01	,	7.99783298E+00
7.84628696E-01	,	7.85394940E+00
8.14604442E-01	,	7.71502614E+00
8.45074342E-01	,	7.58078295E+00
8.76037023E-01	,	7.45096028E+00
9.07491115E-01	,	7.32531721E+00
9.39435218E-01	,	7.20362953E+00
9.71867879E-01	,	7.08568814E+00
1.00478756E+00	,	6.97129749E+00
1.03819259E+00	,	6.86027427E+00
1.07208116E+00	,	6.75244620E+00
1.10645125E+00	,	6.64765096E+00
1.14130061E+00	,	6.54573523E+00
1.17662671E+00	,	6.44655378E+00
1.21242671E+00	,	6.34996873E+00
1.24869739E+00	,	6.25584880E+00
1.28543510E+00	,	6.16406870E+00
1.32263575E+00	,	6.07450852E+00
1.36029471E+00	,	5.98705321E+00
1.39840675E+00	,	5.90159207E+00
1.43696603E+00	,	5.81801835E+00
1.47596597E+00	,	5.73622878E+00
1.51539921E+00	,	5.65612324E+00
1.55525756E+00	,	5.57760438E+00
1.59553188E+00	,	5.50057728E+00
1.63621199E+00	,	5.42494918E+00
1.67728664E+00	,	5.35062916E+00
1.71874333E+00	,	5.27752789E+00
1.76056827E+00	,	5.20555734E+00
1.80274622E+00	,	5.13463057E+00
1.84526040E+00	,	5.06466146E+00
1.88809236E+00	,	4.99556453E+00
1.93122180E+00	,	4.92725470E+00
1.97462647E+00	,	4.85964709E+00
2.01828199E+00	,	4.79265682E+00
2.06216166E+00	,	4.72619884E+00
2.10623631E+00	,	4.66018771E+00
2.15047408E+00	,	4.59453749E+00
2.19484019E+00	,	4.52916148E+00
2.23929676E+00	,	4.46397213E+00
2.28380250E+00	,	4.39888082E+00
2.32831251E+00	,	4.33379772E+00
2.37277792E+00	,	4.26863159E+00
2.41714558E+00	,	4.20328964E+00
2.46135774E+00	,	4.13767727E+00
2.50535162E+00	,	4.07169796E+00
2.54905898E+00	,	4.00525298E+00
2.59240561E+00	,	3.93824121E+00
2.63531085E+00	,	3.87055891E+00
2.67768696E+00	,	3.80209945E+00
2.71943850E+00	,	3.73275316E+00
2.76046170E+00	,	3.66240713E+00
2.80064374E+00	,	3.59094511E+00
2.83986216E+00	,	3.51824754E+00
2.87798422E+00	,	3.44419173E+00
2.91486650E+00	,	3.36865221E+00
2.95035451E+00	,	3.29150137E+00
2.98428262E+00	,	3.21261025E+00
3.01647396E+00	,	3.13184949E+00
3.04674030E+00	,	3.04909009E+00
3.07488106E+00	,	2.96420349E+00
3.10068055E+00	,	2.87705987E+00
3.12390086E+00	,	2.78752310E+00
3.14426676E+00	,	2.69543927E+00
3.16143578E+00	,	2.60061490E+00
3.17494370E+00	,	2.50277888E+00
3.18411100E+00	,	2.40152120E+00
3.18789278E+00	,	2.29620164E+00
3.18465494E+00	,	2.18582594E+00
3.17187028E+00	,	2.06889767E+00
3.14575618E+00	,	1.94327507E+00
3.10092712E+00	,	1.80609141E+00
3.03020100E+00	,	1.65382436E+00
2.92475612E+00	,	1.48260850E+00
2.77488547E+00	,	1.28887246E+00
2.57176920E+00	,	1.07040501E+00
2.31141487E+00	,	8.28114314E-01
2.00453282E+00	,	5.69154056E-01
1.78343122E+00	,	3.02039014E-01
1.71227530E+00	,	9.68597887E-02
1.71327530E+00	,	9.68999246E-02
1.71427530E+00	,	9.69400608E-02
1.71527530E+00	,	9.69801969E-02
1.71627530E+00	,	9.70203331E-02
1.71727530E+00	,	9.70604693E-02
1.71827530E+00	,	9.71006054E-02
1.71927530E+00	,	9.71407415E-02
1.72027530E+00	,	9.71808776E-02
1.72127530E+00	,	9.72210137E-02
1.72227530E+00	,	9.72611498E-02
1.72327530E+00	,	9.73012858E-02
1.72427530E+00	,	9.73414218E-02
1.72527530E+00	,	9.73815579E-02
1.72627530E+00	,	9.74216939E-02
1.72727530E+00	,	9.74618298E-02
1.72827530E+00	,	9.75019658E-02
1.72927530E+00	,	9.75421018E-02
1.73027530E+00	,	9.75822377E-02
1.73127530E+00	,	9.76223736E-02
1.73227530E+00	,	9.76625095E-02
1.73327530E+00	,	9.77026454E-02
1.73427530E+00	,	9.77427813E-02
1.73527530E+00	,	9.77829171E-02
1.73627530E+00	,	9.78230530E-02
1.73727530E+00	,	9.78631888E-02
1.73827530E+00	,	9.79033246E-02
1.73927530E+00	,	9.79434604E-02
1.74027530E+00	,	9.79835962E-02
1.74127530E+00	,	9.80237320E-02
1.74227530E+00	,	9.80638677E-02
1.74327530E+00	,	9.81040034E-02
1.74427530E+00	,	9.81441391E-02
1.74527530E+00	,	9.81842748E-02
1.74627530E+00	,	9.82244105E-02
1.74727530E+00	,	9.82645462E-02
1.74827530E+00	,	9.83046819E-02
1.74927530E+00	,	9.83448175E-02
1.75027530E+00	,	9.83849531E-02
1.75127530E+00	,	9.84250887E-02
1.75227530E+00	,	9.84652243E-02
1.75327530E+00	,	9.85053599E-02
1.75427530E+00	,	9.85454955E-02
1.75527530E+00	,	9.85856310E-02
1.75627530E+00	,	9.86257665E-02
1.75727530E+00	,	9.86659021E-02
1.75827530E+00	,	9.87060376E-02
1.75927530E+00	,	9.87461731E-02
1.76027530E+00	,	9.87863085E-02
1.76127530E+00	,	9.88264440E-02
1.76227530E+00	,	9.88665794E-02
1.76327530E+00	,	9.89067149E-02
1.76427530E+00	,	9.89468503E-02
1.76527530E+00	,	9.89869857E-02
1.76627530E+00	,	9.90271211E-02
1.76727530E+00	,	9.90672564E-02
1.76827530E+00	,	9.91073918E-02
1.76927530E+00	,	9.91475271E-02
1.77027530E+00	,	9.91876625E-02
1.77127530E+00	,	9.92277978E-02
1.77227530E+00	,	9.92679331E-02
1.77327530E+00	,	9.93080684E-02
1.77427530E+00	,	9.93482036E-02
1.77527530E+00	,	9.93883389E-02
1.77627530E+00	,	9.94284741E-02
1.77727530E+00	,	9.94686094E-02
1.77827530E+00	,	9.95087446E-02
1.77927530E+00	,	9.95488798E-02
1.78027530E+00	,	9.95890150E-02
1.78127530E+00	,	9.96291501E-02
1.78227530E+00	,	9.96692853E-02
1.78327530E+00	,	9.97094204E-02
1.78427530E+00	,	9.97495556E-02
1.78527530E+00	,	9.97896907E-02
1.78627530E+00	,	9.98298258E-02
1.78727530E+00	,	9.98699609E-02
1.78827530E+00	,	9.99100959E-02
1.78927530E+00	,	9.99502310E-02
1.79027530E+00	,	9.99903660E-02
1.79127530E+00	,	1.00030501E-01
1.79227530E+00	,	1.00070636E-01
1.79327530E+00	,	1.00110771E-01
1.79427530E+00	,	1.00150906E-01
1.79527530E+00	,	1.00191041E-01
1.79627530E+00	,	1.00231176E-01
1.79727530E+00	,	1.00271311E-01
1.79827530E+00	,	1.00311446E-01
1.79927530E+00	,	1.00351581E-01
1.80027530E+00	,	1.00391716E-01
1.80127530E+00	,	1.00431851E-01
1.80227530E+00	,	1.00471986E-01
1.80327530E+00	,	1.00512120E-01
1.80427530E+00	,	1.00552255E-01
1.80527530E+00	,	1.00592390E-01
1.80627530E+00	,	1.00632525E-01
1.80727530E+00	,	1.00672660E-01
1.80827530E+00	,	1.00712795E-01
1.80927530E+00	,	1.00752929E-01
1.81027530E+00	,	1.00793064E-01
1.81127530E+00	,	1.00833199E-01
1.81227530E+00	,	1.00873334E-01
1.81327530E+00	,	1.00913468E-01
1.81427530E+00	,	1.00953603E-01
1.81527530E+00	,	1.00993738E-01
1.81627530E+00	,	1.01033873E-01
1.81727530E+00	,	1.01074007E-01
1.81827530E+00	,	1.01114142E-01
1.81927530E+00	,	1.01154277E-01
1.82027530E+00	,	1.01194411E-01
1.82127530E+00	,	1.01234546E-01
1.82227530E+00	,	1.01274681E-01
1.82327530E+00	,	1.01314815E-01
1.82427530E+00	,	1.01354950E-01
1.82527530E+00	,	1.01395084E-01
1.82627530E+00	,	1.01435219E-01
1.82727530E+00	,	1.01475353E-01
1.82827530E+00	,	1.01515488E-01
1.82927530E+00	,	1.01555623E-01
1.83027530E+00	,	1.01595757E-01
1.83127530E+00	,	1.01635892E-01
1.83227530E+00	,	1.01676026E-01
1.83327530E+00	,	1.01716161E-01
1.83427530E+00	,	1.01756295E-01
1.83527530E+00	,	1.01796430E-01
1.83627530E+00	,	1.01836564E-01
1.83727530E+00	,	1.01876698E-01
1.83827530E+00	,	1.01916833E-01
1.83927530E+00	,	1.01956967E-01
1.84027530E+00	,	1.01997102E-01
1.84127530E+00	,	1.02037236E-01
1.84227530E+00	,	1.02077370E-01
1.84327530E+00	,	1.02117505E-01
1.84427530E+00	,	1.02157639E-01
1.84527530E+00	,	1.02197774E-01
1.84627530E+00	,	1.02237908E-01
1.84727530E+00	,	1.02278042E-01
1.84827530E+00	,	1.02318176E-01
1.84927530E+00	,	1.02358311E-01
1.85027530E+00	,	1.02398445E-01
1.85127530E+00	,	1.02438579E-01
1.85227530E+00	,	1.02478714E-01
1.85327530E+00	,	1.02518848E-01
1.85427530E+00	,	1.02558982E-01
1.85527530E+00	,	1.02599116E-01
1.85627530E+00	,	1.02639251E-01
1.85727530E+00	,	1.02679385E-01
1.85827530E+00	,	1.02719519E-01
1.85927530E+00	,	1.02759653E-01
1.86027530E+00	,	1.02799787E-01
1.86127530E+00	,	1.02839921E-01
1.86227530E+00	,	1.02880056E-01
1.86327530E+00	,	1.02920190E-01
1.86427530E+00	,	1.02960324E-01
1.86527530E+00	,	1.03000458E-01
1.86627530E+00	,	1.03040592E-01
1.86727530E+00	,	1.03080726E-01
1.86827530E+00	,	1.03120860E-01
1.86927530E+00	,	1.03160994E-01
1.87027530E+00	,	1.03201128E-01
1.87127530E+00	,	1.03241262E-01
1.87227530E+00	,	1.03281396E-01
1.87327530E+00	,	1.03321530E-01
1.87427530E+00	,	1.03361664E-01
1.87527530E+00	,	1.03401798E-01
1.87627530E+00	,	1.03441932E-01
1.87727530E+00	,	1.03482066E-01
1.87827530E+00	,	1.03522200E-01
1.87927530E+00	,	1.03562334E-01
1.88027530E+00	,	1.03602468E-01
1.88127530E+00	,	1.03642602E-01
1.88227530E+00	,	1.03682736E-01
1.88327530E+00	,	1.03722870E-01
1.88427530E+00	,	1.03763004E-01
1.88527530E+00	,	1.03803138E-01
1.88627530E+00	,	1.03843272E-01
1.88727530E+00	,	1.03883406E-01
1.88827530E+00	,	1.03923540E-01
1.88927530E+00	,	1.03963673E-01
1.89027530E+00	,	1.04003807E-01
1.89127530E+00	,	1.04043941E-01
1.89227530E+00	,	1.04084075E-01
1.89327530E+00	,	1.04124209E-01
1.89427530E+00	,	1.04164342E-01
1.89527530E+00	,	1.04204476E-01
1.89627530E+00	,	1.04244610E-01
1.89727530E+00	,	1.04284744E-01
1.89827530E+00	,	1.04324878E-01
1.89927530E+00	,	1.04365011E-01
1.90027530E+00	,	1.04405145E-01
1.90127530E+00	,	1.04445279E-01
1.90227530E+00	,	1.04485412E-01
1.90327530E+00	,	1.04525546E-01
1.90427530E+00	,	1.04565680E-01
1.90527530E+00	,	1.04605814E-01
1.90627530E+00	,	1.04645947E-01
1.90727530E+00	,	1.04686081E-01
1.90827530E+00	,	1.04726214E-01
1.90927530E+00	,	1.04766348E-01
1.91027530E+00	,	1.04806482E-01
1.91127530E+00	,	1.04846615E-01
1.91227530E+00	,	1.04886749E-01
1.91327530E+00	,	1.04926883E-01
1.91427530E+00	,	1.04967016E-01
1.91527530E+00	,	1.05007150E-01
1.91627530E+00	,	1.05047283E-01
1.91727530E+00	,	1.05087417E-01
1.91827530E+00	,	1.05127550E-01
1.91927530E+00	,	1.05167684E-01
1.92027530E+00	,	1.05207818E-01
1.92127530E+00	,	1.05247951E-01
1.92227530E+00	,	1.05288085E-01
1.92327530E+00	,	1.05328218E-01
1.92427530E+00	,	1.05368352E-01
1.92527530E+00	,	1.05408485E-01
1.92627530E+00	,	1.05448619E-01
1.92727530E+00	,	1.05488752E-01
1.92827530E+00	,	1.05528885E-01
1.92927530E+00	,	1.05569019E-01
1.93027530E+00	,	1.05609152E-01
1.93127530E+00	,	1.05649286E-01
1.93227530E+00	,	1.05689419E-01
1.93327530E+00	,	1.05729553E-01
1.93427530E+00	,	1.05769686E-01
1.93527530E+00	,	1.05809819E-01
1.93627530E+00	,	1.05849953E-01
1.93727530E+00	,	1.05890086E-01
1.93827530E+00	,	1.05930219E-01
1.93927530E+00	,	1.05970353E-01
1.94027530E+00	,	1.06010486E-01
1.94127530E+00	,	1.06050619E-01
1.94227530E+00	,	1.06090753E-01
1.94327530E+00	,	1.06130886E-01
1.94427530E+00	,	1.06171019E-01
1.94527530E+00	,	1.06211153E-01
1.94627530E+00	,	1.06251286E-01
1.94727530E+00	,	1.06291419E-01
1.94827530E+00	,	1.06331552E-01
1.94927530E+00	,	1.06371686E-01
1.95027530E+00	,	1.06411819E-01
1.95127530E+00	,	1.06451952E-01
1.95227530E+00	,	1.06492085E-01
1.95327530E+00	,	1.06532219E-01
1.95427530E+00	,	1.06572352E-01
1.95527530E+00	,	1.06612485E-01
1.95627530E+00	,	1.06652618E-01
1.95727530E+00	,	1.06692751E-01
1.95827530E+00	,	1.06732885E-01
1.95927530E+00	,	1.06773018E-01
1.96027530E+00	,	1.06813151E-01
1.96127530E+00	,	1.06853284E-01
1.96227530E+00	,	1.06893417E-01
1.96327530E+00	,	1.06933550E-01
1.96427530E+00	,	1.06973683E-01
1.96527530E+00	,	1.07013817E-01
1.96627530E+00	,	1.07053950E-01
1.96727530E+00	,	1.07094083E-01
1.96827530E+00	,	1.07134216E-01
1.96927530E+00	,	1.07174349E-01
1.97027530E+00	,	1.07214482E-01
1.97127530E+00	,	1.07254615E-01
1.97227530E+00	,	1.07294748E-01
1.97327530E+00	,	1.07334881E-01
1.97427530E+00	,	1.07375014E-01
1.97527530E+00	,	1.07415147E-01
1.97627530E+00	,	1.07455280E-01
1.97727530E+00	,	1.07495413E-01
1.97827530E+00	,	1.07535546E-01
1.97927530E+00	,	1.07575679E-01
1.98027530E+00	,	1.07615812E-01
1.98127530E+00	,	1.07655945E-01
1.98227530E+00	,	1.07696078E-01
1.98327530E+00	,	1.07736211E-01
1.98427530E+00	,	1.07776344E-01
1.98527530E+00	,	1.07816477E-01
1.98627530E+00	,	1.07856610E-01
1.98727530E+00	,	1.07896743E-01
1.98827530E+00	,	1.07936876E-01
1.98927530E+00	,	1.07977009E-01
1.99027530E+00	,	1.08017141E-01
1.99127530E+00	,	1.08057274E-01
1.99227530E+00	,	1.08097407E-01
1.99327530E+00	,	1.08137540E-01
1.99427530E+00	,	1.08177673E-01
1.99527530E+00	,	1.08217806E-01
1.99627530E+00	,	1.08257939E-01
1.99727530E+00	,	1.08298071E-01
1.99827530E+00	,	1.08338204E-01
1.99927530E+00	,	1.08378337E-01
2.00027530E+00	,	1.08418470E-01
2.00127530E+00	,	1.08458603E-01
2.00227530E+00	,	1.08498735E-01
2.00327530E+00	,	1.08538868E-01
2.00427530E+00	,	1.08579001E-01
2.00527530E+00	,	1.08619134E-01
2.00627530E+00	,	1.08659267E-01
2.00727530E+00	,	1.08699399E-01
2.00827530E+00	,	1.08739532E-01
2.00927530E+00	,	1.08779665E-01
2.01027530E+00	,	1.08819798E-01
2.01127530E+00	,	1.08859930E-01
2.01227530E+00	,	1.08900063E-01
2.01327530E+00	,	1.08940196E-01
2.01427530E+00	,	1.08980328E-01
2.01527530E+00	,	1.09020461E-01
2.01627530E+00	,	1.09060594E-01
2.01727530E+00	,	1.09100726E-01
2.01827530E+00	,	1.09140859E-01
2.01927530E+00	,	1.09180992E-01
2.02027530E+00	,	1.09221124E-01
2.02127530E+00	,	1.09261257E-01
2.02227530E+00	,	1.09301390E-01
2.02327530E+00	,	1.09341522E-01
2.02427530E+00	,	1.09381655E-01
2.02527530E+00	,	1.09421788E-01
2.02627530E+00	,	1.09461920E-01
2.02727530E+00	,	1.09502053E-01
2.02827530E+00	,	1.09542185E-01
2.02927530E+00	,	1.09582318E-01
2.03027530E+00	,	1.09622450E-01
2.03127530E+00	,	1.09662583E-01
2.03227530E+00	,	1.09702716E-01
2.03327530E+00	,	1.09742848E-01
2.03427530E+00	,	1.09782981E-01
2.03527530E+00	,	1.09823113E-01
2.03627530E+00	,	1.09863246E-01
2.03727530E+00	,	1.09903378E-01
2.03827530E+00	,	1.09943511E-01
2.03927530E+00	,	1.09983643E-01
2.04027530E+00	,	1.10023776E-01
2.04127530E+00	,	1.10063908E-01
2.04227530E+00	,	1.10104041E-01
2.04327530E+00	,	1.10144173E-01
2.04427530E+00	,	1.10184306E-01
2.04527530E+00	,	1.10224438E-01
2.04627530E+00	,	1.10264571E-01
2.04727530E+00	,	1.10304703E-01
2.04827530E+00	,	1.10344835E-01
2.04927530E+00	,	1.10384968E-01
2.05027530E+00	,	1.10425100E-01
2.05127530E+00	,	1.10465233E-01
2.05227530E+00	,	1.10505365E-01
2.05327530E+00	,	1.10545498E-01
2.05427530E+00	,	1.10585630E-01
2.05527530E+00	,	1.10625762E-01
2.05627530E+00	,	1.10665895E-01
2.05727530E+00	,	1.10706027E-01
2.05827530E+00	,	1.10746159E-01
2.05927530E+00	,	1.10786292E-01
2.06027530E+00	,	1.10826424E-01
2.06127530E+00	,	1.10866556E-01
2.06227530E+00	,	1.10906689E-01
2.06327530E+00	,	1.10946821E-01
2.06427530E+00	,	1.10986953E-01
2.06527530E+00	,	1.11027086E-01
2.06627530E+00	,	1.11067218E-01
2.06727530E+00	,	1.11107350E-01
2.06827530E+00	,	1.11147483E-01
2.06927530E+00	,	1.11187615E-01
2.07027530E+00	,	1.11227747E-01
2.07127530E+00	,	1.11267880E-01
2.07227530E+00	,	1.11308012E-01
2.07327530E+00	,	1.11348144E-01
2.07427530E+00	,	1.11388276E-01
2.07527530E+00	,	1.11428409E-01
2.07627530E+00	,	1.11468541E-01
2.07727530E+00	,	1.11508673E-01
2.07827530E+00	,	1.11548805E-01
2.07927530E+00	,	1.11588937E-01
2.08027530E+00	,	1.11629070E-01
2.08127530E+00	,	1.11669202E-01
2.08227530E+00	,	1.11709334E-01
2.08327530E+00	,	1.11749466E-01
2.08427530E+00	,	1.11789598E-01
2.08527530E+00	,	1.11829731E-01
2.08627530E+00	,	1.11869863E-01
2.08727530E+00	,	1.11909995E-01
2.08827530E+00	,	1.11950127E-01
2.08927530E+00	,	1.11990259E-01
2.09027530E+00	,	1.12030391E-01
2.09127530E+00	,	1.12070523E-01
2.09227530E+00	,	1.12110656E-01
2.09327530E+00	,	1.12150788E-01
2.09427530E+00	,	1.12190920E-01
2.09527530E+00	,	1.12231052E-01
2.09627530E+00	,	1.12271184E-01
2.09727530E+00	,	1.12311316E-01
2.09827530E+00	,	1.12351448E-01
2.09927530E+00	,	1.12391580E-01
2.10027530E+00	,	1.12431712E-01
2.10127530E+00	,	1.12471844E-01
2.10227530E+00	,	1.12511977E-01
2.10327530E+00	,	1.12552109E-01
2.10427530E+00	,	1.12592241E-01
2.10527530E+00	,	1.12632373E-01
2.10627530E+00	,	1.12672505E-01
2.10727530E+00	,	1.12712637E-01
2.10827530E+00	,	1.12752769E-01
2.10927530E+00	,	1.12792901E-01
2.11027530E+00	,	1.12833033E-01
2.11127530E+00	,	1.12873165E-01
2.11227530E+00	,	1.12913297E-01
2.11327530E+00	,	1.12953429E-01
2.11427530E+00	,	1.12993561E-01
2.11527530E+00	,	1.13033693E-01
2.11627530E+00	,	1.13073825E-01
2.11727530E+00	,	1.13113957E-01
2.11827530E+00	,	1.13154089E-01
2.11927530E+00	,	1.13194221E-01
2.12027530E+00	,	1.13234353E-01
2.12127530E+00	,	1.13274484E-01
2.12227530E+00	,	1.13314616E-01
2.12327530E+00	,	1.13354748E-01
2.12427530E+00	,	1.13394880E-01
2.12527530E+00	,	1.13435012E-01
2.12627530E+00	,	1.13475144E-01
2.12727530E+00	,	1.13515276E-01
2.12827530E+00	,	1.13555408E-01
2.12927530E+00	,	1.13595540E-01
2.13027530E+00	,	1.13635672E-01
2.13127530E+00	,	1.13675804E-01
2.13227530E+00	,	1.13715935E-01
2.13327530E+00	,	1.13756067E-01
2.13427530E+00	,	1.13796199E-01
2.13527530E+00	,	1.13836331E-01
2.13627530E+00	,	1.13876463E-01
2.13727530E+00	,	1.13916595E-01
2.13747530E+00	,	1.13924621E-01
2.13757044E+00	,	1.13928439E-01
2.13779671E+00	,	1.13937520E-01
2.13781824E+00	,	1.13938384E-01
2.13786944E+00	,	1.13941094E-01
2.13688028E+00	,	1.13794825E-01
2.13466367E+00	,	1.13454178E-01
2.12937811E+00	,	1.12643258E-01
2.11877075E+00	,	1.11019503E-01
2.09741866E+00	,	1.07764794E-01
2.05426156E+00	,	1.01232106E-01
1.96657644E+00	,	8.80991707E-02
1.78751912E+00	,	6.16681267E-02
1.71496307E+00	,	5.10635171E-02
1.73802228E+00	,	4.83724188E-02
1.76088751E+00	,	4.76756490E-02
1.80659337E+00	,	4.62814440E-02
1.82486896E+00	,	4.57235887E-02
1.86831021E+00	,	4.43961350E-02
1.88568318E+00	,	4.38650696E-02
1.92698582E+00	,	4.26015696E-02
1.94350443E+00	,	4.20961155E-02
1.98278026E+00	,	4.08936706E-02
1.99848885E+00	,	4.04126566E-02
2.03584158E+00	,	3.92684282E-02
2.05078140E+00	,	3.88107124E-02
2.08631109E+00	,	3.77220104E-02
2.10320626E+00	,	3.72040304E-02
2.11124326E+00	,	3.69576409E-02
2.13035934E+00	,	3.63716378E-02
2.16771312E+00	,	3.65753794E-02
2.16871312E+00	,	3.65922523E-02
2.16971312E+00	,	3.66091251E-02
2.17071312E+00	,	3.66259979E-02
2.17171312E+00	,	3.66428707E-02
2.17271312E+00	,	3.66597434E-02
2.17371312E+00	,	3.66766162E-02
2.17471312E+00	,	3.66934890E-02
2.17571312E+00	,	3.67103618E-02
2.17671312E+00	,	3.67272346E-02
2.17771312E+00	,	3.67441074E-02
2.17871312E+00	,	3.67609802E-02
2.17971312E+00	,	3.67778530E-02
2.18071312E+00	,	3.67947258E-02
2.18171312E+00	,	3.68115986E-02
2.18271312E+00	,	3.68284714E-02
2.18371312E+00	,	3.68453442E-02
2.18471312E+00	,	3.68622170E-02
2.18571312E+00	,	3.68790898E-02
2.18671312E+00	,	3.68959626E-02


==> 4.Results_data/modeI_propagation_120x50x10/Shell6DofsBF_alpha5/modeIprop_shell6DofsBF_2.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.08998505E+00
2.00000000E-03	,	2.17997010E+00
3.00000000E-03	,	3.26995516E+00
4.00000000E-03	,	4.35994021E+00
5.00000000E-03	,	5.44992526E+00
6.00000000E-03	,	6.53991031E+00
7.00000000E-03	,	7.62989537E+00
8.00000000E-03	,	8.71988042E+00
9.00000000E-03	,	9.80986547E+00
1.00000000E-02	,	1.08998505E+01
1.10000000E-02	,	1.19898356E+01
1.20000000E-02	,	1.30798206E+01
1.30000000E-02	,	1.41698057E+01
1.40000000E-02	,	1.52597907E+01
1.50000000E-02	,	1.63497758E+01
1.60000000E-02	,	1.74397608E+01
1.70000000E-02	,	1.85297459E+01
1.80000000E-02	,	1.96197309E+01
1.90000000E-02	,	2.07097160E+01
2.00000000E-02	,	2.17997010E+01
2.10000000E-02	,	2.28896861E+01
2.20000000E-02	,	2.39796712E+01
2.30000000E-02	,	2.50696562E+01
2.40000000E-02	,	2.61596413E+01
2.50000000E-02	,	2.72496263E+01
2.60000000E-02	,	2.83199114E+01
2.70000000E-02	,	2.93641072E+01
2.80000000E-02	,	3.03152944E+01
2.90000000E-02	,	3.12115515E+01
3.00000000E-02	,	3.20459315E+01
3.10000000E-02	,	3.23890030E+01
3.20000000E-02	,	3.16511677E+01
3.34041649E-02	,	3.13130916E+01
3.66966350E-02	,	3.10907727E+01
4.15716604E-02	,	3.01558145E+01
4.42021831E-02	,	2.45442286E+01
6.07158839E-02	,	2.37121627E+01
7.65885331E-02	,	2.12520504E+01
7.67885331E-02	,	2.12931883E+01
7.72642160E-02	,	2.13910540E+01
7.82642160E-02	,	2.15967894E+01
7.92642160E-02	,	2.18025199E+01
7.94642160E-02	,	2.18436640E+01
7.99398988E-02	,	2.19415253E+01
7.99798988E-02	,	2.19497541E+01
8.00750354E-02	,	2.19693262E+01
8.00684789E-02	,	2.19609979E+01
8.00399326E-02	,	2.19401083E+01
7.99720356E-02	,	2.18904236E+01
7.98105380E-02	,	2.17722500E+01
7.94263146E-02	,	2.14911526E+01
7.91625346E-02	,	2.10655106E+01
8.21492571E-02	,	2.11493930E+01
8.33942675E-02	,	2.03178069E+01
8.31186218E-02	,	1.83419582E+01
9.99306148E-02	,	1.88312261E+01
1.09861283E-01	,	1.61973462E+01
1.10061283E-01	,	1.62009168E+01
1.10536966E-01	,	1.62094381E+01
1.11488332E-01	,	1.62264824E+01
1.12488332E-01	,	1.63487802E+01
1.13488332E-01	,	1.64729333E+01
1.14488332E-01	,	1.61395530E+01
1.15488332E-01	,	1.62547586E+01
1.16488332E-01	,	1.63699616E+01
1.17488332E-01	,	1.64851630E+01
1.18488332E-01	,	1.66003629E+01
1.19488332E-01	,	1.67155612E+01
1.20488332E-01	,	1.68307582E+01
1.20688332E-01	,	1.68537968E+01
1.20783468E-01	,	1.68647561E+01
1.20828723E-01	,	1.68699693E+01
1.20836130E-01	,	1.68693482E+01
1.20827669E-01	,	1.68648567E+01
1.20807541E-01	,	1.68541735E+01
1.20759641E-01	,	1.68287608E+01
1.20645425E-01	,	1.67682781E+01
1.20416168E-01	,	1.66471984E+01
1.19954318E-01	,	1.64045777E+01
1.28746954E-01	,	1.72481120E+01
1.36003848E-01	,	1.76579081E+01
1.37659661E-01	,	1.69775110E+01
1.36958650E-01	,	1.54033286E+01
1.58826481E-01	,	1.57480053E+01
1.59026481E-01	,	1.57644181E+01
1.59502164E-01	,	1.58034543E+01
1.59702164E-01	,	1.58198665E+01
1.60177847E-01	,	1.58589020E+01
1.60217847E-01	,	1.58621842E+01
1.60236874E-01	,	1.58637456E+01
1.60235874E-01	,	1.58623983E+01
1.60209752E-01	,	1.58573162E+01
1.60147617E-01	,	1.58452278E+01
1.59999786E-01	,	1.58164721E+01
1.59647648E-01	,	1.57480263E+01
1.58941856E-01	,	1.56109851E+01
1.57524097E-01	,	1.53362962E+01
1.68305900E-01	,	1.61126792E+01
1.73779207E-01	,	1.62064483E+01
1.71024836E-01	,	1.52488345E+01
1.66410295E-01	,	1.36399081E+01
2.06120358E-01	,	1.48249936E+01
2.06320358E-01	,	1.48371641E+01
2.06796041E-01	,	1.48661107E+01
2.07796041E-01	,	1.49269631E+01
2.08796041E-01	,	1.49878150E+01
2.09796041E-01	,	1.50486664E+01
2.09996041E-01	,	1.50608364E+01
2.10091177E-01	,	1.50666256E+01
2.10317451E-01	,	1.50803946E+01
2.10338978E-01	,	1.50817045E+01
2.10349218E-01	,	1.50823277E+01
2.10373573E-01	,	1.50838097E+01
2.10355061E-01	,	1.50815317E+01
2.10308355E-01	,	1.50762815E+01
2.10197267E-01	,	1.50637943E+01
2.09933049E-01	,	1.50340943E+01
2.09304602E-01	,	1.49634534E+01
2.07809592E-01	,	1.47954183E+01
2.04818756E-01	,	1.44592901E+01
2.08270095E-01	,	1.44529621E+01
2.03460439E-01	,	1.37057517E+01
1.98645303E-01	,	1.26696263E+01
2.25614986E-01	,	1.31637039E+01
2.33021418E-01	,	1.20692061E+01
2.35752912E-01	,	1.17926098E+01
2.68009268E-01	,	1.27111419E+01
2.68209268E-01	,	1.27193764E+01
2.68684951E-01	,	1.27389615E+01
2.68884951E-01	,	1.27471958E+01
2.68903979E-01	,	1.27479792E+01
2.68949233E-01	,	1.27498424E+01
2.68970760E-01	,	1.27507287E+01
2.68953994E-01	,	1.27491903E+01
2.68901753E-01	,	1.27452267E+01
2.68777473E-01	,	1.27357982E+01
2.68481725E-01	,	1.27133658E+01
2.67776489E-01	,	1.26599258E+01
2.66360899E-01	,	1.25528038E+01
2.63509143E-01	,	1.23375903E+01
2.81322477E-01	,	1.30082301E+01
2.89518742E-01	,	1.31298384E+01
2.82479834E-01	,	1.23900088E+01
2.69238535E-01	,	1.10842172E+01
2.77457401E-01	,	1.11667219E+01
2.98399846E-01	,	1.15920344E+01
3.31939274E-01	,	1.23458893E+01
3.32139274E-01	,	1.23524362E+01
3.32614957E-01	,	1.23680071E+01
3.33614957E-01	,	1.24007409E+01
3.33814957E-01	,	1.24072874E+01
3.33910094E-01	,	1.24104015E+01
3.34136368E-01	,	1.24178082E+01
3.34244003E-01	,	1.24213314E+01
3.34254243E-01	,	1.24216666E+01
3.34278598E-01	,	1.24224638E+01
3.34249865E-01	,	1.24207978E+01
3.34167014E-01	,	1.24165223E+01
3.33969951E-01	,	1.24063532E+01
3.33501207E-01	,	1.23821649E+01
3.32385793E-01	,	1.23246149E+01
3.30153433E-01	,	1.22094583E+01
3.25682587E-01	,	1.19789183E+01
3.31074444E-01	,	1.20450401E+01
3.26163868E-01	,	1.16476798E+01
3.08134629E-01	,	1.06304807E+01
3.31150650E-01	,	1.07598766E+01
3.74370577E-01	,	1.12895755E+01
3.74309879E-01	,	1.01936421E+01
4.00474159E-01	,	9.35863186E+00
4.22309789E-01	,	9.78708301E+00
4.26748861E-01	,	9.75946486E+00
4.62923194E-01	,	1.03695666E+01
4.76454213E-01	,	1.03359521E+01
4.34736379E-01	,	8.88074923E+00
4.45793210E-01	,	8.90379436E+00
4.88590301E-01	,	9.42593211E+00
4.88790301E-01	,	9.42939406E+00
4.89265984E-01	,	9.43762794E+00
4.90265984E-01	,	9.45493720E+00
4.91265984E-01	,	9.47224561E+00
4.92265984E-01	,	9.48955343E+00
4.93265984E-01	,	9.50686066E+00
4.94265984E-01	,	9.52416731E+00
4.95265984E-01	,	9.54147339E+00
4.96265984E-01	,	9.55877890E+00
4.97265984E-01	,	9.57608385E+00
4.98265984E-01	,	9.59338826E+00
4.99265984E-01	,	9.61069212E+00
5.00265984E-01	,	9.62799544E+00
5.01265984E-01	,	9.64529824E+00
5.02265984E-01	,	9.66260052E+00
5.03265984E-01	,	9.67990228E+00
5.04265984E-01	,	9.69720353E+00
5.05265984E-01	,	9.71450428E+00
5.06265984E-01	,	9.73180454E+00
5.07265984E-01	,	9.74910431E+00
5.08265984E-01	,	9.76640360E+00
5.09265984E-01	,	9.78370241E+00
5.10265984E-01	,	9.80100076E+00
5.11265984E-01	,	9.81829864E+00
5.12265984E-01	,	9.83559607E+00
5.13265984E-01	,	9.85289304E+00
5.14265984E-01	,	9.87018957E+00
5.15265984E-01	,	9.88748566E+00
5.16265984E-01	,	9.90478132E+00
5.17265984E-01	,	9.92207655E+00
5.18265984E-01	,	9.93937136E+00
5.19265984E-01	,	9.95666575E+00
5.20265984E-01	,	9.97395972E+00
5.20465984E-01	,	9.97741828E+00
5.20941667E-01	,	9.98564458E+00
5.20981667E-01	,	9.98633628E+00
5.21000694E-01	,	9.98666532E+00
5.21045949E-01	,	9.98744794E+00
5.21067476E-01	,	9.98782021E+00
5.21000487E-01	,	9.98615234E+00
5.20865162E-01	,	9.98279078E+00
5.20543222E-01	,	9.97479404E+00
5.19776640E-01	,	9.95575769E+00
5.18240975E-01	,	9.91763710E+00
5.15159300E-01	,	9.84119795E+00
5.08956860E-01	,	9.68757289E+00
5.32528014E-01	,	1.00650968E+01
5.22811789E-01	,	9.76711788E+00
5.15750434E-01	,	9.43933437E+00
4.84416057E-01	,	8.58506240E+00
5.18775900E-01	,	8.77122758E+00
5.18975900E-01	,	8.77428734E+00
5.19451583E-01	,	8.78156502E+00
5.20451583E-01	,	8.79686418E+00
5.21451583E-01	,	8.81216269E+00
5.22451583E-01	,	8.82746073E+00
5.23451583E-01	,	8.84275830E+00
5.24451583E-01	,	8.85805541E+00
5.25451583E-01	,	8.87335208E+00
5.26451583E-01	,	8.88864829E+00
5.27451583E-01	,	8.90394406E+00
5.28451583E-01	,	8.91923940E+00
5.29451583E-01	,	8.93453430E+00
5.30451583E-01	,	8.94982877E+00
5.31451583E-01	,	8.96512282E+00
5.32451583E-01	,	8.98041645E+00
5.33451583E-01	,	8.99570967E+00
5.34451583E-01	,	9.01100248E+00
5.35451583E-01	,	9.02629488E+00
5.36451583E-01	,	9.04158688E+00
5.37451583E-01	,	9.05687848E+00
5.38451583E-01	,	9.07216970E+00
5.39451583E-01	,	9.08746052E+00
5.40451583E-01	,	9.10275096E+00
5.41451583E-01	,	9.11804103E+00
5.42451583E-01	,	9.13333072E+00
5.43451583E-01	,	9.14862003E+00
5.44451583E-01	,	9.16390898E+00
5.45451583E-01	,	9.17919757E+00
5.46451583E-01	,	9.19448580E+00
5.47451583E-01	,	9.20977367E+00
5.48451583E-01	,	9.22506120E+00
5.49451583E-01	,	9.24034837E+00
5.49491583E-01	,	9.24095968E+00
5.49586719E-01	,	9.24241403E+00
5.49566352E-01	,	9.24170760E+00
5.49448599E-01	,	9.23899957E+00
5.49168395E-01	,	9.23255645E+00
5.48500483E-01	,	9.21720728E+00
5.47160451E-01	,	9.18643822E+00
5.44462982E-01	,	9.12460792E+00
5.39002258E-01	,	8.99984480E+00
5.68534536E-01	,	9.42578375E+00
5.80556471E-01	,	9.49773791E+00
5.73981538E-01	,	9.18041857E+00
5.35932391E-01	,	8.21504414E+00
5.36642501E-01	,	8.11784419E+00
5.68682245E-01	,	8.42097673E+00
5.62521737E-01	,	8.28129945E+00
5.96428953E-01	,	8.68250496E+00
6.22609899E-01	,	8.93296282E+00
6.40193593E-01	,	9.00822102E+00
6.40393593E-01	,	9.01082740E+00
6.40869275E-01	,	9.01702644E+00
6.41869275E-01	,	9.03005828E+00
6.42869275E-01	,	9.04309004E+00
6.43869275E-01	,	9.05612172E+00
6.44869275E-01	,	9.06915335E+00
6.45069275E-01	,	9.07175964E+00
6.45164412E-01	,	9.07299942E+00
6.45148203E-01	,	9.07246148E+00
6.45027678E-01	,	9.07014657E+00
6.44740986E-01	,	9.06464028E+00
6.44058932E-01	,	9.05154150E+00
6.42434666E-01	,	9.02035826E+00
6.39180420E-01	,	8.95791153E+00
6.32649365E-01	,	8.83270188E+00
6.26404386E-01	,	8.67745959E+00
6.04397121E-01	,	8.25700455E+00
5.81255677E-01	,	7.73937498E+00
5.97852374E-01	,	7.88989061E+00
6.20486243E-01	,	8.07336820E+00
6.49162966E-01	,	8.25977906E+00
6.84105916E-01	,	8.64435599E+00
7.04955243E-01	,	8.79388420E+00
6.82870564E-01	,	8.33246184E+00
6.34976279E-01	,	7.42524269E+00
6.35176279E-01	,	7.42615623E+00
6.35651962E-01	,	7.42832712E+00
6.36651962E-01	,	7.43287418E+00
6.37651962E-01	,	7.43740752E+00
6.38651962E-01	,	7.44192570E+00
6.39651962E-01	,	7.44642910E+00
6.40651962E-01	,	7.45091806E+00
6.41651962E-01	,	7.45876754E+00
6.42651962E-01	,	7.46969963E+00
6.43651962E-01	,	7.48063186E+00
6.44651962E-01	,	7.49156405E+00
6.45651962E-01	,	7.50249621E+00
6.46651962E-01	,	7.51342833E+00
6.47651962E-01	,	7.52436042E+00
6.48651962E-01	,	7.53529247E+00
6.49651962E-01	,	7.54622449E+00
6.50651962E-01	,	7.55715648E+00
6.51651962E-01	,	7.56808843E+00
6.51851962E-01	,	7.57027480E+00
6.51947098E-01	,	7.57131482E+00
6.51992353E-01	,	7.57180954E+00
6.52099988E-01	,	7.57298620E+00
6.52151188E-01	,	7.57354591E+00
6.52136431E-01	,	7.57306787E+00
6.52099594E-01	,	7.57202672E+00
6.52011833E-01	,	7.56954873E+00
6.51801510E-01	,	7.56363658E+00
6.51376332E-01	,	7.55175969E+00
6.50507286E-01	,	7.52778922E+00
6.48698901E-01	,	7.47903485E+00
6.78190849E-01	,	7.76324597E+00
6.86611901E-01	,	7.76986253E+00
7.18558406E-01	,	8.10154911E+00
7.04556551E-01	,	7.88667901E+00
7.37294325E-01	,	8.15536729E+00
7.63463223E-01	,	8.28769517E+00
7.05009151E-01	,	7.43855207E+00
7.39579288E-01	,	7.41246280E+00
7.39779288E-01	,	7.41430910E+00
7.40254971E-01	,	7.41869873E+00
7.41254971E-01	,	7.42792667E+00
7.42254971E-01	,	7.43715431E+00
7.43254971E-01	,	7.44638173E+00
7.44254971E-01	,	7.45560894E+00
7.45254971E-01	,	7.46483593E+00
7.46254971E-01	,	7.47406270E+00
7.47254971E-01	,	7.48328927E+00
7.48254971E-01	,	7.49251563E+00
7.49254971E-01	,	7.50174178E+00
7.50254971E-01	,	7.51096773E+00
7.51254971E-01	,	7.52019347E+00
7.52254971E-01	,	7.52941901E+00
7.53254971E-01	,	7.53864435E+00
7.54254971E-01	,	7.54786948E+00
7.55254971E-01	,	7.55709442E+00
7.56254971E-01	,	7.56631917E+00
7.57254971E-01	,	7.57554372E+00
7.58254971E-01	,	7.58476807E+00
7.59254971E-01	,	7.59399223E+00
7.60254971E-01	,	7.60321621E+00
7.61254971E-01	,	7.61243999E+00
7.62254971E-01	,	7.62166358E+00
7.63254971E-01	,	7.63088699E+00
7.64254971E-01	,	7.64011022E+00
7.65254971E-01	,	7.64933326E+00
7.66254971E-01	,	7.65855611E+00
7.67254971E-01	,	7.66777879E+00
7.68254971E-01	,	7.67700129E+00
7.69254971E-01	,	7.68622360E+00
7.70254971E-01	,	7.69544575E+00
7.71254971E-01	,	7.70466771E+00
7.72254971E-01	,	7.71388950E+00
7.73254971E-01	,	7.72311112E+00
7.74254971E-01	,	7.73233257E+00
7.75254971E-01	,	7.74155385E+00
7.76254971E-01	,	7.75077495E+00
7.77254971E-01	,	7.75999589E+00
7.78254971E-01	,	7.76921666E+00
7.79254971E-01	,	7.77843727E+00
7.80254971E-01	,	7.78765771E+00
7.81254971E-01	,	7.79687799E+00
7.81454971E-01	,	7.79872195E+00
7.81930654E-01	,	7.80310782E+00
7.81850652E-01	,	7.80194836E+00
7.81610375E-01	,	7.79882840E+00
7.81038384E-01	,	7.79140272E+00
7.79672459E-01	,	7.77368659E+00
7.76925026E-01	,	7.73809895E+00
7.71366465E-01	,	7.66628928E+00
7.73530256E-01	,	7.65466340E+00
8.09723031E-01	,	7.95725467E+00
8.29682210E-01	,	8.06412677E+00
8.06397266E-01	,	7.69128697E+00
7.44683368E-01	,	6.84913651E+00
7.44883368E-01	,	6.84992016E+00
7.45359051E-01	,	6.85178272E+00
7.46359051E-01	,	6.85568419E+00
7.47359051E-01	,	6.85957404E+00
7.48359051E-01	,	6.86345099E+00
7.49359051E-01	,	6.86731531E+00
7.50359051E-01	,	6.87116725E+00
7.51359051E-01	,	6.87500706E+00
7.52359051E-01	,	6.87883498E+00
7.53359051E-01	,	6.88265123E+00
7.54359051E-01	,	6.88938909E+00
7.55359051E-01	,	6.89802025E+00
7.56359051E-01	,	6.90665157E+00
7.57359051E-01	,	6.91528287E+00
7.58359051E-01	,	6.92391414E+00
7.59359051E-01	,	6.93254538E+00
7.60359051E-01	,	6.94117660E+00
7.61359051E-01	,	6.94980780E+00
7.62359051E-01	,	6.95843897E+00
7.63359051E-01	,	6.96707011E+00
7.64359051E-01	,	6.97570123E+00
7.65359051E-01	,	6.98433233E+00
7.66359051E-01	,	6.99296340E+00
7.66399051E-01	,	6.99330863E+00
7.66418079E-01	,	6.99347286E+00
7.66438921E-01	,	6.99340209E+00
7.66393901E-01	,	6.99246941E+00
7.66286628E-01	,	6.99024931E+00
7.66029382E-01	,	6.98494978E+00
7.65508887E-01	,	6.97429600E+00
7.64443140E-01	,	6.95276286E+00
7.62218532E-01	,	6.90884972E+00
7.96334770E-01	,	7.17058580E+00
8.05723973E-01	,	7.17867120E+00
8.43192203E-01	,	7.48707967E+00
8.26899305E-01	,	7.29383047E+00
8.65100996E-01	,	7.54748943E+00
8.95104026E-01	,	7.67533021E+00
8.25087011E-01	,	6.89190873E+00
8.61112542E-01	,	6.85886947E+00
8.61312542E-01	,	6.86034603E+00
8.61788225E-01	,	6.86385659E+00
8.62788225E-01	,	6.87123653E+00
8.63788225E-01	,	6.87861626E+00
8.64788225E-01	,	6.88599584E+00
8.65788225E-01	,	6.89337526E+00
8.66788225E-01	,	6.90075454E+00
8.67788225E-01	,	6.90813366E+00
8.68788225E-01	,	6.91551263E+00
8.69788225E-01	,	6.92289146E+00
8.70788225E-01	,	6.93027014E+00
8.71788225E-01	,	6.93764868E+00
8.72788225E-01	,	6.94502707E+00
8.73788225E-01	,	6.95240531E+00
8.74788225E-01	,	6.95978341E+00
8.75788225E-01	,	6.96716137E+00
8.76788225E-01	,	6.97453919E+00
8.77788225E-01	,	6.98191687E+00
8.78788225E-01	,	6.98929441E+00
8.79788225E-01	,	6.99667181E+00
8.80788225E-01	,	7.00404907E+00
8.81788225E-01	,	7.01142619E+00
8.82788225E-01	,	7.01880318E+00
8.83788225E-01	,	7.02618004E+00
8.84788225E-01	,	7.03355676E+00
8.85788225E-01	,	7.04093334E+00
8.86788225E-01	,	7.04830980E+00
8.87788225E-01	,	7.05568612E+00
8.88788225E-01	,	7.06306231E+00
8.89788225E-01	,	7.07043837E+00
8.90788225E-01	,	7.07781430E+00
8.91788225E-01	,	7.08519010E+00
8.92788225E-01	,	7.09256578E+00
8.93788225E-01	,	7.09994133E+00
8.94788225E-01	,	7.10731675E+00
8.95788225E-01	,	7.11469205E+00
8.96788225E-01	,	7.12206722E+00
8.97788225E-01	,	7.12944227E+00
8.98788225E-01	,	7.13681719E+00
8.99788225E-01	,	7.14419200E+00
9.00788225E-01	,	7.15156668E+00
9.01788225E-01	,	7.15894124E+00
9.02788225E-01	,	7.16631569E+00
9.03788225E-01	,	7.17369001E+00
9.04788225E-01	,	7.18106421E+00
9.05788225E-01	,	7.18843830E+00
9.06788225E-01	,	7.19581227E+00
9.07788225E-01	,	7.20318613E+00
9.08788225E-01	,	7.21055986E+00
9.09788225E-01	,	7.21793349E+00
9.10788225E-01	,	7.22530700E+00
9.10988225E-01	,	7.22678163E+00
9.11463908E-01	,	7.23028904E+00
9.11663908E-01	,	7.23176371E+00
9.11682935E-01	,	7.23190400E+00
9.11582594E-01	,	7.23088867E+00
9.11345707E-01	,	7.22848781E+00
9.10781861E-01	,	7.22277414E+00
9.09435784E-01	,	7.20914489E+00
9.06729349E-01	,	7.18177317E+00
9.01257761E-01	,	7.12656466E+00
8.90095301E-01	,	7.01441368E+00
9.03274823E-01	,	7.10860117E+00
9.35555093E-01	,	7.34357507E+00
9.37818645E-01	,	7.32452696E+00
9.75797097E-01	,	7.56920568E+00
9.56003520E-01	,	7.31583180E+00
8.95010346E-01	,	6.70496765E+00
9.23655169E-01	,	6.66067528E+00
9.23855169E-01	,	6.66203212E+00
9.24330852E-01	,	6.66524839E+00
9.25330852E-01	,	6.67200973E+00
9.26330852E-01	,	6.67877099E+00
9.27330852E-01	,	6.68553219E+00
9.28330852E-01	,	6.69229333E+00
9.29330852E-01	,	6.69905441E+00
9.29530852E-01	,	6.70040660E+00
9.30006535E-01	,	6.70362271E+00
9.30046535E-01	,	6.70389314E+00
9.30065562E-01	,	6.70402179E+00
9.30008592E-01	,	6.70339610E+00
9.29865467E-01	,	6.70193437E+00
9.29524706E-01	,	6.69845524E+00
9.28710459E-01	,	6.69015321E+00
9.27071181E-01	,	6.67347148E+00
9.23748051E-01	,	6.63978714E+00
9.16933499E-01	,	6.57120879E+00
9.62717968E-01	,	6.85983980E+00
9.74519326E-01	,	6.88068497E+00
1.01570285E+00	,	7.15044963E+00
9.99823307E-01	,	6.99833242E+00
1.03273458E+00	,	7.17076071E+00
1.01418064E+00	,	6.94760005E+00
9.32751272E-01	,	6.22822263E+00
9.30074127E-01	,	6.16066464E+00
9.46328457E-01	,	6.16868074E+00
9.96132161E-01	,	6.46038580E+00
9.94447453E-01	,	6.39682730E+00
1.03457639E+00	,	6.63722515E+00
1.03357662E+00	,	6.59672020E+00
1.02756169E+00	,	6.54867863E+00
1.05714275E+00	,	6.71778314E+00
1.08291654E+00	,	6.84382057E+00
1.11259138E+00	,	6.96938926E+00
1.07892836E+00	,	6.65707885E+00
1.00525075E+00	,	6.02655484E+00
1.01603189E+00	,	6.02767702E+00
1.01623189E+00	,	6.02880754E+00
1.01670757E+00	,	6.03149623E+00
1.01770757E+00	,	6.03714852E+00
1.01870757E+00	,	6.04280078E+00
1.01970757E+00	,	6.04845303E+00
1.01990757E+00	,	6.04958347E+00
1.02000271E+00	,	6.05012121E+00
1.02004796E+00	,	6.05037700E+00
1.02015560E+00	,	6.05098537E+00
1.02012800E+00	,	6.05062561E+00
1.02006466E+00	,	6.04985787E+00
1.01991373E+00	,	6.04803003E+00
1.01955143E+00	,	6.04366306E+00
1.01881740E+00	,	6.03487319E+00
1.01731041E+00	,	6.01706291E+00
1.01415008E+00	,	5.98057663E+00
1.05851419E+00	,	6.20649894E+00
1.06989023E+00	,	6.21567971E+00
1.11961269E+00	,	6.48540724E+00
1.09819629E+00	,	6.32476773E+00
1.11806890E+00	,	6.42667333E+00
1.13080987E+00	,	6.49497964E+00
1.15617997E+00	,	6.63094986E+00
1.16371193E+00	,	6.65508146E+00
1.14992978E+00	,	6.54440626E+00
1.16624591E+00	,	6.58304397E+00
1.15340108E+00	,	6.43493415E+00
1.06866177E+00	,	5.83359703E+00
1.06013226E+00	,	5.73153092E+00
1.10122869E+00	,	5.85961636E+00
1.10142869E+00	,	5.86061904E+00
1.10190437E+00	,	5.86300383E+00
1.10290437E+00	,	5.86801720E+00
1.10390437E+00	,	5.87303052E+00
1.10490437E+00	,	5.87804380E+00
1.10590437E+00	,	5.88305704E+00
1.10690437E+00	,	5.88807023E+00
1.10790437E+00	,	5.89308339E+00
1.10890437E+00	,	5.89809651E+00
1.10990437E+00	,	5.90310959E+00
1.11090437E+00	,	5.90812262E+00
1.11190437E+00	,	5.91313562E+00
1.11290437E+00	,	5.91814859E+00
1.11390437E+00	,	5.92316151E+00
1.11490437E+00	,	5.92817439E+00
1.11590437E+00	,	5.93318724E+00
1.11690437E+00	,	5.93820004E+00
1.11790437E+00	,	5.94321281E+00
1.11890437E+00	,	5.94822554E+00
1.11990437E+00	,	5.95323824E+00
1.12090437E+00	,	5.95825089E+00
1.12190437E+00	,	5.96326351E+00
1.12290437E+00	,	5.96827609E+00
1.12390437E+00	,	5.97328864E+00
1.12490437E+00	,	5.97830114E+00
1.12590437E+00	,	5.98331361E+00
1.12690437E+00	,	5.98832605E+00
1.12790437E+00	,	5.99333845E+00
1.12890437E+00	,	5.99835081E+00
1.12990437E+00	,	6.00336313E+00
1.13090437E+00	,	6.00837542E+00
1.13190437E+00	,	6.01338768E+00
1.13290437E+00	,	6.01839989E+00
1.13390437E+00	,	6.02341208E+00
1.13490437E+00	,	6.02842422E+00
1.13590437E+00	,	6.03343633E+00
1.13690437E+00	,	6.03844841E+00
1.13790437E+00	,	6.04346045E+00
1.13810437E+00	,	6.04446284E+00
1.13812340E+00	,	6.04455821E+00
1.13804353E+00	,	6.04395833E+00
1.13786669E+00	,	6.04266763E+00
1.13744559E+00	,	6.03959532E+00
1.13643901E+00	,	6.03226125E+00
1.13441141E+00	,	6.01751650E+00
1.13029654E+00	,	5.98771051E+00
1.12184153E+00	,	5.92690518E+00
1.11838082E+00	,	5.90216721E+00
1.14125744E+00	,	6.00994809E+00
1.15631400E+00	,	6.08416141E+00
1.18629016E+00	,	6.23186748E+00
1.18593737E+00	,	6.21048231E+00
1.20127068E+00	,	6.25792100E+00
1.21622562E+00	,	6.28127193E+00
1.25927735E+00	,	6.41299227E+00
1.14725158E+00	,	5.69529163E+00
1.13689850E+00	,	5.59819641E+00
1.15308061E+00	,	5.60032171E+00
1.17666959E+00	,	5.68916864E+00
1.19213398E+00	,	5.72154866E+00
1.21354866E+00	,	5.81025337E+00
1.23211459E+00	,	5.89361374E+00
1.26904770E+00	,	6.05938381E+00
1.25826073E+00	,	5.98672625E+00
1.29118000E+00	,	6.11318347E+00
1.30041672E+00	,	6.10746828E+00
1.34082116E+00	,	6.21466057E+00
1.22640716E+00	,	5.54967606E+00
1.20730470E+00	,	5.41370781E+00
1.22171628E+00	,	5.39371942E+00
1.23059302E+00	,	5.42728427E+00
1.27643128E+00	,	5.61827624E+00
1.27517553E+00	,	5.59121412E+00
1.27022054E+00	,	5.56223758E+00
1.27544591E+00	,	5.57056149E+00
1.29723773E+00	,	5.65993893E+00
1.34054642E+00	,	5.83749414E+00
1.33659327E+00	,	5.79820952E+00
1.38255630E+00	,	5.96629489E+00
1.40664393E+00	,	6.01934527E+00
1.40996849E+00	,	5.94943846E+00
1.29458568E+00	,	5.34387250E+00
1.28664864E+00	,	5.27454315E+00
1.30336531E+00	,	5.28119581E+00
1.29691842E+00	,	5.23452751E+00
1.30470287E+00	,	5.25768738E+00
1.31988150E+00	,	5.31557024E+00
1.35015860E+00	,	5.43101312E+00
1.35885637E+00	,	5.45330637E+00
1.34245240E+00	,	5.36626340E+00
1.35636132E+00	,	5.41327413E+00
1.37076594E+00	,	5.46736333E+00
1.39945622E+00	,	5.57506721E+00
1.43236241E+00	,	5.69297548E+00
1.40682983E+00	,	5.56983629E+00
1.41921216E+00	,	5.61003881E+00
1.43391261E+00	,	5.66465102E+00
1.46317858E+00	,	5.77334242E+00
1.49597213E+00	,	5.88916784E+00
1.46141732E+00	,	5.73081513E+00
1.49783754E+00	,	5.82793539E+00
1.47446942E+00	,	5.66202597E+00
1.36232225E+00	,	5.12364857E+00
1.36252225E+00	,	5.12424844E+00
1.36299793E+00	,	5.12567515E+00
1.36399793E+00	,	5.12867442E+00
1.36499793E+00	,	5.13167367E+00
1.36599793E+00	,	5.13467290E+00
1.36699793E+00	,	5.13767210E+00
1.36799793E+00	,	5.14067129E+00
1.36899793E+00	,	5.14400911E+00
1.36919793E+00	,	5.14469131E+00
1.36967362E+00	,	5.14631387E+00
1.36971362E+00	,	5.14645031E+00
1.36973264E+00	,	5.14651521E+00
1.36961741E+00	,	5.14593621E+00
1.36926961E+00	,	5.14433742E+00
1.36844226E+00	,	5.14053428E+00
1.36647370E+00	,	5.13148588E+00
1.36178269E+00	,	5.10993145E+00
1.35237589E+00	,	5.06672955E+00
1.35405695E+00	,	5.05710985E+00
1.38065996E+00	,	5.12467010E+00
1.37701895E+00	,	5.10066670E+00
1.39482158E+00	,	5.14557690E+00
1.42441971E+00	,	5.21984415E+00
1.42608406E+00	,	5.21627103E+00
1.44432644E+00	,	5.27913289E+00
1.48062432E+00	,	5.40417354E+00
1.51327494E+00	,	5.50845797E+00
1.49253731E+00	,	5.40847274E+00
1.53159260E+00	,	5.54164176E+00
1.54712851E+00	,	5.59459744E+00
1.57806921E+00	,	5.70003469E+00
1.57306164E+00	,	5.66930415E+00
1.55102138E+00	,	5.56854054E+00
1.58616502E+00	,	5.65833116E+00
1.57311081E+00	,	5.56144885E+00
1.46608968E+00	,	5.09777505E+00
1.46628968E+00	,	5.09833525E+00
1.46676537E+00	,	5.09966689E+00
1.46776537E+00	,	5.10246633E+00
1.46876537E+00	,	5.10526581E+00
1.46976537E+00	,	5.10806534E+00
1.47076537E+00	,	5.11086490E+00
1.47096537E+00	,	5.11142483E+00
1.47144105E+00	,	5.11275654E+00
1.47164105E+00	,	5.11331647E+00
1.47166008E+00	,	5.11336974E+00
1.47170533E+00	,	5.11349643E+00
1.47150184E+00	,	5.11265348E+00
1.47101388E+00	,	5.11068626E+00
1.46985329E+00	,	5.10600733E+00
1.46709283E+00	,	5.09487857E+00
1.46052682E+00	,	5.06840800E+00
1.44490476E+00	,	5.00543144E+00
1.43836032E+00	,	4.96504280E+00
1.42844974E+00	,	4.90090008E+00
1.44994730E+00	,	4.91437592E+00
1.45014730E+00	,	4.91501903E+00
1.45062298E+00	,	4.91654861E+00
1.45162298E+00	,	4.91976413E+00
1.45262298E+00	,	4.92297964E+00
1.45362298E+00	,	4.92619512E+00
1.45462298E+00	,	4.92941058E+00
1.45562298E+00	,	4.93262602E+00
1.45662298E+00	,	4.93584144E+00
1.45762298E+00	,	4.93905683E+00
1.45862298E+00	,	4.94227221E+00
1.45962298E+00	,	4.94548757E+00
1.46062298E+00	,	4.94870291E+00
1.46162298E+00	,	4.95191823E+00
1.46262298E+00	,	4.95513353E+00
1.46362298E+00	,	4.95834881E+00
1.46462298E+00	,	4.96156407E+00
1.46562298E+00	,	4.96477931E+00
1.46662298E+00	,	4.96799454E+00
1.46762298E+00	,	4.97120974E+00
1.46862298E+00	,	4.97442492E+00
1.46962298E+00	,	4.97764008E+00
1.47062298E+00	,	4.98085523E+00
1.47162298E+00	,	4.98407035E+00
1.47262298E+00	,	4.98728546E+00
1.47362298E+00	,	4.99050055E+00
1.47462298E+00	,	4.99371561E+00
1.47562298E+00	,	4.99693066E+00
1.47662298E+00	,	5.00014569E+00
1.47762298E+00	,	5.00336070E+00
1.47862298E+00	,	5.00657570E+00
1.47962298E+00	,	5.00979067E+00
1.48062298E+00	,	5.01300562E+00
1.48162298E+00	,	5.01622056E+00
1.48262298E+00	,	5.01943548E+00
1.48362298E+00	,	5.02265038E+00
1.48462298E+00	,	5.02586526E+00
1.48562298E+00	,	5.02908012E+00
1.48662298E+00	,	5.03229497E+00
1.48762298E+00	,	5.03550979E+00
1.48862298E+00	,	5.03872460E+00
1.48962298E+00	,	5.04193939E+00
1.49062298E+00	,	5.04515417E+00
1.49162298E+00	,	5.04836892E+00
1.49262298E+00	,	5.05158366E+00
1.49362298E+00	,	5.05479837E+00
1.49462298E+00	,	5.05801308E+00
1.49562298E+00	,	5.06122776E+00
1.49662298E+00	,	5.06444242E+00
1.49762298E+00	,	5.06765707E+00
1.49862298E+00	,	5.07087170E+00
1.49962298E+00	,	5.07408632E+00
1.50062298E+00	,	5.07730091E+00
1.50162298E+00	,	5.08051549E+00
1.50262298E+00	,	5.08373005E+00
1.50362298E+00	,	5.08694459E+00
1.50462298E+00	,	5.09015912E+00
1.50562298E+00	,	5.09337363E+00
1.50662298E+00	,	5.09658812E+00
1.50762298E+00	,	5.09980259E+00
1.50862298E+00	,	5.10301705E+00
1.50962298E+00	,	5.10623149E+00
1.51062298E+00	,	5.10944592E+00
1.51162298E+00	,	5.11266033E+00
1.51262298E+00	,	5.11587472E+00
1.51362298E+00	,	5.11908909E+00
1.51462298E+00	,	5.12230345E+00
1.51562298E+00	,	5.12551779E+00
1.51662298E+00	,	5.12873211E+00
1.51762298E+00	,	5.13194642E+00
1.51862298E+00	,	5.13516071E+00
1.51962298E+00	,	5.13837499E+00
1.52062298E+00	,	5.14158925E+00
1.52162298E+00	,	5.14480349E+00
1.52262298E+00	,	5.14801771E+00
1.52362298E+00	,	5.15123192E+00
1.52462298E+00	,	5.15444612E+00
1.52562298E+00	,	5.15766030E+00
1.52662298E+00	,	5.16087446E+00
1.52762298E+00	,	5.16408860E+00
1.52782298E+00	,	5.16473142E+00
1.52829866E+00	,	5.16626033E+00
1.52833866E+00	,	5.16638889E+00
1.52843380E+00	,	5.16669468E+00
1.52847905E+00	,	5.16684013E+00
1.52836244E+00	,	5.16631510E+00
1.52812004E+00	,	5.16523398E+00
1.52754281E+00	,	5.16266032E+00
1.52616255E+00	,	5.15651412E+00
1.52338093E+00	,	5.14415045E+00
1.51773050E+00	,	5.11912872E+00
1.50610045E+00	,	5.06797493E+00
1.50133342E+00	,	5.04712644E+00
1.53119644E+00	,	5.13787302E+00
1.55135614E+00	,	5.20173510E+00
1.59147391E+00	,	5.32878314E+00
1.59115487E+00	,	5.31315575E+00
1.61034545E+00	,	5.35274626E+00
1.62942769E+00	,	5.37547825E+00
1.64441147E+00	,	5.42220401E+00
1.67428000E+00	,	5.51532903E+00
1.71233640E+00	,	5.63015970E+00
1.66971708E+00	,	5.46942999E+00
1.66541158E+00	,	5.41308023E+00
1.57012389E+00	,	5.03213371E+00
1.53249135E+00	,	4.78445402E+00
1.54459495E+00	,	4.81348344E+00
1.56699611E+00	,	4.87981729E+00
1.61164858E+00	,	5.01201829E+00
1.59900751E+00	,	4.95938144E+00
1.61392714E+00	,	4.98306857E+00
1.65689900E+00	,	5.07811111E+00
1.65695642E+00	,	5.07582098E+00
1.68552697E+00	,	5.15841025E+00
1.69691014E+00	,	5.19130811E+00
1.71960524E+00	,	5.25688583E+00
1.76473571E+00	,	5.38724728E+00
1.74380642E+00	,	5.30853738E+00
1.79013514E+00	,	5.42435142E+00
1.79774415E+00	,	5.40608906E+00
1.68466027E+00	,	4.99683336E+00
1.62485097E+00	,	4.69525050E+00
1.62127989E+00	,	4.67764785E+00
1.61369572E+00	,	4.64116731E+00
1.62517361E+00	,	4.66831192E+00
1.64181754E+00	,	4.71379137E+00
1.67502374E+00	,	4.80451580E+00
1.69279900E+00	,	4.84645747E+00
1.67453604E+00	,	4.77912114E+00
1.66697160E+00	,	4.75144669E+00
1.67237659E+00	,	4.76440752E+00
1.70399029E+00	,	4.84959656E+00
1.71658828E+00	,	4.88353701E+00
1.74170890E+00	,	4.95120356E+00
1.78617160E+00	,	5.07010980E+00
1.75942057E+00	,	4.97957072E+00
1.74841914E+00	,	4.94250315E+00
1.79545557E+00	,	5.06353112E+00
1.83769485E+00	,	5.15940633E+00
1.88158095E+00	,	5.24441925E+00
1.84135623E+00	,	5.07954152E+00
1.69346664E+00	,	4.56374651E+00
1.68430460E+00	,	4.50589361E+00
1.71050798E+00	,	4.56477854E+00
1.69786932E+00	,	4.50896378E+00
1.73494476E+00	,	4.59852324E+00
1.77372299E+00	,	4.68388584E+00
1.76597130E+00	,	4.65768454E+00
1.76051224E+00	,	4.63177347E+00
1.79363959E+00	,	4.71430954E+00
1.80684132E+00	,	4.74719463E+00
1.83316596E+00	,	4.81275770E+00
1.87862387E+00	,	4.92500375E+00
1.85041631E+00	,	4.83720181E+00
1.83881773E+00	,	4.80125614E+00
1.88877966E+00	,	4.92038728E+00
1.93269810E+00	,	5.01275195E+00
1.97890688E+00	,	5.09636806E+00
1.93644051E+00	,	4.93695711E+00
1.78091144E+00	,	4.43814975E+00
1.76925373E+00	,	4.37764061E+00
1.79771742E+00	,	4.43741727E+00
1.78429774E+00	,	4.38332856E+00
1.81625380E+00	,	4.45338352E+00
1.86442538E+00	,	4.55489826E+00
1.85626469E+00	,	4.52952193E+00
1.84336687E+00	,	4.48712313E+00
1.87806410E+00	,	4.56718196E+00
1.89189042E+00	,	4.59907762E+00
1.91945930E+00	,	4.66266538E+00
1.93045690E+00	,	4.68802772E+00
1.95240378E+00	,	4.73863505E+00
1.96905016E+00	,	4.77371823E+00
1.94524045E+00	,	4.70544672E+00
1.93550483E+00	,	4.67762593E+00
1.95240525E+00	,	4.70988549E+00
1.97924079E+00	,	4.77121813E+00
1.98994255E+00	,	4.79567295E+00
2.01129321E+00	,	4.84445518E+00
2.05379848E+00	,	4.94154746E+00
2.03534896E+00	,	4.88680169E+00
2.03114629E+00	,	4.85913792E+00
2.04205171E+00	,	4.85561131E+00
2.01691530E+00	,	4.75418234E+00
1.87295338E+00	,	4.34390615E+00
1.84744862E+00	,	4.25419823E+00
1.87092236E+00	,	4.25615530E+00
1.87570685E+00	,	4.26357883E+00
1.88886985E+00	,	4.29211828E+00
1.91514969E+00	,	4.34909227E+00
1.92564492E+00	,	4.37184392E+00
1.94660808E+00	,	4.41728527E+00
1.96777957E+00	,	4.46107064E+00
1.95400182E+00	,	4.42141241E+00
1.95412857E+00	,	4.40473389E+00
2.00386607E+00	,	4.51113942E+00
2.02366512E+00	,	4.55348564E+00
2.06311494E+00	,	4.63784440E+00
2.05220371E+00	,	4.60466874E+00
2.02752226E+00	,	4.53466882E+00
2.03771435E+00	,	4.55628015E+00
2.05805297E+00	,	4.59940089E+00
2.09853657E+00	,	4.68520964E+00
2.11466244E+00	,	4.71938229E+00
2.14680848E+00	,	4.78749169E+00
2.14586388E+00	,	4.77822938E+00
2.09885570E+00	,	4.65923760E+00
2.13085495E+00	,	4.72441712E+00
2.15212943E+00	,	4.76927874E+00
2.19453011E+00	,	4.85867342E+00
2.18479602E+00	,	4.82816197E+00
2.13767319E+00	,	4.70602527E+00
2.11520718E+00	,	4.61977271E+00
1.97381995E+00	,	4.24843467E+00
1.95949176E+00	,	4.19505296E+00
1.97781089E+00	,	4.19608426E+00
1.96788628E+00	,	4.16230256E+00
1.96368860E+00	,	4.14830797E+00
1.99205946E+00	,	4.19798774E+00
2.04014762E+00	,	4.27911110E+00
2.02969376E+00	,	4.25160153E+00
2.02545210E+00	,	4.24047179E+00
2.04619910E+00	,	4.27940868E+00
2.06323775E+00	,	4.31326189E+00
2.09719692E+00	,	4.38072140E+00
2.11073831E+00	,	4.40761687E+00
2.13775333E+00	,	4.46126635E+00
2.16359267E+00	,	4.50973428E+00
2.13380630E+00	,	4.43686656E+00
2.12160508E+00	,	4.40712341E+00
2.16824597E+00	,	4.49521247E+00
2.20110203E+00	,	4.55988697E+00
2.21420277E+00	,	4.58567040E+00
2.24033769E+00	,	4.63709945E+00
2.25548267E+00	,	4.66311567E+00
2.21734442E+00	,	4.57367569E+00
2.20184180E+00	,	4.53738953E+00
2.25018471E+00	,	4.62833194E+00
2.28356226E+00	,	4.68270242E+00
2.28875296E+00	,	4.66967707E+00
2.20979587E+00	,	4.46886628E+00
2.04786428E+00	,	4.07221009E+00
2.04806428E+00	,	4.07253755E+00
2.04853996E+00	,	4.07331619E+00
2.04953996E+00	,	4.07495307E+00
2.05053996E+00	,	4.07675286E+00
2.05153996E+00	,	4.07858387E+00
2.05173996E+00	,	4.07895007E+00
2.05221564E+00	,	4.07982104E+00
2.05225564E+00	,	4.07989428E+00
2.05227467E+00	,	4.07992912E+00
2.05231992E+00	,	4.08001198E+00
2.05206505E+00	,	4.07940785E+00
2.05152204E+00	,	4.07813344E+00
2.05023031E+00	,	4.07510192E+00
2.04715683E+00	,	4.06788934E+00
2.03983315E+00	,	4.05070761E+00
2.02514784E+00	,	4.01626884E+00
2.02674422E+00	,	4.00880495E+00
2.06465473E+00	,	4.06254727E+00
2.05841004E+00	,	4.04324579E+00
2.08416171E+00	,	4.07975807E+00
2.12569632E+00	,	4.13769084E+00
2.12829932E+00	,	4.13627633E+00
2.15521231E+00	,	4.18599143E+00
2.16595051E+00	,	4.20582505E+00
2.18738254E+00	,	4.24540613E+00
2.23007972E+00	,	4.32424439E+00
2.25664458E+00	,	4.36784736E+00
2.21627595E+00	,	4.27656925E+00
2.24550824E+00	,	4.32762364E+00
2.26738464E+00	,	4.36767138E+00
2.31094194E+00	,	4.44739026E+00
2.35846127E+00	,	4.53062720E+00
2.29427873E+00	,	4.39123560E+00
2.33033870E+00	,	4.42716099E+00
2.26700940E+00	,	4.25205375E+00
2.12087236E+00	,	3.89829974E+00
2.12107236E+00	,	3.89850473E+00
2.12154805E+00	,	3.89899372E+00
2.12254805E+00	,	3.90002089E+00
2.12354805E+00	,	3.90104598E+00
2.12454805E+00	,	3.90206958E+00
2.12554805E+00	,	3.90309171E+00
2.12654805E+00	,	3.90411237E+00
2.12754805E+00	,	3.90513158E+00
2.12854805E+00	,	3.90614933E+00
2.12954805E+00	,	3.90716565E+00
2.13054805E+00	,	3.90825531E+00
2.13154805E+00	,	3.91002601E+00
2.13254805E+00	,	3.91179671E+00
2.13354805E+00	,	3.91356740E+00
2.13454805E+00	,	3.91533810E+00
2.13554805E+00	,	3.91710879E+00
2.13654805E+00	,	3.91887948E+00
2.13754805E+00	,	3.92065017E+00
2.13854805E+00	,	3.92242085E+00
2.13954805E+00	,	3.92419154E+00
2.14054805E+00	,	3.92596222E+00
2.14154805E+00	,	3.92773290E+00
2.14254805E+00	,	3.92950358E+00
2.14354805E+00	,	3.93127426E+00
2.14454805E+00	,	3.93304494E+00
2.14554805E+00	,	3.93481561E+00
2.14654805E+00	,	3.93658628E+00
2.14754805E+00	,	3.93835695E+00
2.14854805E+00	,	3.94012762E+00
2.14954805E+00	,	3.94189829E+00
2.15054805E+00	,	3.94366896E+00
2.15154805E+00	,	3.94543962E+00
2.15254805E+00	,	3.94721029E+00
2.15354805E+00	,	3.94898095E+00
2.15454805E+00	,	3.95075161E+00
2.15554805E+00	,	3.95252227E+00
2.15654805E+00	,	3.95429292E+00
2.15754805E+00	,	3.95606358E+00
2.15854805E+00	,	3.95783423E+00
2.15954805E+00	,	3.95960488E+00
2.16054805E+00	,	3.96137553E+00
2.16154805E+00	,	3.96314618E+00
2.16254805E+00	,	3.96491683E+00
2.16354805E+00	,	3.96668747E+00
2.16454805E+00	,	3.96845812E+00
2.16474805E+00	,	3.96881225E+00
2.16484318E+00	,	3.96898070E+00
2.16488844E+00	,	3.96906083E+00
2.16490996E+00	,	3.96909895E+00
2.16492020E+00	,	3.96911708E+00
2.16485122E+00	,	3.96889822E+00
2.16468088E+00	,	3.96840115E+00
2.16427500E+00	,	3.96721759E+00
2.16330187E+00	,	3.96438829E+00
2.16133334E+00	,	3.95868891E+00
2.15730457E+00	,	3.94712214E+00
2.14890219E+00	,	3.92335770E+00
2.14542105E+00	,	3.91363249E+00
2.16051936E+00	,	3.93442453E+00
2.19398191E+00	,	3.99268056E+00
2.20734420E+00	,	4.01594159E+00
2.23403137E+00	,	4.06239562E+00
2.25164719E+00	,	4.09027986E+00
2.23333224E+00	,	4.04877706E+00
2.27422724E+00	,	4.10631529E+00
2.31743992E+00	,	4.15692421E+00
2.33765819E+00	,	4.19138098E+00
2.37792578E+00	,	4.25999161E+00
2.39397342E+00	,	4.28732946E+00
2.42597479E+00	,	4.34183696E+00
2.46829886E+00	,	4.41205304E+00
2.42099285E+00	,	4.31661884E+00
2.40174141E+00	,	4.27785847E+00
2.39399238E+00	,	4.26226802E+00
2.43365283E+00	,	4.32929143E+00
2.45054648E+00	,	4.35793216E+00
2.48425050E+00	,	4.41506549E+00
2.51740648E+00	,	4.46845862E+00
2.46702168E+00	,	4.36810526E+00
2.47701823E+00	,	4.36352095E+00
2.37306502E+00	,	4.14307060E+00
2.20822760E+00	,	3.78976064E+00
2.25731981E+00	,	3.85032770E+00
2.24891650E+00	,	3.82820070E+00
2.25346346E+00	,	3.82029570E+00
2.26770492E+00	,	3.84338890E+00
2.29614523E+00	,	3.88950308E+00
2.30751022E+00	,	3.90792989E+00
2.33449252E+00	,	3.95167460E+00
2.34891564E+00	,	3.97223079E+00
2.33010272E+00	,	3.93274717E+00
2.36641396E+00	,	3.97857097E+00
2.40868469E+00	,	4.02403390E+00
2.42466029E+00	,	4.04903101E+00
2.46541240E+00	,	4.11372220E+00
2.48165419E+00	,	4.13950015E+00
2.51404444E+00	,	4.19090036E+00
2.52696727E+00	,	4.21140497E+00
2.55275925E+00	,	4.25232476E+00
2.57115070E+00	,	4.27887303E+00
2.53256997E+00	,	4.20655049E+00
2.51693241E+00	,	4.17728053E+00
2.52191481E+00	,	4.17891617E+00
2.55606545E+00	,	4.23285702E+00
2.56969723E+00	,	4.25438621E+00
2.59691503E+00	,	4.29736882E+00
2.62827660E+00	,	4.34515117E+00
2.58729182E+00	,	4.26926264E+00
2.61172774E+00	,	4.29306411E+00
2.51990864E+00	,	4.11461197E+00
2.36939857E+00	,	3.82087786E+00
2.31666017E+00	,	3.71867039E+00
2.34484664E+00	,	3.72880985E+00
2.34504664E+00	,	3.72911720E+00
2.34552232E+00	,	3.72984820E+00
2.34652232E+00	,	3.73138496E+00
2.34752232E+00	,	3.73292171E+00
2.34852232E+00	,	3.73445846E+00
2.34952232E+00	,	3.73599521E+00
2.35052232E+00	,	3.73753196E+00
2.35152232E+00	,	3.73906871E+00
2.35252232E+00	,	3.74060545E+00
2.35352232E+00	,	3.74214220E+00
2.35452232E+00	,	3.74367895E+00
2.35456232E+00	,	3.74374041E+00
2.35465746E+00	,	3.74388662E+00
2.35470272E+00	,	3.74395616E+00
2.35460711E+00	,	3.74371921E+00
2.35441021E+00	,	3.74323627E+00
2.35394116E+00	,	3.74208646E+00
2.35281752E+00	,	3.73933893E+00
2.35054727E+00	,	3.73380739E+00
2.34591213E+00	,	3.72259397E+00
2.33628622E+00	,	3.69960279E+00
2.33231193E+00	,	3.69021007E+00
2.34941343E+00	,	3.71105917E+00
2.38559356E+00	,	3.76574259E+00
2.40004219E+00	,	3.78757900E+00
2.42890094E+00	,	3.83119102E+00
2.44764103E+00	,	3.85693463E+00
2.42718498E+00	,	3.81712731E+00
2.47194689E+00	,	3.87224843E+00
2.51817937E+00	,	3.91944805E+00
2.53997748E+00	,	3.95171034E+00
2.58340160E+00	,	4.01596718E+00
2.60071075E+00	,	4.04157588E+00
2.63523355E+00	,	4.09264484E+00
2.68033363E+00	,	4.15759425E+00
2.62817600E+00	,	4.06667504E+00
2.60697898E+00	,	4.02979060E+00
2.59845100E+00	,	4.01496082E+00
2.64323110E+00	,	4.08084637E+00
2.66145101E+00	,	4.10767591E+00
2.69780709E+00	,	4.16120576E+00
2.73251898E+00	,	4.20965229E+00
2.67707478E+00	,	4.11417681E+00
2.68773816E+00	,	4.11002880E+00
2.57394967E+00	,	3.90162623E+00
2.39451326E+00	,	3.56922337E+00
2.39099008E+00	,	3.55960330E+00
2.40399867E+00	,	3.57022011E+00
2.43579981E+00	,	3.60004357E+00
2.42763655E+00	,	3.58220062E+00
2.42429886E+00	,	3.57495663E+00
2.44942959E+00	,	3.60737106E+00
2.47860003E+00	,	3.64849288E+00
2.49025807E+00	,	3.66492669E+00
2.51794042E+00	,	3.70394642E+00
2.54902134E+00	,	3.74626391E+00
2.52913474E+00	,	3.71031337E+00
2.53746597E+00	,	3.70898283E+00
2.55056458E+00	,	3.72722020E+00
2.57670960E+00	,	3.76361863E+00
2.58714873E+00	,	3.77815042E+00
2.60799602E+00	,	3.80716880E+00
2.64957290E+00	,	3.86503372E+00
2.66336837E+00	,	3.87958799E+00
2.62211153E+00	,	3.81017272E+00
2.61430200E+00	,	3.79503865E+00
2.63568149E+00	,	3.82455512E+00
2.67828495E+00	,	3.88336239E+00
2.69527142E+00	,	3.90680568E+00
2.72915730E+00	,	3.95356606E+00
2.74268055E+00	,	3.97222516E+00
2.76967690E+00	,	4.00947071E+00
2.78251177E+00	,	4.02438048E+00
2.74110565E+00	,	3.95718738E+00
2.72434971E+00	,	3.93003080E+00
2.72839456E+00	,	3.92989538E+00
2.76414684E+00	,	3.97900727E+00
2.77842120E+00	,	3.99861379E+00
2.80692722E+00	,	4.03776541E+00
2.84699507E+00	,	4.09169442E+00
2.80314926E+00	,	4.02136650E+00
2.81240193E+00	,	4.01978584E+00
2.72744510E+00	,	3.86874534E+00
2.50469803E+00	,	3.50143873E+00
2.48650380E+00	,	3.45719574E+00
2.51665644E+00	,	3.46122746E+00
2.53252291E+00	,	3.48053052E+00
2.54954029E+00	,	3.50291699E+00
2.58352577E+00	,	3.54762219E+00
2.59710705E+00	,	3.56548653E+00
2.62935295E+00	,	3.60789847E+00
2.64447779E+00	,	3.62498286E+00
2.62064293E+00	,	3.58501394E+00
2.61090155E+00	,	3.56874259E+00
2.60416701E+00	,	3.55362496E+00
2.64050681E+00	,	3.60084287E+00
2.65500672E+00	,	3.61968092E+00
2.68394783E+00	,	3.65727698E+00
2.69550311E+00	,	3.67228658E+00
2.71857901E+00	,	3.70225853E+00
2.76459976E+00	,	3.76202398E+00
2.76038009E+00	,	3.75056417E+00
2.71371155E+00	,	3.67752425E+00
2.74668507E+00	,	3.71829023E+00
2.77026322E+00	,	3.74866025E+00
2.81725629E+00	,	3.80917940E+00
2.83599633E+00	,	3.83330975E+00
2.87338608E+00	,	3.88144833E+00
2.88227944E+00	,	3.88872470E+00
2.82386499E+00	,	3.80046806E+00
2.81326981E+00	,	3.78235257E+00
2.83804977E+00	,	3.81412021E+00
2.88748228E+00	,	3.87748425E+00
2.90721069E+00	,	3.90276998E+00
2.94659750E+00	,	3.95324747E+00
2.93455088E+00	,	3.93235515E+00
2.87269055E+00	,	3.83996190E+00
2.88583198E+00	,	3.83812067E+00
2.74420175E+00	,	3.61726340E+00
2.58009622E+00	,	3.34348505E+00
2.58683865E+00	,	3.34811090E+00
2.62363369E+00	,	3.38753265E+00
2.61654478E+00	,	3.36220661E+00
2.62020377E+00	,	3.36145364E+00
2.65978334E+00	,	3.41005134E+00
2.67559218E+00	,	3.42946096E+00
2.70717245E+00	,	3.46823222E+00
2.74760506E+00	,	3.51665740E+00
2.72390835E+00	,	3.47967902E+00
2.75137878E+00	,	3.50135770E+00
2.76625164E+00	,	3.51939130E+00
2.79594187E+00	,	3.55538790E+00
2.80779793E+00	,	3.56976106E+00
2.83147721E+00	,	3.59846565E+00
2.87871156E+00	,	3.65571695E+00
2.85875473E+00	,	3.62490895E+00
2.80988619E+00	,	3.55368913E+00
2.85785722E+00	,	3.61059239E+00
2.88202899E+00	,	3.63964964E+00
2.93021799E+00	,	3.69756896E+00
2.94943979E+00	,	3.72066880E+00
2.98779838E+00	,	3.76676124E+00
2.98410933E+00	,	3.75757680E+00
2.92317133E+00	,	3.67176554E+00
2.92412420E+00	,	3.66925537E+00
2.94953999E+00	,	3.69966532E+00
2.95969806E+00	,	3.71181896E+00
2.98382243E+00	,	3.74068053E+00
3.03197858E+00	,	3.79828761E+00
3.04331881E+00	,	3.80705366E+00
2.96673711E+00	,	3.70041331E+00
2.96406999E+00	,	3.67484672E+00
2.81237665E+00	,	3.44934115E+00
2.72320729E+00	,	3.27361970E+00
2.71435482E+00	,	3.25836790E+00
2.74602338E+00	,	3.28713326E+00
2.76036920E+00	,	3.30357447E+00
2.79444331E+00	,	3.34262319E+00
2.80806442E+00	,	3.35823248E+00
2.84041524E+00	,	3.39530303E+00
2.83881297E+00	,	3.39018743E+00
2.81370616E+00	,	3.35379996E+00
2.80348686E+00	,	3.33903451E+00
2.79257403E+00	,	3.32084906E+00
2.82895785E+00	,	3.36203237E+00
2.84348058E+00	,	3.37846908E+00
2.87247580E+00	,	3.41128284E+00
2.88406083E+00	,	3.42439284E+00
2.91155795E+00	,	3.45550630E+00
2.92254789E+00	,	3.46794110E+00
2.94863873E+00	,	3.49745953E+00
2.98278077E+00	,	3.53509907E+00
2.95069125E+00	,	3.49141848E+00
2.96160745E+00	,	3.49291410E+00
2.97492880E+00	,	3.50785979E+00
3.00152846E+00	,	3.53770044E+00
3.01215710E+00	,	3.54962346E+00
3.03738763E+00	,	3.57792387E+00
3.04747221E+00	,	3.58923504E+00
3.07141649E+00	,	3.61608938E+00
3.10859081E+00	,	3.65718380E+00
3.07032490E+00	,	3.60688426E+00
3.03846134E+00	,	3.55875952E+00
3.05178185E+00	,	3.57363413E+00
3.07839406E+00	,	3.60334961E+00
3.08903143E+00	,	3.61522701E+00
3.11429892E+00	,	3.64343826E+00
3.12440080E+00	,	3.65471678E+00
3.14839993E+00	,	3.68150978E+00
3.16431273E+00	,	3.69757740E+00
3.12577414E+00	,	3.64749035E+00
3.04800197E+00	,	3.54650525E+00
3.05265475E+00	,	3.53093257E+00
2.89805502E+00	,	3.31686973E+00
2.81693993E+00	,	3.16160237E+00
2.80775220E+00	,	3.14696980E+00
2.82462354E+00	,	3.15720977E+00
2.83894333E+00	,	3.17252622E+00
2.87295722E+00	,	3.20890534E+00
2.88655494E+00	,	3.22344825E+00
2.91885379E+00	,	3.25799019E+00
2.93892646E+00	,	3.27737578E+00
2.91331807E+00	,	3.24282099E+00
2.94850407E+00	,	3.26988652E+00
2.96368007E+00	,	3.28591240E+00
2.99398465E+00	,	3.31791159E+00
3.00609416E+00	,	3.33069760E+00
3.03484195E+00	,	3.36104862E+00
3.04633268E+00	,	3.37317974E+00
3.07361735E+00	,	3.40198269E+00
3.07411113E+00	,	3.39973595E+00
3.03961226E+00	,	3.35599714E+00
3.02565701E+00	,	3.33832970E+00
3.01243550E+00	,	3.31920178E+00
3.04567353E+00	,	3.35400055E+00
3.05894471E+00	,	3.36789359E+00
3.08544783E+00	,	3.39563646E+00
3.09603887E+00	,	3.40672239E+00
3.12118425E+00	,	3.43304033E+00
3.13123543E+00	,	3.44355982E+00
3.15510385E+00	,	3.46853839E+00
3.20274313E+00	,	3.51838825E+00
3.18013006E+00	,	3.48857759E+00
3.11153465E+00	,	3.40332035E+00
3.12732093E+00	,	3.41976865E+00
3.15885979E+00	,	3.45262842E+00
3.17146584E+00	,	3.46576194E+00
3.20140726E+00	,	3.49695411E+00
3.21337744E+00	,	3.50942401E+00
3.24181359E+00	,	3.53904556E+00
3.26831658E+00	,	3.56513488E+00
3.22192617E+00	,	3.50889027E+00
3.19235992E+00	,	3.46524587E+00
3.13135474E+00	,	3.37592432E+00
2.94707090E+00	,	3.13763828E+00
2.87760680E+00	,	3.04952648E+00
2.92362161E+00	,	3.06929513E+00
2.90130423E+00	,	3.03626644E+00
2.89211394E+00	,	3.02277938E+00
2.88839923E+00	,	3.01734422E+00
2.89090551E+00	,	3.01685315E+00
2.91803761E+00	,	3.04392469E+00
2.92888465E+00	,	3.05474726E+00
2.95465764E+00	,	3.08046094E+00
2.96496279E+00	,	3.09074219E+00
2.98945065E+00	,	3.11517228E+00
3.03836830E+00	,	3.16397193E+00
3.02160702E+00	,	3.14223734E+00
2.98767336E+00	,	3.09971026E+00
2.97387930E+00	,	3.08247056E+00
2.97379460E+00	,	3.08120599E+00
3.01986526E+00	,	3.12658707E+00
3.03825352E+00	,	3.14469807E+00
3.07496607E+00	,	3.18085389E+00
3.08962817E+00	,	3.19529250E+00
3.11891502E+00	,	3.22413111E+00
3.13062009E+00	,	3.23565655E+00
3.15841709E+00	,	3.26302491E+00
3.17494596E+00	,	3.27740262E+00
3.13907640E+00	,	3.23500647E+00
3.17428823E+00	,	3.26043351E+00
3.21980150E+00	,	3.28911885E+00
3.20983464E+00	,	3.27773946E+00
3.22431204E+00	,	3.29011977E+00
3.24389189E+00	,	3.30914222E+00
3.28300540E+00	,	3.34714000E+00
3.29863461E+00	,	3.36232258E+00
3.32986696E+00	,	3.39266121E+00
3.37132478E+00	,	3.43193543E+00
3.31954773E+00	,	3.37336964E+00
3.30896412E+00	,	3.35071594E+00
3.22687644E+00	,	3.24371939E+00
2.99266130E+00	,	2.96711077E+00
2.97634729E+00	,	2.93600404E+00
3.00341888E+00	,	2.93745848E+00
2.98505922E+00	,	2.91242457E+00
2.97758208E+00	,	2.90228097E+00
3.01923262E+00	,	2.93716710E+00
3.02974329E+00	,	2.94694149E+00
3.05472547E+00	,	2.97017296E+00
3.10463511E+00	,	3.01658269E+00
3.11732600E+00	,	3.02474485E+00
3.08185270E+00	,	2.98334257E+00
3.06745695E+00	,	2.96658182E+00
3.06166767E+00	,	2.95984757E+00
3.08711326E+00	,	2.98217191E+00
3.10584416E+00	,	2.99936356E+00
3.14324633E+00	,	3.03368931E+00
3.15818548E+00	,	3.04739865E+00
3.18802853E+00	,	3.07478331E+00
3.19995653E+00	,	3.08572829E+00
3.22828630E+00	,	3.11172143E+00
3.27620459E+00	,	3.15528211E+00
3.23889176E+00	,	3.11416850E+00
3.24383565E+00	,	3.10844676E+00
3.25823670E+00	,	3.12154313E+00
3.28700477E+00	,	3.14770329E+00
3.29850313E+00	,	3.15815885E+00
3.32581257E+00	,	3.18298974E+00
3.33673033E+00	,	3.19291633E+00
3.36266501E+00	,	3.21649500E+00
3.40761800E+00	,	3.25703661E+00
3.36368232E+00	,	3.21019259E+00
3.32751698E+00	,	3.16585116E+00
3.34689231E+00	,	3.16441880E+00
3.31221157E+00	,	3.09841121E+00
3.02393597E+00	,	2.77229339E+00
3.03154361E+00	,	2.77510843E+00
3.03457270E+00	,	2.77622166E+00
3.04060805E+00	,	2.77842723E+00
3.08939476E+00	,	2.81638850E+00
3.05790654E+00	,	2.77672729E+00
3.10088069E+00	,	2.81132255E+00
3.14360716E+00	,	2.84831285E+00
3.16068818E+00	,	2.86310030E+00
3.20127025E+00	,	2.89823143E+00
3.20633789E+00	,	2.89960064E+00
3.17103228E+00	,	2.86124531E+00
3.15673875E+00	,	2.84574862E+00
3.19235999E+00	,	2.87263799E+00
3.23747831E+00	,	2.91117187E+00
3.25549965E+00	,	2.92656206E+00
3.29149923E+00	,	2.95730368E+00
3.30588786E+00	,	2.96959027E+00
3.34006164E+00	,	2.99876944E+00
3.35362864E+00	,	3.00794477E+00
3.30718655E+00	,	2.96030338E+00
3.28844660E+00	,	2.94110083E+00
3.32354419E+00	,	2.96760712E+00
3.36482070E+00	,	3.00253009E+00
3.38130990E+00	,	3.01648018E+00
3.41425345E+00	,	3.04434928E+00
3.42742179E+00	,	3.05548882E+00
3.45870255E+00	,	3.08194849E+00
3.49064691E+00	,	3.10758578E+00
3.43640283E+00	,	3.05369134E+00
3.41459744E+00	,	3.03203782E+00
3.39120769E+00	,	3.00668630E+00
3.43256237E+00	,	3.04150632E+00
3.44909196E+00	,	3.05542344E+00
3.48213124E+00	,	3.08324006E+00
3.49534178E+00	,	3.09436212E+00
3.52673973E+00	,	3.12079537E+00
3.55243506E+00	,	3.14083174E+00
3.49847973E+00	,	3.08776441E+00
3.48742084E+00	,	3.06711128E+00
3.40376213E+00	,	2.97168112E+00
3.18082162E+00	,	2.73938368E+00
3.14215492E+00	,	2.69252900E+00
3.17896197E+00	,	2.70099330E+00
3.17916197E+00	,	2.70115725E+00
3.17963766E+00	,	2.70154706E+00
3.17983766E+00	,	2.70171096E+00
3.18031334E+00	,	2.70210078E+00
3.18014236E+00	,	2.70189263E+00
3.17975458E+00	,	2.70143738E+00
3.17883183E+00	,	2.70035424E+00
3.17663482E+00	,	2.69777611E+00
3.17138282E+00	,	2.69162165E+00
3.16080499E+00	,	2.67925008E+00
3.13935752E+00	,	2.65425959E+00
3.13067839E+00	,	2.64417872E+00
3.14095815E+00	,	2.65176085E+00
3.15205030E+00	,	2.66068679E+00
3.17841464E+00	,	2.68190170E+00
3.18895759E+00	,	2.69038530E+00
3.21401823E+00	,	2.71055031E+00
3.22404007E+00	,	2.71861428E+00
3.24786350E+00	,	2.73778305E+00
3.29547622E+00	,	2.77609182E+00
3.28198295E+00	,	2.76112529E+00
3.24595525E+00	,	2.72473614E+00
3.23140545E+00	,	2.71006404E+00
3.22556460E+00	,	2.70417764E+00
3.24101093E+00	,	2.71514784E+00
3.25880903E+00	,	2.72927019E+00
3.29436531E+00	,	2.75748144E+00
3.30857331E+00	,	2.76875380E+00
3.33696567E+00	,	2.79127873E+00
3.34831643E+00	,	2.80028352E+00
3.37528633E+00	,	2.82167815E+00
3.38607007E+00	,	2.83023248E+00
3.41169543E+00	,	2.85055912E+00
3.44614091E+00	,	2.87717119E+00
3.41052982E+00	,	2.84314693E+00
3.37735833E+00	,	2.80681889E+00
3.39282496E+00	,	2.81897192E+00
3.42373592E+00	,	2.84325943E+00
3.43609288E+00	,	2.85296828E+00
3.46545064E+00	,	2.87603319E+00
3.47718873E+00	,	2.88525499E+00
3.50507992E+00	,	2.90716597E+00
3.51623218E+00	,	2.91592687E+00
3.54273440E+00	,	2.93674527E+00
3.57772525E+00	,	2.96344974E+00
3.53078445E+00	,	2.92001111E+00
3.49855537E+00	,	2.88412140E+00
3.51180057E+00	,	2.87639870E+00
3.48067216E+00	,	2.81966919E+00
3.17320886E+00	,	2.51759758E+00
3.18021819E+00	,	2.51924803E+00
3.21743619E+00	,	2.54092658E+00
3.20512694E+00	,	2.51577777E+00
3.20154556E+00	,	2.51192483E+00
3.23967615E+00	,	2.53975599E+00
3.26150175E+00	,	2.55604167E+00
3.30512716E+00	,	2.58859282E+00
3.32257035E+00	,	2.60160781E+00
3.36402747E+00	,	2.63253937E+00
3.36025752E+00	,	2.62656725E+00
3.32793476E+00	,	2.59621402E+00
3.31491613E+00	,	2.58400287E+00
3.29711976E+00	,	2.56600444E+00
3.33575584E+00	,	2.59441390E+00
3.35119560E+00	,	2.60576627E+00
3.38205114E+00	,	2.62845237E+00
3.39438715E+00	,	2.63752198E+00
3.42370006E+00	,	2.65907212E+00
3.43542098E+00	,	2.66768888E+00
3.46327536E+00	,	2.68816539E+00
3.47441358E+00	,	2.69635325E+00
3.50088551E+00	,	2.71581234E+00
3.51512938E+00	,	2.72470900E+00
3.47723882E+00	,	2.69104999E+00
3.46903608E+00	,	2.67603120E+00
3.48244359E+00	,	2.68578914E+00
3.50924226E+00	,	2.70529243E+00
3.51995744E+00	,	2.71309044E+00
3.54542394E+00	,	2.73162297E+00
3.55560763E+00	,	2.73903373E+00
3.57981298E+00	,	2.75664754E+00
3.62818247E+00	,	2.79184341E+00
3.62674398E+00	,	2.78668874E+00
3.53880233E+00	,	2.71101809E+00
3.57625533E+00	,	2.73639021E+00
3.60821284E+00	,	2.75952857E+00
3.62099292E+00	,	2.76878168E+00
3.65137768E+00	,	2.79078057E+00
3.66352974E+00	,	2.79957871E+00
3.69242291E+00	,	2.82049710E+00
3.70544929E+00	,	2.82814352E+00
3.65397833E+00	,	2.78426723E+00
3.59753529E+00	,	2.73194597E+00
3.55265211E+00	,	2.67894443E+00
3.34380071E+00	,	2.48923878E+00
3.26624268E+00	,	2.37393489E+00
3.26644268E+00	,	2.37407286E+00
3.26691836E+00	,	2.37440099E+00
3.26791836E+00	,	2.37509081E+00
3.26891836E+00	,	2.37578062E+00
3.26991836E+00	,	2.37647044E+00
3.27091836E+00	,	2.37716025E+00
3.27191836E+00	,	2.37785007E+00
3.27291836E+00	,	2.37853988E+00
3.27391836E+00	,	2.37922970E+00
3.27491836E+00	,	2.37991951E+00
3.27591836E+00	,	2.38060932E+00
3.27691836E+00	,	2.38129913E+00
3.27791836E+00	,	2.38198894E+00
3.27891836E+00	,	2.38267875E+00
3.27991836E+00	,	2.38336856E+00
3.28091836E+00	,	2.38405837E+00
3.28191836E+00	,	2.38474818E+00
3.28291836E+00	,	2.38543799E+00
3.28391836E+00	,	2.38612780E+00
3.28491836E+00	,	2.38681760E+00
3.28591836E+00	,	2.38750741E+00
3.28691836E+00	,	2.38819722E+00
3.28791836E+00	,	2.38888702E+00
3.28891836E+00	,	2.38957683E+00
3.28991836E+00	,	2.39026663E+00
3.29091836E+00	,	2.39095643E+00
3.29191836E+00	,	2.39164624E+00
3.29291836E+00	,	2.39233604E+00
3.29391836E+00	,	2.39302584E+00
3.29491836E+00	,	2.39371564E+00
3.29591836E+00	,	2.39440544E+00
3.29691836E+00	,	2.39509524E+00
3.29791836E+00	,	2.39578504E+00
3.29891836E+00	,	2.39647484E+00
3.29991836E+00	,	2.39716464E+00
3.30091836E+00	,	2.39785444E+00
3.30191836E+00	,	2.39854423E+00
3.30291836E+00	,	2.39923403E+00
3.30391836E+00	,	2.39992383E+00
3.30491836E+00	,	2.40061362E+00
3.30591836E+00	,	2.40130342E+00
3.30691836E+00	,	2.40199321E+00
3.30791836E+00	,	2.40268301E+00
3.30891836E+00	,	2.40337280E+00
3.30991836E+00	,	2.40406259E+00
3.31091836E+00	,	2.40475239E+00
3.31191836E+00	,	2.40544218E+00
3.31291836E+00	,	2.40613197E+00
3.31391836E+00	,	2.40682176E+00
3.31491836E+00	,	2.40751155E+00
3.31591836E+00	,	2.40820134E+00
3.31691836E+00	,	2.40889113E+00
3.31791836E+00	,	2.40958092E+00
3.31891836E+00	,	2.41027070E+00
3.31991836E+00	,	2.41096049E+00
3.32091836E+00	,	2.41165028E+00
3.32191836E+00	,	2.41234007E+00
3.32291836E+00	,	2.41302985E+00
3.32391836E+00	,	2.41371964E+00
3.32491836E+00	,	2.41440942E+00
3.32591836E+00	,	2.41509921E+00
3.32691836E+00	,	2.41578899E+00
3.32791836E+00	,	2.41647877E+00
3.32891836E+00	,	2.41716855E+00
3.32991836E+00	,	2.41785834E+00
3.33091836E+00	,	2.41854812E+00
3.33191836E+00	,	2.41923790E+00
3.33291836E+00	,	2.41992768E+00
3.33391836E+00	,	2.42061746E+00
3.33491836E+00	,	2.42130724E+00
3.33591836E+00	,	2.42199702E+00
3.33691836E+00	,	2.42268680E+00
3.33791836E+00	,	2.42337658E+00
3.33891836E+00	,	2.42406635E+00
3.33991836E+00	,	2.42475613E+00
3.34091836E+00	,	2.42544591E+00
3.34191836E+00	,	2.42613568E+00
3.34291836E+00	,	2.42682546E+00
3.34391836E+00	,	2.42751523E+00
3.34491836E+00	,	2.42820501E+00
3.34591836E+00	,	2.42889478E+00
3.34691836E+00	,	2.42958455E+00
3.34791836E+00	,	2.43027433E+00
3.34891836E+00	,	2.43096410E+00
3.34991836E+00	,	2.43165387E+00
3.35091836E+00	,	2.43234364E+00
3.35191836E+00	,	2.43303341E+00
3.35291836E+00	,	2.43372318E+00
3.35391836E+00	,	2.43441295E+00
3.35491836E+00	,	2.43510272E+00
3.35591836E+00	,	2.43579249E+00
3.35691836E+00	,	2.43648226E+00
3.35791836E+00	,	2.43717202E+00
3.35891836E+00	,	2.43786179E+00
3.35991836E+00	,	2.43855156E+00
3.36091836E+00	,	2.43924133E+00
3.36191836E+00	,	2.43993109E+00
3.36291836E+00	,	2.44062085E+00
3.36391836E+00	,	2.44131062E+00
3.36491836E+00	,	2.44200038E+00
3.36591836E+00	,	2.44269015E+00
3.36691836E+00	,	2.44337991E+00
3.36791836E+00	,	2.44406967E+00
3.36891836E+00	,	2.44475944E+00
3.36991836E+00	,	2.44544920E+00
3.37091836E+00	,	2.44613896E+00
3.37191836E+00	,	2.44682872E+00
3.37291836E+00	,	2.44751848E+00
3.37391836E+00	,	2.44820824E+00
3.37491836E+00	,	2.44889800E+00
3.37591836E+00	,	2.44958776E+00
3.37691836E+00	,	2.45027752E+00
3.37791836E+00	,	2.45096727E+00
3.37891836E+00	,	2.45165703E+00
3.37991836E+00	,	2.45234679E+00
3.38091836E+00	,	2.45303654E+00
3.38191836E+00	,	2.45372630E+00
3.38291836E+00	,	2.45441605E+00
3.38391836E+00	,	2.45510581E+00
3.38491836E+00	,	2.45579556E+00
3.38591836E+00	,	2.45648532E+00
3.38691836E+00	,	2.45717507E+00
3.38791836E+00	,	2.45786482E+00
3.38891836E+00	,	2.45855458E+00
3.38991836E+00	,	2.45924433E+00
3.39091836E+00	,	2.45993408E+00
3.39191836E+00	,	2.46062383E+00
3.39291836E+00	,	2.46131358E+00
3.39391836E+00	,	2.46200333E+00
3.39491836E+00	,	2.46269308E+00
3.39591836E+00	,	2.46338283E+00
3.39691836E+00	,	2.46407258E+00
3.39791836E+00	,	2.46476233E+00
3.39891836E+00	,	2.46545207E+00
3.39991836E+00	,	2.46614182E+00
3.40091836E+00	,	2.46683157E+00
3.40191836E+00	,	2.46752131E+00
3.40291836E+00	,	2.46821106E+00
3.40391836E+00	,	2.46890081E+00
3.40491836E+00	,	2.46959055E+00
3.40591836E+00	,	2.47028029E+00
3.40691836E+00	,	2.47097004E+00
3.40791836E+00	,	2.47165978E+00
3.40891836E+00	,	2.47234952E+00
3.40991836E+00	,	2.47303927E+00
3.41091836E+00	,	2.47372901E+00
3.41191836E+00	,	2.47441875E+00
3.41291836E+00	,	2.47510849E+00
3.41391836E+00	,	2.47579823E+00
3.41491836E+00	,	2.47648797E+00
3.41591836E+00	,	2.47717771E+00
3.41691836E+00	,	2.47786745E+00
3.41791836E+00	,	2.47855719E+00
3.41891836E+00	,	2.47924693E+00
3.41991836E+00	,	2.47993667E+00
3.42091836E+00	,	2.48062641E+00
3.42191836E+00	,	2.48131614E+00
3.42291836E+00	,	2.48200588E+00
3.42391836E+00	,	2.48269562E+00
3.42491836E+00	,	2.48338535E+00
3.42591836E+00	,	2.48407509E+00
3.42691836E+00	,	2.48476482E+00
3.42791836E+00	,	2.48545456E+00
3.42891836E+00	,	2.48614429E+00
3.42991836E+00	,	2.48683402E+00
3.43091836E+00	,	2.48752376E+00
3.43191836E+00	,	2.48821349E+00
3.43291836E+00	,	2.48890322E+00
3.43391836E+00	,	2.48959295E+00
3.43491836E+00	,	2.49028268E+00
3.43591836E+00	,	2.49097242E+00
3.43691836E+00	,	2.49166215E+00
3.43791836E+00	,	2.49235188E+00
3.43891836E+00	,	2.49304161E+00
3.43991836E+00	,	2.49373134E+00
3.44091836E+00	,	2.49442106E+00
3.44111836E+00	,	2.49455901E+00
3.44159405E+00	,	2.49488710E+00
3.44163405E+00	,	2.49491469E+00
3.44172918E+00	,	2.49498031E+00
3.44177444E+00	,	2.49501152E+00
3.44138976E+00	,	2.49467455E+00
3.44060438E+00	,	2.49398900E+00
3.43873595E+00	,	2.49235812E+00
3.43428702E+00	,	2.48847557E+00
3.42537476E+00	,	2.48070003E+00
3.40749073E+00	,	2.46510586E+00
3.37149798E+00	,	2.43375497E+00
3.35702239E+00	,	2.42115795E+00
3.35525835E+00	,	2.41902293E+00
3.39655073E+00	,	2.44706684E+00
3.41305430E+00	,	2.45827477E+00
3.44604003E+00	,	2.48067520E+00
3.45922871E+00	,	2.48963134E+00
3.49057264E+00	,	2.51091531E+00
3.50310644E+00	,	2.51942618E+00
3.53289668E+00	,	2.53965394E+00
3.54480961E+00	,	2.54774277E+00
3.57312639E+00	,	2.56696907E+00
3.57481152E+00	,	2.56594616E+00
3.53306219E+00	,	2.53151419E+00
3.55749433E+00	,	2.53998497E+00
3.57179892E+00	,	2.54959453E+00
3.60039476E+00	,	2.56880413E+00
3.61182961E+00	,	2.57648548E+00
3.63901137E+00	,	2.59474419E+00
3.64988173E+00	,	2.60204600E+00
3.67572323E+00	,	2.61940366E+00
3.71660209E+00	,	2.64641971E+00
3.66867052E+00	,	2.60810608E+00
3.60860708E+00	,	2.55692931E+00
3.65558608E+00	,	2.57298100E+00
3.60938715E+00	,	2.51640185E+00
3.33369688E+00	,	2.28321003E+00
3.30493883E+00	,	2.24858815E+00
3.31353333E+00	,	2.22432417E+00
3.36059404E+00	,	2.25389492E+00
3.38291632E+00	,	2.26806926E+00
3.42754649E+00	,	2.29640830E+00
3.44539442E+00	,	2.30774114E+00
3.48782686E+00	,	2.33468373E+00
3.47505998E+00	,	2.32321610E+00
3.43961356E+00	,	2.29458696E+00
3.42537676E+00	,	2.28309646E+00
3.41513978E+00	,	2.27227061E+00
3.45441128E+00	,	2.29679412E+00
3.47011104E+00	,	2.30659764E+00
3.50149600E+00	,	2.32619502E+00
3.51404626E+00	,	2.33403150E+00
3.54387954E+00	,	2.35265897E+00
3.55581027E+00	,	2.36010824E+00
3.58417280E+00	,	2.37781662E+00
3.59551561E+00	,	2.38489851E+00
3.62248193E+00	,	2.40173449E+00
3.62593190E+00	,	2.40193604E+00
3.58497349E+00	,	2.37063621E+00
3.58427949E+00	,	2.36174679E+00
3.59787692E+00	,	2.37013913E+00
3.62506269E+00	,	2.38691784E+00
3.63593460E+00	,	2.39362775E+00
3.66178232E+00	,	2.40957997E+00
3.67211981E+00	,	2.41595982E+00
3.69669793E+00	,	2.43112798E+00
3.74583135E+00	,	2.46144931E+00
3.72999797E+00	,	2.44711479E+00
3.63636741E+00	,	2.37779355E+00
3.62886477E+00	,	2.37223987E+00
3.66197541E+00	,	2.39234095E+00
3.67743035E+00	,	2.40182561E+00
3.71418133E+00	,	2.42437930E+00
3.72888070E+00	,	2.43340011E+00
3.76383606E+00	,	2.45485153E+00
3.77781734E+00	,	2.46343153E+00
3.81106589E+00	,	2.48383525E+00
3.79828988E+00	,	2.47297701E+00
3.73683193E+00	,	2.42788301E+00
3.77338414E+00	,	2.44130414E+00
3.65040081E+00	,	2.34453598E+00
3.44126392E+00	,	2.18031194E+00
3.35840366E+00	,	2.07446809E+00
3.35840722E+00	,	2.07137817E+00
3.39312518E+00	,	2.09155446E+00
3.40701055E+00	,	2.09962385E+00
3.44002762E+00	,	2.11881123E+00
3.45323319E+00	,	2.12648541E+00
3.48463468E+00	,	2.14473358E+00
3.52503384E+00	,	2.16744075E+00
3.49272216E+00	,	2.14330703E+00
3.44719100E+00	,	2.10675553E+00
3.46439984E+00	,	2.11657473E+00
3.49880588E+00	,	2.13620602E+00
3.51256347E+00	,	2.14405559E+00
3.54007080E+00	,	2.15974994E+00
3.55107168E+00	,	2.16602643E+00
3.57722729E+00	,	2.18094899E+00
3.58768812E+00	,	2.18691716E+00
3.61256069E+00	,	2.20110729E+00
3.66228573E+00	,	2.22947530E+00
3.63482748E+00	,	2.20895384E+00
3.56905044E+00	,	2.16253095E+00
3.58075769E+00	,	2.16699740E+00
3.60577011E+00	,	2.18108696E+00
3.61577359E+00	,	2.18672189E+00
3.63955946E+00	,	2.20012012E+00
3.68711371E+00	,	2.22690601E+00
3.70612880E+00	,	2.23761637E+00
3.74414847E+00	,	2.25903074E+00
3.77843347E+00	,	2.27666704E+00
3.70408790E+00	,	2.22582690E+00
3.67431347E+00	,	2.20546909E+00
3.71863072E+00	,	2.22709804E+00
3.76090504E+00	,	2.25076380E+00
3.77781392E+00	,	2.26022959E+00
3.81802645E+00	,	2.28274090E+00
3.81814667E+00	,	2.27975046E+00
3.75432800E+00	,	2.23649539E+00
3.80030715E+00	,	2.25341056E+00
3.66805983E+00	,	2.15759001E+00
3.44458671E+00	,	1.99581588E+00
3.44478671E+00	,	1.99590152E+00
3.44526239E+00	,	1.99610521E+00
3.44626239E+00	,	1.99653339E+00
3.44726239E+00	,	1.99696156E+00
3.44826239E+00	,	1.99738972E+00
3.44926239E+00	,	1.99781787E+00
3.45026239E+00	,	1.99824601E+00
3.45126239E+00	,	1.99867414E+00
3.45226239E+00	,	1.99910226E+00
3.45326239E+00	,	1.99953037E+00
3.45426239E+00	,	1.99995847E+00
3.45526239E+00	,	2.00038655E+00
3.45626239E+00	,	2.00081463E+00
3.45726239E+00	,	2.00124270E+00
3.45826239E+00	,	2.00167076E+00
3.45926239E+00	,	2.00209881E+00
3.46026239E+00	,	2.00252686E+00
3.46126239E+00	,	2.00295489E+00
3.46226239E+00	,	2.00338291E+00
3.46326239E+00	,	2.00381092E+00
3.46426239E+00	,	2.00423893E+00
3.46526239E+00	,	2.00466693E+00
3.46626239E+00	,	2.00509491E+00
3.46646239E+00	,	2.00518050E+00
3.46655753E+00	,	2.00522122E+00
3.46660279E+00	,	2.00524059E+00
3.46662431E+00	,	2.00524980E+00
3.46663455E+00	,	2.00525418E+00
3.46597436E+00	,	2.00481460E+00
3.46464801E+00	,	2.00393200E+00
3.46149329E+00	,	2.00183274E+00
3.45398918E+00	,	1.99683931E+00
3.43897834E+00	,	1.98685094E+00
3.40894607E+00	,	1.96686808E+00
3.37903615E+00	,	1.94430076E+00
3.36200749E+00	,	1.92378819E+00
3.39708969E+00	,	1.92232567E+00
3.36456093E+00	,	1.89674912E+00
3.38910628E+00	,	1.90769093E+00
3.42145678E+00	,	1.92475087E+00
3.43439609E+00	,	1.93157435E+00
3.46516686E+00	,	1.94780100E+00
3.47747448E+00	,	1.95429127E+00
3.50674348E+00	,	1.96972580E+00
3.53043888E+00	,	1.98102389E+00
3.49893250E+00	,	1.95934874E+00
3.44023223E+00	,	1.91841337E+00
3.45619653E+00	,	1.92665957E+00
3.48811739E+00	,	1.94314767E+00
3.50088277E+00	,	1.94974126E+00
3.52640857E+00	,	1.96292567E+00
3.53661765E+00	,	1.96819875E+00
3.56089337E+00	,	1.98073713E+00
3.60942996E+00	,	2.00580564E+00
3.65647853E+00	,	2.02814335E+00
3.57720408E+00	,	1.97665453E+00
3.56236389E+00	,	1.96538063E+00
3.59128510E+00	,	1.98010208E+00
3.60285158E+00	,	1.98598955E+00
3.62598141E+00	,	1.99776277E+00
3.67222853E+00	,	2.02130229E+00
3.69072297E+00	,	2.03071568E+00
3.72770464E+00	,	2.04953849E+00
3.77500251E+00	,	2.07252309E+00
3.70020164E+00	,	2.02549145E+00
3.67025814E+00	,	2.00666613E+00
3.68921935E+00	,	2.01212472E+00
3.73811188E+00	,	2.03683783E+00
3.75766815E+00	,	2.04672267E+00
3.79677942E+00	,	2.06649167E+00
3.80567846E+00	,	2.06829861E+00
3.74186204E+00	,	2.02852091E+00
3.76576404E+00	,	2.03111486E+00
3.76596404E+00	,	2.03121616E+00
3.76643973E+00	,	2.03145709E+00
3.76743973E+00	,	2.03196358E+00
3.76843973E+00	,	2.03247007E+00
3.76943973E+00	,	2.03297656E+00
3.77043973E+00	,	2.03348305E+00
3.77143973E+00	,	2.03398954E+00
3.77243973E+00	,	2.03449604E+00
3.77343973E+00	,	2.03500253E+00
3.77443973E+00	,	2.03550902E+00
3.77543973E+00	,	2.03601551E+00
3.77643973E+00	,	2.03652200E+00
3.77743973E+00	,	2.03702849E+00
3.77843973E+00	,	2.03753498E+00
3.77943973E+00	,	2.03804148E+00
3.78043973E+00	,	2.03854797E+00
3.78063973E+00	,	2.03864927E+00
3.78111541E+00	,	2.03889020E+00
3.78131541E+00	,	2.03899149E+00
3.78133444E+00	,	2.03900113E+00
3.78084805E+00	,	2.03868596E+00
3.77969368E+00	,	2.03793770E+00
3.77694805E+00	,	2.03615798E+00
3.77041694E+00	,	2.03192461E+00
3.75735223E+00	,	2.02345651E+00
3.73121251E+00	,	2.00651478E+00
3.67889464E+00	,	1.97261064E+00
3.64367377E+00	,	1.94202239E+00
3.49768496E+00	,	1.84434041E+00
3.31953468E+00	,	1.71558537E+00
3.31973468E+00	,	1.71550287E+00
3.32021036E+00	,	1.71530663E+00
3.32121036E+00	,	1.71489393E+00
3.32221036E+00	,	1.71448113E+00
3.32321036E+00	,	1.71406821E+00
3.32421036E+00	,	1.71365518E+00
3.32521036E+00	,	1.71324205E+00
3.32621036E+00	,	1.71282883E+00
3.32721036E+00	,	1.71241553E+00
3.32821036E+00	,	1.71200215E+00
3.32921036E+00	,	1.71184659E+00
3.33021036E+00	,	1.71233286E+00
3.33121036E+00	,	1.71281914E+00
3.33221036E+00	,	1.71330542E+00
3.33321036E+00	,	1.71379169E+00
3.33421036E+00	,	1.71427797E+00
3.33521036E+00	,	1.71476425E+00
3.33621036E+00	,	1.71525052E+00
3.33721036E+00	,	1.71573680E+00
3.33821036E+00	,	1.71622308E+00
3.33921036E+00	,	1.71670935E+00
3.34021036E+00	,	1.71719563E+00
3.34121036E+00	,	1.71768191E+00
3.34221036E+00	,	1.71816819E+00
3.34321036E+00	,	1.71865446E+00
3.34421036E+00	,	1.71914074E+00
3.34521036E+00	,	1.71962702E+00
3.34621036E+00	,	1.72011329E+00
3.34721036E+00	,	1.72059957E+00
3.34821036E+00	,	1.72108585E+00
3.34921036E+00	,	1.72157212E+00
3.35021036E+00	,	1.72205840E+00
3.35121036E+00	,	1.72254468E+00
3.35221036E+00	,	1.72303095E+00
3.35321036E+00	,	1.72351723E+00
3.35421036E+00	,	1.72400351E+00
3.35521036E+00	,	1.72448978E+00
3.35621036E+00	,	1.72497606E+00
3.35721036E+00	,	1.72546234E+00
3.35821036E+00	,	1.72594861E+00
3.35921036E+00	,	1.72643489E+00
3.36021036E+00	,	1.72692117E+00
3.36121036E+00	,	1.72740745E+00
3.36221036E+00	,	1.72789372E+00
3.36321036E+00	,	1.72838000E+00
3.36421036E+00	,	1.72886628E+00
3.36521036E+00	,	1.72935255E+00
3.36621036E+00	,	1.72983883E+00
3.36721036E+00	,	1.73032511E+00
3.36821036E+00	,	1.73081138E+00
3.36921036E+00	,	1.73129766E+00
3.37021036E+00	,	1.73178394E+00
3.37121036E+00	,	1.73227021E+00
3.37221036E+00	,	1.73275649E+00
3.37321036E+00	,	1.73324277E+00
3.37421036E+00	,	1.73372904E+00
3.37521036E+00	,	1.73421532E+00
3.37621036E+00	,	1.73470160E+00
3.37721036E+00	,	1.73518787E+00
3.37821036E+00	,	1.73567415E+00
3.37921036E+00	,	1.73616043E+00
3.38021036E+00	,	1.73664671E+00
3.38121036E+00	,	1.73713298E+00
3.38221036E+00	,	1.73761926E+00
3.38321036E+00	,	1.73810554E+00
3.38421036E+00	,	1.73859181E+00
3.38521036E+00	,	1.73907809E+00
3.38621036E+00	,	1.73956437E+00
3.38721036E+00	,	1.74005064E+00
3.38821036E+00	,	1.74053692E+00
3.38921036E+00	,	1.74102320E+00
3.39021036E+00	,	1.74150947E+00
3.39121036E+00	,	1.74199575E+00
3.39221036E+00	,	1.74248203E+00
3.39321036E+00	,	1.74296830E+00
3.39341036E+00	,	1.74306556E+00
3.39388604E+00	,	1.74329687E+00
3.39392604E+00	,	1.74331633E+00
3.39394507E+00	,	1.74332558E+00
3.39370204E+00	,	1.74314182E+00
3.39313364E+00	,	1.74273199E+00
3.39178169E+00	,	1.74175725E+00
3.38856575E+00	,	1.73943866E+00
3.38213251E+00	,	1.73480080E+00
3.36926049E+00	,	1.72552223E+00
3.34349579E+00	,	1.70695450E+00
3.33318274E+00	,	1.69952375E+00
3.36580972E+00	,	1.71181494E+00
3.41272448E+00	,	1.73395427E+00
3.43148885E+00	,	1.74280922E+00
3.46901501E+00	,	1.76051782E+00
3.48232193E+00	,	1.76459935E+00
3.44614771E+00	,	1.74179267E+00
3.43838491E+00	,	1.72882296E+00
3.45275225E+00	,	1.73543695E+00
3.48148245E+00	,	1.74866267E+00
3.49297288E+00	,	1.75395213E+00
3.51595110E+00	,	1.76452973E+00
3.56189726E+00	,	1.78567976E+00
3.59935698E+00	,	1.80069122E+00
3.53263923E+00	,	1.76104228E+00
3.50591197E+00	,	1.74516268E+00
3.49521484E+00	,	1.73880774E+00
3.52903927E+00	,	1.75356819E+00
3.54735857E+00	,	1.76185227E+00
3.58399150E+00	,	1.77841761E+00
3.59864253E+00	,	1.78504269E+00
3.62794106E+00	,	1.79829109E+00
3.63965923E+00	,	1.80358983E+00
3.66309346E+00	,	1.81418627E+00
3.70995386E+00	,	1.83537516E+00
3.66658258E+00	,	1.80993124E+00
3.56678632E+00	,	1.75259972E+00
3.57273129E+00	,	1.75485728E+00
3.60366435E+00	,	1.76872602E+00
3.61603753E+00	,	1.77427349E+00
3.64546582E+00	,	1.78746756E+00
3.65723707E+00	,	1.79274515E+00
3.68523389E+00	,	1.80529741E+00
3.69643256E+00	,	1.81031828E+00
3.72306752E+00	,	1.82225995E+00
3.73093801E+00	,	1.82392248E+00
3.67676974E+00	,	1.79307139E+00
3.59211600E+00	,	1.74291874E+00
3.59231600E+00	,	1.74300862E+00
3.59279168E+00	,	1.74322242E+00
3.59379168E+00	,	1.74367188E+00
3.59479168E+00	,	1.74412134E+00
3.59579168E+00	,	1.74457079E+00
3.59679168E+00	,	1.74502025E+00
3.59779168E+00	,	1.74546971E+00
3.59879168E+00	,	1.74591916E+00
3.59979168E+00	,	1.74636862E+00
3.60079168E+00	,	1.74681808E+00
3.60179168E+00	,	1.74726753E+00
3.60279168E+00	,	1.74771699E+00
3.60379168E+00	,	1.74816645E+00
3.60479168E+00	,	1.74861590E+00
3.60579168E+00	,	1.74906536E+00
3.60679168E+00	,	1.74951482E+00
3.60779168E+00	,	1.74996427E+00
3.60879168E+00	,	1.75041373E+00
3.60979168E+00	,	1.75086318E+00
3.61079168E+00	,	1.75131264E+00
3.61179168E+00	,	1.75176210E+00
3.61279168E+00	,	1.75221155E+00
3.61379168E+00	,	1.75266101E+00
3.61479168E+00	,	1.75311046E+00
3.61579168E+00	,	1.75355992E+00
3.61679168E+00	,	1.75400937E+00
3.61779168E+00	,	1.75445883E+00
3.61879168E+00	,	1.75490828E+00
3.61979168E+00	,	1.75535774E+00
3.62079168E+00	,	1.75580719E+00
3.62179168E+00	,	1.75625665E+00
3.62279168E+00	,	1.75670611E+00
3.62379168E+00	,	1.75715556E+00
3.62479168E+00	,	1.75760502E+00
3.62579168E+00	,	1.75805447E+00
3.62679168E+00	,	1.75850393E+00
3.62779168E+00	,	1.75895338E+00
3.62879168E+00	,	1.75940284E+00
3.62979168E+00	,	1.75985229E+00
3.63079168E+00	,	1.76030175E+00
3.63179168E+00	,	1.76075120E+00
3.63279168E+00	,	1.76120065E+00
3.63379168E+00	,	1.76165011E+00
3.63479168E+00	,	1.76209956E+00
3.63579168E+00	,	1.76254902E+00
3.63679168E+00	,	1.76299847E+00
3.63779168E+00	,	1.76344793E+00
3.63879168E+00	,	1.76389738E+00
3.63979168E+00	,	1.76434683E+00
3.64079168E+00	,	1.76479629E+00
3.64179168E+00	,	1.76524574E+00
3.64279168E+00	,	1.76569520E+00
3.64379168E+00	,	1.76614465E+00
3.64479168E+00	,	1.76659410E+00
3.64579168E+00	,	1.76704356E+00
3.64679168E+00	,	1.76749301E+00
3.64779168E+00	,	1.76794247E+00
3.64879168E+00	,	1.76839192E+00
3.64979168E+00	,	1.76884137E+00
3.65079168E+00	,	1.76929083E+00
3.65179168E+00	,	1.76974028E+00
3.65279168E+00	,	1.77018973E+00
3.65379168E+00	,	1.77063919E+00
3.65479168E+00	,	1.77108864E+00
3.65579168E+00	,	1.77153809E+00
3.65679168E+00	,	1.77198755E+00
3.65779168E+00	,	1.77243700E+00
3.65879168E+00	,	1.77288645E+00
3.65979168E+00	,	1.77333591E+00
3.66079168E+00	,	1.77378536E+00
3.66179168E+00	,	1.77423481E+00
3.66279168E+00	,	1.77468426E+00
3.66379168E+00	,	1.77513372E+00
3.66479168E+00	,	1.77558317E+00
3.66579168E+00	,	1.77603262E+00
3.66679168E+00	,	1.77648208E+00
3.66779168E+00	,	1.77693153E+00
3.66879168E+00	,	1.77738098E+00
3.66979168E+00	,	1.77783043E+00
3.67079168E+00	,	1.77827989E+00
3.67179168E+00	,	1.77872934E+00
3.67279168E+00	,	1.77917879E+00
3.67379168E+00	,	1.77962824E+00
3.67479168E+00	,	1.78007769E+00
3.67579168E+00	,	1.78052715E+00
3.67679168E+00	,	1.78097660E+00
3.67779168E+00	,	1.78142605E+00
3.67879168E+00	,	1.78187550E+00
3.67979168E+00	,	1.78232496E+00
3.68079168E+00	,	1.78277441E+00
3.68179168E+00	,	1.78322386E+00
3.68279168E+00	,	1.78367331E+00
3.68379168E+00	,	1.78412276E+00
3.68479168E+00	,	1.78457221E+00
3.68579168E+00	,	1.78502166E+00
3.68679168E+00	,	1.78547112E+00
3.68779168E+00	,	1.78592057E+00
3.68879168E+00	,	1.78637002E+00
3.68979168E+00	,	1.78681947E+00
3.69079168E+00	,	1.78726892E+00
3.69099168E+00	,	1.78735881E+00
3.69146736E+00	,	1.78757261E+00
3.69150736E+00	,	1.78759059E+00
3.69152639E+00	,	1.78759914E+00
3.69106506E+00	,	1.78732156E+00
3.69007775E+00	,	1.78673511E+00
3.68772945E+00	,	1.78534025E+00
3.68214305E+00	,	1.78202212E+00
3.67096706E+00	,	1.77538431E+00
3.64860177E+00	,	1.76210227E+00
3.60382119E+00	,	1.73551403E+00
3.55263152E+00	,	1.70081634E+00
3.43518794E+00	,	1.62745175E+00
3.24548600E+00	,	1.50776957E+00
3.20358560E+00	,	1.47769110E+00
3.22807145E+00	,	1.46748263E+00
3.19190408E+00	,	1.44386312E+00
3.18900999E+00	,	1.44197325E+00
3.22019826E+00	,	1.45469316E+00
3.23355843E+00	,	1.46018085E+00
3.26533283E+00	,	1.47323213E+00
3.27804228E+00	,	1.47845250E+00
3.30826921E+00	,	1.49086807E+00
3.34578337E+00	,	1.50536146E+00
3.30713800E+00	,	1.48320326E+00
3.26828670E+00	,	1.45612641E+00
3.28189865E+00	,	1.46153389E+00
3.30911916E+00	,	1.47234737E+00
3.32000614E+00	,	1.47667222E+00
3.34177807E+00	,	1.48532101E+00
3.38531427E+00	,	1.50261518E+00
3.43524190E+00	,	1.52071634E+00
3.35228119E+00	,	1.47598950E+00
3.31958359E+00	,	1.45831305E+00
3.34515601E+00	,	1.46822229E+00
3.35538403E+00	,	1.47218557E+00
3.37583859E+00	,	1.48011148E+00
3.41674190E+00	,	1.49596076E+00
3.43310116E+00	,	1.50229956E+00
3.46581631E+00	,	1.51497570E+00
3.51555341E+00	,	1.53346817E+00
3.43900059E+00	,	1.49367093E+00
3.40837144E+00	,	1.47774855E+00
3.40402061E+00	,	1.47057684E+00
3.44694454E+00	,	1.48700365E+00
3.46411409E+00	,	1.49357436E+00
3.50495048E+00	,	1.50920227E+00
3.50198736E+00	,	1.50401459E+00
3.42480345E+00	,	1.46428168E+00
3.43257439E+00	,	1.45413861E+00
3.30816614E+00	,	1.38243559E+00
3.06751605E+00	,	1.24871551E+00
3.06771605E+00	,	1.24874019E+00
3.06819173E+00	,	1.24879888E+00
3.06919173E+00	,	1.24892219E+00
3.07019173E+00	,	1.24904534E+00
3.07119173E+00	,	1.24916838E+00
3.07139173E+00	,	1.24919292E+00
3.07186742E+00	,	1.24925140E+00
3.07190742E+00	,	1.24925631E+00
3.07192644E+00	,	1.24925865E+00
3.07127579E+00	,	1.24892894E+00
3.06987607E+00	,	1.24822951E+00
3.06654671E+00	,	1.24656586E+00
3.05862592E+00	,	1.24260815E+00
3.04277803E+00	,	1.23469015E+00
3.01105599E+00	,	1.21884349E+00
2.97355750E+00	,	1.19765268E+00
2.93656377E+00	,	1.17057753E+00
2.92009990E+00	,	1.13935738E+00
2.87608107E+00	,	1.11384177E+00
2.88998566E+00	,	1.11583946E+00
2.91493559E+00	,	1.12412439E+00
2.96483232E+00	,	1.14069303E+00
2.98013704E+00	,	1.14132403E+00
2.91293442E+00	,	1.10679060E+00
2.89358624E+00	,	1.09583939E+00
2.91558163E+00	,	1.10271982E+00
2.95956168E+00	,	1.11647662E+00
2.97714990E+00	,	1.12197791E+00
3.01232033E+00	,	1.13297821E+00
3.04877662E+00	,	1.14223433E+00
2.96632216E+00	,	1.10253780E+00
2.93330702E+00	,	1.08664679E+00
2.95147706E+00	,	1.09191370E+00
2.99204234E+00	,	1.10401064E+00
3.00826555E+00	,	1.10884834E+00
3.04070728E+00	,	1.11852203E+00
3.05368232E+00	,	1.12239090E+00
3.07962967E+00	,	1.13012762E+00
3.07540854E+00	,	1.12500833E+00
3.00058238E+00	,	1.09048599E+00
2.97064444E+00	,	1.07667434E+00
2.99760052E+00	,	1.08052224E+00
3.03775802E+00	,	1.08512748E+00
2.96320030E+00	,	1.04211456E+00
2.96340030E+00	,	1.04217288E+00
2.96387599E+00	,	1.04231160E+00
2.96487599E+00	,	1.04260323E+00
2.96587599E+00	,	1.04289485E+00
2.96687599E+00	,	1.04318648E+00
2.96787599E+00	,	1.04347811E+00
2.96887599E+00	,	1.04376973E+00
2.96987599E+00	,	1.04406136E+00
2.97087599E+00	,	1.04435298E+00
2.97187599E+00	,	1.04464460E+00
2.97287599E+00	,	1.04493623E+00
2.97387599E+00	,	1.04522785E+00
2.97487599E+00	,	1.04551948E+00
2.97587599E+00	,	1.04581110E+00
2.97687599E+00	,	1.04610273E+00
2.97787599E+00	,	1.04639435E+00
2.97887599E+00	,	1.04668598E+00
2.97987599E+00	,	1.04697760E+00
2.98087599E+00	,	1.04726922E+00
2.98187599E+00	,	1.04756085E+00
2.98287599E+00	,	1.04785247E+00
2.98387599E+00	,	1.04814410E+00
2.98487599E+00	,	1.04843572E+00
2.98587599E+00	,	1.04872734E+00
2.98687599E+00	,	1.04901896E+00
2.98787599E+00	,	1.04931059E+00
2.98887599E+00	,	1.04960221E+00
2.98907599E+00	,	1.04966053E+00
2.98917112E+00	,	1.04968828E+00
2.98939740E+00	,	1.04975427E+00
2.98941892E+00	,	1.04976054E+00
2.98947012E+00	,	1.04977547E+00
2.98949448E+00	,	1.04978258E+00
2.98895935E+00	,	1.04952776E+00
2.98786904E+00	,	1.04901109E+00
2.98527577E+00	,	1.04778221E+00
2.97910706E+00	,	1.04485913E+00
2.96676735E+00	,	1.03901216E+00
2.94207837E+00	,	1.02731488E+00
2.89266402E+00	,	1.00390760E+00
2.81900635E+00	,	9.65828738E-01
2.66642728E+00	,	8.91954248E-01
2.41097600E+00	,	7.68099060E-01
2.28167828E+00	,	6.55477017E-01
2.16965964E+00	,	4.96358799E-01
1.61394967E+00	,	1.80442182E-01
1.61414967E+00	,	1.80372076E-01
1.61462535E+00	,	1.80205283E-01
1.61562535E+00	,	1.79854143E-01
1.61662535E+00	,	1.79502585E-01
1.61762535E+00	,	1.79150557E-01
1.61862535E+00	,	1.78798296E-01
1.61962535E+00	,	1.78445109E-01
1.62062535E+00	,	1.78091924E-01
1.62162535E+00	,	1.77738054E-01
1.62262535E+00	,	1.77383732E-01
1.62362535E+00	,	1.77028964E-01
1.62462535E+00	,	1.76673751E-01
1.62562535E+00	,	1.76318098E-01
1.62662535E+00	,	1.75962007E-01
1.62762535E+00	,	1.75605483E-01
1.62862535E+00	,	1.75248530E-01
1.62962535E+00	,	1.74891149E-01
1.63062535E+00	,	1.74533346E-01
1.63162535E+00	,	1.74175123E-01
1.63182535E+00	,	1.74103228E-01
1.63184438E+00	,	1.74096397E-01
1.63126843E+00	,	1.73912390E-01
1.62977951E+00	,	1.73508446E-01
1.62623656E+00	,	1.72547520E-01
1.61914600E+00	,	1.70625173E-01
1.60494521E+00	,	1.66778408E-01
1.58410944E+00	,	1.59871081E-01
1.58853241E+00	,	1.50708363E-01
1.59576863E+00	,	1.32230212E-01
1.59819772E+00	,	1.24800387E-01
1.59910949E+00	,	1.21823782E-01
1.59946531E+00	,	1.20632463E-01
1.63815407E+00	,	1.21114078E-01
1.63835407E+00	,	1.21128864E-01
1.63882976E+00	,	1.21164033E-01
1.63982976E+00	,	1.21237967E-01
1.64082976E+00	,	1.21311900E-01
1.64182976E+00	,	1.21385833E-01
1.64282976E+00	,	1.21459767E-01
1.64382976E+00	,	1.21533700E-01
1.64482976E+00	,	1.21607633E-01
1.64582976E+00	,	1.21681566E-01
1.64682976E+00	,	1.21755500E-01
1.64782976E+00	,	1.21829433E-01
1.64882976E+00	,	1.21903366E-01
1.64982976E+00	,	1.21977300E-01
1.65082976E+00	,	1.22051233E-01
1.65182976E+00	,	1.22125166E-01
1.65282976E+00	,	1.22199099E-01
1.65382976E+00	,	1.22273033E-01
1.65482976E+00	,	1.22346966E-01
1.65582976E+00	,	1.22420899E-01
1.65682976E+00	,	1.22494832E-01
1.65782976E+00	,	1.22568766E-01
1.65882976E+00	,	1.22642699E-01
1.65982976E+00	,	1.22716632E-01
1.66082976E+00	,	1.22790565E-01
1.66182976E+00	,	1.22864499E-01
1.66282976E+00	,	1.22938432E-01
1.66382976E+00	,	1.23012365E-01
1.66482976E+00	,	1.23086298E-01
1.66582976E+00	,	1.23160231E-01
1.66586976E+00	,	1.23163189E-01
1.66588878E+00	,	1.23164596E-01


==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha25/modeIprop_3Dsolids_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.03223382E+00
2.00000000E-03	,	2.06446764E+00
3.00000000E-03	,	3.09670147E+00
4.00000000E-03	,	4.12893529E+00
5.00000000E-03	,	5.16116911E+00
6.00000000E-03	,	6.19340293E+00
7.00000000E-03	,	7.22563676E+00
8.00000000E-03	,	8.25787058E+00
9.00000000E-03	,	9.29010440E+00
1.00000000E-02	,	1.03223382E+01
1.10000000E-02	,	1.13545720E+01
1.20000000E-02	,	1.23868059E+01
1.30000000E-02	,	1.34190397E+01
1.40000000E-02	,	1.44512735E+01
1.50000000E-02	,	1.54835073E+01
1.60000000E-02	,	1.65157412E+01
1.70000000E-02	,	1.75479750E+01
1.80000000E-02	,	1.85802088E+01
1.90000000E-02	,	1.96124426E+01
2.00000000E-02	,	2.06446764E+01
2.10000000E-02	,	2.16769103E+01
2.20000000E-02	,	2.27091441E+01
2.30000000E-02	,	2.36660742E+01
2.40000000E-02	,	2.45604918E+01
2.50000000E-02	,	2.54532804E+01
2.60000000E-02	,	2.63449043E+01
2.70000000E-02	,	2.72356765E+01
2.80000000E-02	,	2.81258151E+01
2.90000000E-02	,	2.90154743E+01
3.00000000E-02	,	2.99047654E+01
3.10000000E-02	,	3.07937695E+01
3.20000000E-02	,	3.16718052E+01
3.30000000E-02	,	3.23113625E+01
3.40000000E-02	,	3.29425701E+01
3.50000000E-02	,	3.35681099E+01
3.60000000E-02	,	3.41896970E+01
3.70000000E-02	,	3.48084691E+01
3.80000000E-02	,	3.54251867E+01
3.90000000E-02	,	3.48743947E+01
3.73259746E-02	,	3.16590428E+01
4.15240641E-02	,	3.26805723E+01
4.21768353E-02	,	3.04799778E+01
4.46939966E-02	,	2.85198073E+01
5.04060625E-02	,	2.79235572E+01
5.62011562E-02	,	2.66617745E+01
5.98188950E-02	,	2.43670568E+01
6.60609174E-02	,	2.31413335E+01
7.54610108E-02	,	2.23762561E+01
8.44986606E-02	,	2.15037042E+01
9.18511249E-02	,	1.96020362E+01
1.02424352E-01	,	1.83877144E+01
1.14441862E-01	,	1.74326770E+01
1.27328056E-01	,	1.66099644E+01
1.40890138E-01	,	1.58754216E+01
1.55057295E-01	,	1.52090582E+01
1.69798185E-01	,	1.45989704E+01
1.85094849E-01	,	1.40366672E+01
2.00934289E-01	,	1.35155254E+01
2.17305609E-01	,	1.30301596E+01
2.34198949E-01	,	1.25760954E+01
2.51605006E-01	,	1.21495632E+01
2.69514762E-01	,	1.17473538E+01
2.87919283E-01	,	1.13667097E+01
3.06809539E-01	,	1.10052419E+01
3.26176244E-01	,	1.06608642E+01
3.46009683E-01	,	1.03317415E+01
3.66299549E-01	,	1.00162476E+01
3.87034760E-01	,	9.71293131E+00
4.08203275E-01	,	9.42048913E+00
4.29791889E-01	,	9.13774199E+00
4.51786023E-01	,	8.86361653E+00
4.74169474E-01	,	8.59712912E+00
4.96924165E-01	,	8.33737263E+00
5.20029854E-01	,	8.08350516E+00
5.43463828E-01	,	7.83474066E+00
5.67200578E-01	,	7.59034108E+00
5.91211461E-01	,	7.34960996E+00
6.15464345E-01	,	7.11188728E+00
6.39923259E-01	,	6.87654532E+00
6.64547993E-01	,	6.64298526E+00
6.89293608E-01	,	6.41063356E+00


==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha5/modeIprop_3Dsolids_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	9.60292065E-01
2.00000000E-03	,	1.92058413E+00
3.00000000E-03	,	2.88087620E+00
4.00000000E-03	,	3.84116826E+00
5.00000000E-03	,	4.80146033E+00
6.00000000E-03	,	5.76175239E+00
7.00000000E-03	,	6.72204446E+00
8.00000000E-03	,	7.68233652E+00
9.00000000E-03	,	8.64262859E+00
1.00000000E-02	,	9.60292065E+00
1.10000000E-02	,	1.05632127E+01
1.20000000E-02	,	1.15235048E+01
1.30000000E-02	,	1.24837968E+01
1.40000000E-02	,	1.34440889E+01
1.50000000E-02	,	1.44043810E+01
1.60000000E-02	,	1.53646730E+01
1.70000000E-02	,	1.63249651E+01
1.80000000E-02	,	1.72852572E+01
1.90000000E-02	,	1.82455492E+01
2.00000000E-02	,	1.92058413E+01
2.10000000E-02	,	2.01661334E+01
2.20000000E-02	,	2.11264254E+01
2.30000000E-02	,	2.20867175E+01
2.40000000E-02	,	2.30470096E+01
2.50000000E-02	,	2.40073016E+01
2.60000000E-02	,	2.49675937E+01
2.70000000E-02	,	2.59278858E+01
2.80000000E-02	,	2.68881778E+01
2.90000000E-02	,	2.78484699E+01
3.00000000E-02	,	2.88087620E+01
3.10000000E-02	,	2.97690540E+01
3.20000000E-02	,	3.07293461E+01
3.30000000E-02	,	3.16896381E+01
3.40000000E-02	,	3.26499302E+01
3.50000000E-02	,	3.36102223E+01
3.60000000E-02	,	3.45705143E+01
3.70000000E-02	,	3.55308064E+01
3.72000000E-02	,	3.57228648E+01
3.72951366E-02	,	3.58142237E+01
3.73403914E-02	,	3.58576816E+01
3.73619184E-02	,	3.58783537E+01


==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha5/modeIprop_3Dsolids_1.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.02637982E+00
2.00000000E-03	,	2.05275965E+00
3.00000000E-03	,	3.07913947E+00
4.00000000E-03	,	4.10551929E+00
5.00000000E-03	,	5.13189912E+00
6.00000000E-03	,	6.15827894E+00
7.00000000E-03	,	7.18465876E+00
8.00000000E-03	,	8.21103858E+00
9.00000000E-03	,	9.23741841E+00
1.00000000E-02	,	1.02637982E+01
1.10000000E-02	,	1.12901781E+01
1.20000000E-02	,	1.23165579E+01
1.30000000E-02	,	1.33429377E+01
1.40000000E-02	,	1.43693175E+01
1.50000000E-02	,	1.53956973E+01
1.60000000E-02	,	1.64220772E+01
1.70000000E-02	,	1.74484570E+01
1.80000000E-02	,	1.84748368E+01
1.90000000E-02	,	1.95012166E+01
2.00000000E-02	,	2.05275965E+01
2.10000000E-02	,	2.15539763E+01
2.20000000E-02	,	2.25803561E+01
2.30000000E-02	,	2.36067359E+01
2.40000000E-02	,	2.46331158E+01
2.50000000E-02	,	2.56594956E+01
2.60000000E-02	,	2.66858754E+01
2.70000000E-02	,	2.77122552E+01
2.80000000E-02	,	2.87386350E+01
2.90000000E-02	,	2.97650149E+01
3.00000000E-02	,	3.07913947E+01
3.10000000E-02	,	3.18177745E+01
3.20000000E-02	,	3.28441543E+01
3.30000000E-02	,	3.38705342E+01
3.40000000E-02	,	3.48969140E+01
3.50000000E-02	,	3.59232938E+01
3.60000000E-02	,	3.69496736E+01
3.70000000E-02	,	3.79760535E+01
3.80000000E-02	,	3.90024333E+01
3.90000000E-02	,	4.00288131E+01
4.00000000E-02	,	4.10551929E+01
4.02000000E-02	,	4.12604689E+01
4.02951366E-02	,	4.13581151E+01
4.05214107E-02	,	4.15903584E+01
4.05429377E-02	,	4.16124532E+01
4.05941377E-02	,	4.16650039E+01
4.06184926E-02	,	4.16900013E+01


==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha5/modeIprop_3Dsolids_2.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.26298384E+00
2.00000000E-03	,	2.52596768E+00
3.00000000E-03	,	3.78895153E+00
4.00000000E-03	,	5.05193537E+00
5.00000000E-03	,	6.31491921E+00
6.00000000E-03	,	7.57790305E+00
7.00000000E-03	,	8.84088689E+00
8.00000000E-03	,	1.01038707E+01
9.00000000E-03	,	1.13668546E+01
1.00000000E-02	,	1.26298384E+01
1.10000000E-02	,	1.38928223E+01
1.20000000E-02	,	1.51558061E+01
1.30000000E-02	,	1.64187899E+01
1.40000000E-02	,	1.76817738E+01
1.50000000E-02	,	1.89447576E+01
1.60000000E-02	,	2.02077415E+01
1.70000000E-02	,	2.14707253E+01
1.80000000E-02	,	2.27337092E+01
1.90000000E-02	,	2.39966930E+01
2.00000000E-02	,	2.52596768E+01
2.10000000E-02	,	2.65226607E+01
2.20000000E-02	,	2.77856445E+01
2.30000000E-02	,	2.90486284E+01
2.40000000E-02	,	3.03116122E+01
2.50000000E-02	,	3.15745961E+01
2.60000000E-02	,	3.28375799E+01
2.70000000E-02	,	3.41005637E+01
2.80000000E-02	,	3.53635476E+01
2.90000000E-02	,	3.66265314E+01
3.00000000E-02	,	3.78895153E+01
3.10000000E-02	,	3.91524991E+01
3.20000000E-02	,	4.04154829E+01
3.30000000E-02	,	4.16784668E+01
3.40000000E-02	,	4.29414506E+01
3.50000000E-02	,	4.42044345E+01
3.60000000E-02	,	4.54674183E+01
3.70000000E-02	,	4.67304022E+01
3.80000000E-02	,	4.79933860E+01
3.90000000E-02	,	4.92563698E+01
4.00000000E-02	,	5.05193537E+01
4.10000000E-02	,	5.17823375E+01
4.20000000E-02	,	5.30453214E+01
4.30000000E-02	,	5.43083052E+01
4.40000000E-02	,	5.55712891E+01
4.42000000E-02	,	5.58238858E+01
4.42951366E-02	,	5.59440418E+01


==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha50/Traction_3Dsolids_0.5mm_step1.txt <==
S,   TI
58.00, 2.071e-08
57.50, 2.015e-08
57.50, 1.973e-08
57.00, 1.916e-08
57.00, 1.875e-08
56.50, 1.818e-08
56.50, 1.776e-08
56.00, 1.719e-08
56.00, 1.678e-08
55.50, 1.621e-08
55.50, 1.579e-08
55.00, 1.523e-08
55.00, 1.482e-08
54.50, 1.425e-08
54.50, 1.385e-08
54.00, 1.329e-08
54.00, 1.288e-08
53.50, 1.233e-08
53.50, 1.193e-08
53.00, 1.138e-08
53.00, 1.099e-08
52.50, 1.045e-08
52.50, 1.006e-08
52.00, 9.527e-09
52.00, 9.143e-09
51.50, 8.623e-09
51.50, 8.246e-09
51.00, 7.736e-09
51.00, 7.367e-09
50.50, 6.869e-09
50.50, 6.508e-09
50.00, 6.022e-09
50.00, 5.671e-09
49.50, 5.198e-09
49.50, 4.856e-09
49.00, 4.396e-09
49.00, 4.064e-09
48.50, 3.616e-09
48.50, 3.293e-09
48.00, 2.856e-09
48.00, 2.538e-09
47.50, 2.107e-09
47.50, 1.786e-09
47.00, 1.341e-09
47.00, 9.769e-10
46.50, 49.19
46.00, 45.01
45.50, 9.227
45.50, 8.429
45.00, 3.158
45.00, 0.7257
44.50, 0.1519
44.50, -0.3820
44.00, -1.267
44.00, -1.707
43.50, -2.024
43.50, -2.204
43.00, -2.378
43.00, -2.458
42.50, -2.504
42.50, -2.514
42.00, -2.495
42.00, -2.466
41.50, -2.407
41.50, -2.356
41.00, -2.274
41.00, -2.211
40.50, -2.119
40.50, -2.050
40.00, -1.955
40.00, -1.885
39.50, -1.790
39.50, -1.722
39.00, -1.631
39.00, -1.566
38.50, -1.480
38.50, -1.419
38.00, -1.339
38.00, -1.282
37.50, -1.208
37.50, -1.157
37.00, -1.089
37.00, -1.042
36.50, -0.9806
36.50, -0.9379
36.00, -0.8824
36.00, -0.8439
35.50, -0.7940
35.50, -0.7593
35.00, -0.7146
35.00, -0.6835
34.50, -0.6435
34.50, -0.6157
34.00, -0.5800
34.00, -0.5553
33.50, -0.5235
33.50, -0.5015
33.00, -0.4732
33.00, -0.4536
32.50, -0.4285
32.50, -0.4111
32.00, -0.3889
32.00, -0.3735
31.50, -0.3537
31.50, -0.3401
31.00, -0.3226
31.00, -0.3105
30.50, -0.2950
30.50, -0.2843
30.00, -0.2706
30.00, -0.2611
29.50, -0.2489
29.50, -0.2405
29.00, -0.2297
29.00, -0.2223
28.50, -0.2127
28.50, -0.2061
28.00, -0.1976
28.00, -0.1917
27.50, -0.1841
27.50, -0.1789
27.00, -0.1721
27.00, -0.1674
26.50, -0.1614
26.50, -0.1572
26.00, -0.1518
26.00, -0.1481
25.50, -0.1432
25.50, -0.1399
25.00, -0.1355
25.00, -0.1325
24.50, -0.1286
24.50, -0.1258
24.00, -0.1223
24.00, -0.1199
23.50, -0.1167
23.50, -0.1144
23.00, -0.1116
23.00, -0.1096
22.50, -0.1070
22.50, -0.1052
22.00, -0.1028
22.00, -0.1012
21.50, -0.09910
21.50, -0.09764
21.00, -0.09577
21.00, -0.09447
20.50, -0.09281
20.50, -0.09167
20.00, -0.09022
20.00, -0.08923
19.50, -0.08799
19.50, -0.08715
19.00, -0.08611
19.00, -0.08543
18.50, -0.08460
18.50, -0.08408
18.00, -0.08347
18.00, -0.08311
17.50, -0.08274
17.50, -0.08255
17.00, -0.08242
17.00, -0.08241
16.50, -0.08254
16.50, -0.08273
16.00, -0.08312
16.00, -0.08352
15.50, -0.08420
15.50, -0.08482
15.00, -0.08581
15.00, -0.08666
14.50, -0.08798
14.50, -0.08907
14.00, -0.09073
14.00, -0.09206
13.50, -0.09407
13.50, -0.09566
13.00, -0.09801
13.00, -0.09985
12.50, -0.1025
12.50, -0.1046
12.00, -0.1076
12.00, -0.1099
11.50, -0.1132
11.50, -0.1156
11.00, -0.1191
11.00, -0.1217
10.50, -0.1252
10.50, -0.1278
10.00, -0.1313
10.00, -0.1338
9.500, -0.1370
9.500, -0.1392
9.000, -0.1420
9.000, -0.1437
8.500, -0.1456
8.500, -0.1465
8.000, -0.1471
8.000, -0.1469
7.500, -0.1458
7.500, -0.1441
7.000, -0.1405
7.000, -0.1369
6.500, -0.1303
6.500, -0.1242
6.000, -0.1140
6.000, -0.1050
5.500, -0.09058
5.500, -0.07837
5.000, -0.05946
5.000, -0.04410
4.500, -0.02106
4.500, -0.003212
4.000, 0.02250
4.000, 0.04114
3.500, 0.06636
3.500, 0.08262
3.000, 0.1019
3.000, 0.1108
2.500, 0.1161
2.500, 0.1112
2.000, 0.09240
2.000, 0.06674
1.500, 0.01540
1.500, -0.03748
1.000, -0.1306
1.000, -0.2083
0.5000, -0.3275
0.5000, -0.4387
0.000, -0.6232


==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha50/Traction_3Dsolids_0.5mm_step2.txt <==
S,   TI
58.00, 5.541e-08
57.50, 5.465e-08
57.50, 5.408e-08
57.00, 5.331e-08
57.00, 5.275e-08
56.50, 5.197e-08
56.50, 5.141e-08
56.00, 5.064e-08
56.00, 5.007e-08
55.50, 4.929e-08
55.50, 4.873e-08
55.00, 4.795e-08
55.00, 4.739e-08
54.50, 4.661e-08
54.50, 4.604e-08
54.00, 4.527e-08
54.00, 4.470e-08
53.50, 4.393e-08
53.50, 4.336e-08
53.00, 4.259e-08
53.00, 4.203e-08
52.50, 4.126e-08
52.50, 4.069e-08
52.00, 3.992e-08
52.00, 3.936e-08
51.50, 3.860e-08
51.50, 3.804e-08
51.00, 3.727e-08
51.00, 3.672e-08
50.50, 3.596e-08
50.50, 3.540e-08
50.00, 3.465e-08
50.00, 3.409e-08
49.50, 3.334e-08
49.50, 3.279e-08
49.00, 3.205e-08
49.00, 3.150e-08
48.50, 3.076e-08
48.50, 3.022e-08
48.00, 2.948e-08
48.00, 2.895e-08
47.50, 2.822e-08
47.50, 2.768e-08
47.00, 2.696e-08
47.00, 2.643e-08
46.50, 2.571e-08
46.50, 2.519e-08
46.00, 2.448e-08
46.00, 2.397e-08
45.50, 2.327e-08
45.50, 2.275e-08
45.00, 2.206e-08
45.00, 2.156e-08
44.50, 2.087e-08
44.50, 2.038e-08
44.00, 1.970e-08
44.00, 1.921e-08
43.50, 1.854e-08
43.50, 1.806e-08
43.00, 1.741e-08
43.00, 1.693e-08
42.50, 1.629e-08
42.50, 1.582e-08
42.00, 1.519e-08
42.00, 1.473e-08
41.50, 1.411e-08
41.50, 1.366e-08
41.00, 1.305e-08
41.00, 1.261e-08
40.50, 1.202e-08
40.50, 1.158e-08
40.00, 1.100e-08
40.00, 1.058e-08
39.50, 1.002e-08
39.50, 9.607e-09
39.00, 9.055e-09
39.00, 8.656e-09
38.50, 8.120e-09
38.50, 7.733e-09
38.00, 7.212e-09
38.00, 6.837e-09
37.50, 6.333e-09
37.50, 5.970e-09
37.00, 5.483e-09
37.00, 5.132e-09
36.50, 4.662e-09
36.50, 4.324e-09
36.00, 3.870e-09
36.00, 3.543e-09
35.50, 3.105e-09
35.50, 2.788e-09
35.00, 2.361e-09
35.00, 2.050e-09
34.50, 1.625e-09
34.50, 1.290e-09
34.00, 7.776
34.00, 28.78
33.50, 51.44
33.50, 21.13
33.00, 13.66
33.00, 9.224
32.50, 4.588
32.50, 2.314
32.00, 0.7393
32.00, -0.1893
31.50, -1.151
31.50, -1.668
31.00, -2.119
31.00, -2.365
30.50, -2.585
30.50, -2.692
30.00, -2.766
30.00, -2.789
29.50, -2.780
29.50, -2.755
29.00, -2.696
29.00, -2.644
28.50, -2.558
28.50, -2.490
28.00, -2.391
28.00, -2.316
27.50, -2.212
27.50, -2.136
27.00, -2.031
27.00, -1.956
26.50, -1.855
26.50, -1.783
26.00, -1.688
26.00, -1.620
25.50, -1.531
25.50, -1.469
25.00, -1.387
25.00, -1.329
24.50, -1.254
24.50, -1.202
24.00, -1.134
24.00, -1.086
23.50, -1.024
23.50, -0.9816
23.00, -0.9263
23.00, -0.8878
22.50, -0.8382
22.50, -0.8039
22.00, -0.7596
22.00, -0.7290
21.50, -0.6896
21.50, -0.6624
21.00, -0.6274
21.00, -0.6033
20.50, -0.5724
20.50, -0.5512
20.00, -0.5239
20.00, -0.5052
19.50, -0.4813
19.50, -0.4649
19.00, -0.4440
19.00, -0.4297
18.50, -0.4114
18.50, -0.3990
18.00, -0.3832
18.00, -0.3725
17.50, -0.3590
17.50, -0.3498
17.00, -0.3383
17.00, -0.3305
16.50, -0.3209
16.50, -0.3144
16.00, -0.3064
16.00, -0.3012
15.50, -0.2948
15.50, -0.2906
15.00, -0.2857
15.00, -0.2826
14.50, -0.2790
14.50, -0.2768
14.00, -0.2745
14.00, -0.2733
13.50, -0.2722
13.50, -0.2718
13.00, -0.2718
13.00, -0.2723
12.50, -0.2733
12.50, -0.2745
12.00, -0.2765
12.00, -0.2784
11.50, -0.2813
11.50, -0.2837
11.00, -0.2873
11.00, -0.2901
10.50, -0.2943
10.50, -0.2975
10.00, -0.3020
10.00, -0.3054
9.500, -0.3099
9.500, -0.3131
9.000, -0.3174
9.000, -0.3202
8.500, -0.3236
8.500, -0.3256
8.000, -0.3277
8.000, -0.3285
7.500, -0.3285
7.500, -0.3274
7.000, -0.3246
7.000, -0.3211
6.500, -0.3145
6.500, -0.3079
6.000, -0.2967
6.000, -0.2864
5.500, -0.2697
5.500, -0.2553
5.000, -0.2328
5.000, -0.2143
4.500, -0.1864
4.500, -0.1647
4.000, -0.1334
4.000, -0.1107
3.500, -0.08008
3.500, -0.06060
3.000, -0.03800
3.000, -0.02825
2.500, -0.02420
2.500, -0.03278
2.000, -0.06025
2.000, -0.09604
1.500, -0.1664
1.500, -0.2357
1.000, -0.3549
1.000, -0.4563
0.5000, -0.6139
0.5000, -0.7178
0.000, -0.8440


==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha50/Traction_3Dsolids_0.5mm_step2_other.txt <==
S, TI
58.00, 9.416e-08
57.50, 9.320e-08
57.50, 9.250e-08
57.00, 9.153e-08
57.00, 9.083e-08
56.50, 8.986e-08
56.50, 8.916e-08
56.00, 8.819e-08
56.00, 8.748e-08
55.50, 8.652e-08
55.50, 8.581e-08
55.00, 8.484e-08
55.00, 8.413e-08
54.50, 8.316e-08
54.50, 8.245e-08
54.00, 8.149e-08
54.00, 8.078e-08
53.50, 7.981e-08
53.50, 7.910e-08
53.00, 7.813e-08
53.00, 7.742e-08
52.50, 7.645e-08
52.50, 7.574e-08
52.00, 7.478e-08
52.00, 7.407e-08
51.50, 7.310e-08
51.50, 7.239e-08
51.00, 7.143e-08
51.00, 7.072e-08
50.50, 6.976e-08
50.50, 6.905e-08
50.00, 6.809e-08
50.00, 6.739e-08
49.50, 6.643e-08
49.50, 6.573e-08
49.00, 6.477e-08
49.00, 6.407e-08
48.50, 6.312e-08
48.50, 6.242e-08
48.00, 6.147e-08
48.00, 6.077e-08
47.50, 5.983e-08
47.50, 5.913e-08
47.00, 5.819e-08
47.00, 5.750e-08
46.50, 5.656e-08
46.50, 5.587e-08
46.00, 5.494e-08
46.00, 5.425e-08
45.50, 5.332e-08
45.50, 5.264e-08
45.00, 5.172e-08
45.00, 5.104e-08
44.50, 5.012e-08
44.50, 4.945e-08
44.00, 4.853e-08
44.00, 4.787e-08
43.50, 4.696e-08
43.50, 4.629e-08
43.00, 4.539e-08
43.00, 4.473e-08
42.50, 4.383e-08
42.50, 4.318e-08
42.00, 4.229e-08
42.00, 4.164e-08
41.50, 4.076e-08
41.50, 4.012e-08
41.00, 3.924e-08
41.00, 3.860e-08
40.50, 3.773e-08
40.50, 3.710e-08
40.00, 3.624e-08
40.00, 3.562e-08
39.50, 3.477e-08
39.50, 3.415e-08
39.00, 3.331e-08
39.00, 3.269e-08
38.50, 3.186e-08
38.50, 3.125e-08
38.00, 3.043e-08
38.00, 2.983e-08
37.50, 2.902e-08
37.50, 2.843e-08
37.00, 2.763e-08
37.00, 2.704e-08
36.50, 2.625e-08
36.50, 2.567e-08
36.00, 2.489e-08
36.00, 2.433e-08
35.50, 2.356e-08
35.50, 2.300e-08
35.00, 2.224e-08
35.00, 2.169e-08
34.50, 2.095e-08
34.50, 2.041e-08
34.00, 1.968e-08
34.00, 1.914e-08
33.50, 1.843e-08
33.50, 1.791e-08
33.00, 1.720e-08
33.00, 1.669e-08
32.50, 1.600e-08
32.50, 1.550e-08
32.00, 1.483e-08
32.00, 1.434e-08
31.50, 1.368e-08
31.50, 1.320e-08
31.00, 1.256e-08
31.00, 1.209e-08
30.50, 1.147e-08
30.50, 1.101e-08
30.00, 1.040e-08
30.00, 9.962e-09
29.50, 9.369e-09
29.50, 8.942e-09
29.00, 8.367e-09
29.00, 7.953e-09
28.50, 7.397e-09
28.50, 6.997e-09
28.00, 6.460e-09
28.00, 6.074e-09
27.50, 5.556e-09
27.50, 5.184e-09
27.00, 4.685e-09
27.00, 4.327e-09
26.50, 3.847e-09
26.50, 3.502e-09
26.00, 3.038e-09
26.00, 2.703e-09
25.50, 2.250e-09
25.50, 1.917e-09
25.00, 1.460e-09
25.00, 1.090e-09
24.50, 25.78
24.50, 43.87
24.00, 54.82
23.50, 9.194
23.50, 10.11
23.00, 3.096
23.00, 0.3181
22.50, -0.2587
22.50, -0.8276
22.00, -1.805
22.00, -2.283
21.50, -2.614
21.50, -2.799
21.00, -2.975
21.00, -3.052
20.50, -3.088
20.50, -3.088
20.00, -3.054
20.00, -3.013
19.50, -2.936
19.50, -2.871
19.00, -2.772
19.00, -2.695
18.50, -2.585
18.50, -2.504
18.00, -2.392
18.00, -2.311
17.50, -2.201
17.50, -2.122
17.00, -2.017
17.00, -1.943
16.50, -1.846
16.50, -1.777
16.00, -1.687
16.00, -1.624
15.50, -1.543
15.50, -1.486
15.00, -1.412
15.00, -1.362
14.50, -1.296
14.50, -1.251
14.00, -1.193
14.00, -1.154
13.50, -1.104
13.50, -1.069
13.00, -1.026
13.00, -0.9961
12.50, -0.9589
12.50, -0.9338
12.00, -0.9025
12.00, -0.8816
11.50, -0.8556
11.50, -0.8383
11.00, -0.8172
11.00, -0.8032
10.50, -0.7863
10.50, -0.7753
10.00, -0.7621
10.00, -0.7535
9.500, -0.7433
9.500, -0.7367
9.000, -0.7288
9.000, -0.7236
8.500, -0.7173
8.500, -0.7129
8.000, -0.7071
8.000, -0.7028
7.500, -0.6967
7.500, -0.6916
7.000, -0.6840
7.000, -0.6773
6.500, -0.6669
6.500, -0.6578
6.000, -0.6434
6.000, -0.6310
5.500, -0.6115
5.500, -0.5952
5.000, -0.5702
5.000, -0.5499
4.500, -0.5197
4.500, -0.4965
4.000, -0.4634
4.000, -0.4398
3.500, -0.4086
3.500, -0.3895
3.000, -0.3688
3.000, -0.3621
2.500, -0.3644
2.500, -0.3800
2.000, -0.4202
2.000, -0.4686
1.500, -0.5604
1.500, -0.6469
1.000, -0.7913
1.000, -0.9168
0.5000, -1.115
0.5000, -1.199
0.000, -1.230

==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha50/Traction_3Dsolids_0.5mm_step3.txt <==
S,   TI
58.00, 1.238e-07
57.50, 1.228e-07
57.50, 1.220e-07
57.00, 1.210e-07
57.00, 1.202e-07
56.50, 1.192e-07
56.50, 1.184e-07
56.00, 1.174e-07
56.00, 1.167e-07
55.50, 1.156e-07
55.50, 1.149e-07
55.00, 1.138e-07
55.00, 1.131e-07
54.50, 1.120e-07
54.50, 1.113e-07
54.00, 1.102e-07
54.00, 1.095e-07
53.50, 1.084e-07
53.50, 1.077e-07
53.00, 1.066e-07
53.00, 1.059e-07
52.50, 1.048e-07
52.50, 1.041e-07
52.00, 1.030e-07
52.00, 1.023e-07
51.50, 1.012e-07
51.50, 1.005e-07
51.00, 9.944e-08
51.00, 9.868e-08
50.50, 9.765e-08
50.50, 9.689e-08
50.00, 9.585e-08
50.00, 9.509e-08
49.50, 9.406e-08
49.50, 9.330e-08
49.00, 9.227e-08
49.00, 9.151e-08
48.50, 9.048e-08
48.50, 8.972e-08
48.00, 8.869e-08
48.00, 8.794e-08
47.50, 8.691e-08
47.50, 8.616e-08
47.00, 8.513e-08
47.00, 8.438e-08
46.50, 8.336e-08
46.50, 8.261e-08
46.00, 8.159e-08
46.00, 8.084e-08
45.50, 7.982e-08
45.50, 7.908e-08
45.00, 7.806e-08
45.00, 7.732e-08
44.50, 7.630e-08
44.50, 7.556e-08
44.00, 7.456e-08
44.00, 7.382e-08
43.50, 7.281e-08
43.50, 7.208e-08
43.00, 7.108e-08
43.00, 7.034e-08
42.50, 6.935e-08
42.50, 6.862e-08
42.00, 6.763e-08
42.00, 6.690e-08
41.50, 6.591e-08
41.50, 6.519e-08
41.00, 6.421e-08
41.00, 6.349e-08
40.50, 6.251e-08
40.50, 6.179e-08
40.00, 6.082e-08
40.00, 6.011e-08
39.50, 5.914e-08
39.50, 5.843e-08
39.00, 5.747e-08
39.00, 5.677e-08
38.50, 5.581e-08
38.50, 5.511e-08
38.00, 5.416e-08
38.00, 5.347e-08
37.50, 5.252e-08
37.50, 5.183e-08
37.00, 5.090e-08
37.00, 5.021e-08
36.50, 4.928e-08
36.50, 4.860e-08
36.00, 4.768e-08
36.00, 4.700e-08
35.50, 4.609e-08
35.50, 4.542e-08
35.00, 4.451e-08
35.00, 4.385e-08
34.50, 4.295e-08
34.50, 4.229e-08
34.00, 4.140e-08
34.00, 4.075e-08
33.50, 3.986e-08
33.50, 3.922e-08
33.00, 3.834e-08
33.00, 3.770e-08
32.50, 3.684e-08
32.50, 3.621e-08
32.00, 3.535e-08
32.00, 3.472e-08
31.50, 3.388e-08
31.50, 3.326e-08
31.00, 3.242e-08
31.00, 3.181e-08
30.50, 3.098e-08
30.50, 3.038e-08
30.00, 2.956e-08
30.00, 2.897e-08
29.50, 2.816e-08
29.50, 2.757e-08
29.00, 2.678e-08
29.00, 2.620e-08
28.50, 2.542e-08
28.50, 2.485e-08
28.00, 2.408e-08
28.00, 2.351e-08
27.50, 2.276e-08
27.50, 2.220e-08
27.00, 2.146e-08
27.00, 2.091e-08
26.50, 2.018e-08
26.50, 1.965e-08
26.00, 1.893e-08
26.00, 1.841e-08
25.50, 1.770e-08
25.50, 1.719e-08
25.00, 1.649e-08
25.00, 1.599e-08
24.50, 1.532e-08
24.50, 1.483e-08
24.00, 1.416e-08
24.00, 1.368e-08
23.50, 1.304e-08
23.50, 1.257e-08
23.00, 1.194e-08
23.00, 1.149e-08
22.50, 1.087e-08
22.50, 1.043e-08
22.00, 9.836e-09
22.00, 9.406e-09
21.50, 8.829e-09
21.50, 8.412e-09
21.00, 7.853e-09
21.00, 7.450e-09
20.50, 6.910e-09
20.50, 6.521e-09
20.00, 6.000e-09
20.00, 5.625e-09
19.50, 5.123e-09
19.50, 4.762e-09
19.00, 4.280e-09
19.00, 3.933e-09
18.50, 3.468e-09
18.50, 3.134e-09
18.00, 2.684e-09
18.00, 2.358e-09
17.50, 1.918e-09
17.50, 1.583e-09
17.00, 1.110e-09
17.00, 11.22
16.50, 46.09
16.50, 48.99
16.00, 18.83
16.00, 7.243
15.50, 5.757
15.50, 4.141
15.00, 1.213
15.00, -0.2035
14.50, -1.146
14.50, -1.712
14.00, -2.318
14.00, -2.637
13.50, -2.904
13.50, -3.042
13.00, -3.153
13.00, -3.197
12.50, -3.208
12.50, -3.196
12.00, -3.152
12.00, -3.108
11.50, -3.033
11.50, -2.972
11.00, -2.882
11.00, -2.815
10.50, -2.719
10.50, -2.650
10.00, -2.555
10.00, -2.488
9.500, -2.398
9.500, -2.334
9.000, -2.250
9.000, -2.192
8.500, -2.115
8.500, -2.061
8.000, -1.992
8.000, -1.944
7.500, -1.881
7.500, -1.837
7.000, -1.780
7.000, -1.740
6.500, -1.687
6.500, -1.650
6.000, -1.600
6.000, -1.565
5.500, -1.518
5.500, -1.483
5.000, -1.437
5.000, -1.404
4.500, -1.360
4.500, -1.328
4.000, -1.287
4.000, -1.260
3.500, -1.227
3.500, -1.209
3.000, -1.193
3.000, -1.191
2.500, -1.203
2.500, -1.228
2.000, -1.284
2.000, -1.345
1.500, -1.457
1.500, -1.558
1.000, -1.723
1.000, -1.870
0.5000, -2.105
0.5000, -2.173
0.000, -2.125

==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha50/Traction_3Dsolids_2.0mm_step1.txt <==
S,   TI
58.00, 2.274e-08
56.00, 2.016e-08
56.00, 1.829e-08
54.00, 1.574e-08
54.00, 1.392e-08
52.00, 1.149e-08
52.00, 9.772e-09
50.00, 7.512e-09
50.00, 5.949e-09
48.00, 3.936e-09
48.00, 2.534e-09
46.00, 13.60
46.00, 39.33
44.00, 0.9898
44.00, -10.50
42.00, -3.547
42.00, -1.449
40.00, -2.672
40.00, -2.798
38.00, -1.922
38.00, -1.516
36.00, -1.285
36.00, -1.109
34.00, -0.8576
34.00, -0.7158
32.00, -0.5792
32.00, -0.4959
30.00, -0.4050
30.00, -0.3517
28.00, -0.2969
28.00, -0.2642
26.00, -0.2294
26.00, -0.2085
24.00, -0.1860
24.00, -0.1723
22.00, -0.1570
22.00, -0.1475
20.00, -0.1368
20.00, -0.1300
18.00, -0.1224
18.00, -0.1176
16.00, -0.1123
16.00, -0.1090
14.00, -0.1057
14.00, -0.1038
12.00, -0.1022
12.00, -0.1018
10.00, -0.1022
10.00, -0.1030
8.000, -0.1049
8.000, -0.1078
6.000, -0.1136
6.000, -0.1158
4.000, -0.1158
4.000, -0.1288
2.000, -0.1644
2.000, -0.1239
0.000, 0.02251

==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha50/Traction_3Dsolids_2.0mm_step2.txt <==
S,   TI
58.00, 4.383e-08
56.00, 4.109e-08
56.00, 3.909e-08
54.00, 3.635e-08
54.00, 3.437e-08
52.00, 3.167e-08
52.00, 2.972e-08
50.00, 2.709e-08
50.00, 2.520e-08
48.00, 2.265e-08
48.00, 2.083e-08
46.00, 1.840e-08
46.00, 1.667e-08
44.00, 1.438e-08
44.00, 1.277e-08
42.00, 1.065e-08
42.00, 9.163e-09
40.00, 7.235e-09
40.00, 5.909e-09
38.00, 4.216e-09
38.00, 3.033e-09
36.00, 1.494e-09
36.00, 12.85
34.00, 50.97
34.00, -37.17
32.00, -2.524
32.00, 6.776
30.00, -2.459
30.00, -4.791
28.00, -1.928
28.00, -0.9962
26.00, -1.313
26.00, -1.286
24.00, -0.8959
24.00, -0.7158
22.00, -0.6142
22.00, -0.5399
20.00, -0.4385
20.00, -0.3825
18.00, -0.3311
18.00, -0.3003
16.00, -0.2676
16.00, -0.2492
14.00, -0.2315
14.00, -0.2218
12.00, -0.2131
12.00, -0.2093
10.00, -0.2075
10.00, -0.2080
8.000, -0.2113
8.000, -0.2167
6.000, -0.2282
6.000, -0.2342
4.000, -0.2390
4.000, -0.2632
2.000, -0.3243
2.000, -0.2678
0.000, -0.05232

==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha50/Traction_3Dsolids_2.0mm_step2_other.txt <==
S, TI
58.00, 6.279e-08
56.00, 6.004e-08
56.00, 6.004e-08
58.00, 6.279e-08
56.00, 5.803e-08
54.00, 5.528e-08
54.00, 5.528e-08
56.00, 5.803e-08
54.00, 5.327e-08
52.00, 5.054e-08
52.00, 5.054e-08
54.00, 5.327e-08
52.00, 4.855e-08
50.00, 4.585e-08
50.00, 4.585e-08
52.00, 4.855e-08
50.00, 4.389e-08
48.00, 4.124e-08
48.00, 4.124e-08
50.00, 4.389e-08
48.00, 3.931e-08
46.00, 3.672e-08
46.00, 3.672e-08
48.00, 3.931e-08
46.00, 3.484e-08
44.00, 3.231e-08
44.00, 3.231e-08
46.00, 3.484e-08
44.00, 3.049e-08
42.00, 2.804e-08
42.00, 2.804e-08
44.00, 3.049e-08
42.00, 2.628e-08
40.00, 2.393e-08
40.00, 2.393e-08
42.00, 2.628e-08
40.00, 2.224e-08
38.00, 1.999e-08
38.00, 1.999e-08
40.00, 2.224e-08
38.00, 1.839e-08
36.00, 1.627e-08
36.00, 1.627e-08
38.00, 1.839e-08
36.00, 1.477e-08
34.00, 1.278e-08
34.00, 1.278e-08
36.00, 1.477e-08
34.00, 1.139e-08
32.00, 9.564e-09
32.00, 9.564e-09
34.00, 1.139e-08
32.00, 8.291e-09
30.00, 6.641e-09
30.00, 6.641e-09
32.00, 8.291e-09
30.00, 5.506e-09
28.00, 4.055e-09
28.00, 4.055e-09
30.00, 5.506e-09
28.00, 3.058e-09
26.00, 1.783e-09
26.00, 1.783e-09
28.00, 3.058e-09
26.00, 1.032e-09
24.00, 45.49
24.00, 45.49
24.00, -22.64
22.00, -1.443
22.00, -1.443
24.00, -22.64
22.00, 4.013
20.00, -2.280
20.00, -2.280
22.00, 4.013
20.00, -3.838
18.00, -1.803
18.00, -1.803
20.00, -3.838
18.00, -1.116
16.00, -1.273
16.00, -1.273
18.00, -1.116
16.00, -1.215
14.00, -0.8995
14.00, -0.8995
16.00, -1.215
14.00, -0.7502
12.00, -0.6575
12.00, -0.6575
14.00, -0.7502
12.00, -0.5958
10.00, -0.5200
10.00, -0.5200
12.00, -0.5958
10.00, -0.4822
8.000, -0.4548
8.000, -0.4548
10.00, -0.4822
8.000, -0.4453
6.000, -0.4468
6.000, -0.4468
8.000, -0.4453
6.000, -0.4502
4.000, -0.4582
4.000, -0.4582
6.000, -0.4502
4.000, -0.4943
2.000, -0.5850
2.000, -0.5850
4.000, -0.4943
2.000, -0.5301
0.000, -0.2896
0.000, -0.2896

==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha50/Traction_3Dsolids_2.0mm_step3.txt <==
S,   TI
58.00, 1.382e-07
56.00, 1.333e-07
56.00, 1.298e-07
54.00, 1.250e-07
54.00, 1.214e-07
52.00, 1.166e-07
52.00, 1.131e-07
50.00, 1.083e-07
50.00, 1.048e-07
48.00, 1.001e-07
48.00, 9.661e-08
46.00, 9.194e-08
46.00, 8.855e-08
44.00, 8.395e-08
44.00, 8.061e-08
42.00, 7.610e-08
42.00, 7.284e-08
40.00, 6.844e-08
40.00, 6.525e-08
38.00, 6.096e-08
38.00, 5.787e-08
36.00, 5.371e-08
36.00, 5.073e-08
34.00, 4.672e-08
34.00, 4.384e-08
32.00, 4.000e-08
32.00, 3.725e-08
30.00, 3.359e-08
30.00, 3.098e-08
28.00, 2.752e-08
28.00, 2.507e-08
26.00, 2.184e-08
26.00, 1.956e-08
24.00, 1.658e-08
24.00, 1.450e-08
22.00, 1.179e-08
22.00, 9.927e-09
20.00, 7.529e-09
20.00, 5.898e-09
18.00, 3.842e-09
18.00, 2.447e-09
16.00, 15.63
16.00, 33.50
14.00, -0.1186
14.00, -10.23
12.00, -4.246
12.00, -2.395
10.00, -3.323
10.00, -3.380
8.000, -2.606
8.000, -2.268
6.000, -2.117
6.000, -2.018
4.000, -1.899
4.000, -1.922
2.000, -2.106
2.000, -2.057
0.000, -1.741

==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha50/modeIprop_3Dsolids_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.04762232E+00
2.00000000E-03	,	2.09524464E+00
3.00000000E-03	,	3.14286697E+00
4.00000000E-03	,	4.19048929E+00
5.00000000E-03	,	5.23811161E+00
6.00000000E-03	,	6.28573393E+00
7.00000000E-03	,	7.33335625E+00
8.00000000E-03	,	8.38097858E+00
9.00000000E-03	,	9.42860090E+00
1.00000000E-02	,	1.04762232E+01
1.10000000E-02	,	1.15238455E+01
1.20000000E-02	,	1.25714679E+01
1.30000000E-02	,	1.36190902E+01
1.40000000E-02	,	1.46667125E+01
1.50000000E-02	,	1.57143348E+01
1.60000000E-02	,	1.67619572E+01
1.70000000E-02	,	1.78095795E+01
1.80000000E-02	,	1.88572018E+01
1.90000000E-02	,	1.99048241E+01
2.00000000E-02	,	2.09223783E+01
2.10000000E-02	,	2.18602118E+01
2.20000000E-02	,	2.27963304E+01
2.30000000E-02	,	2.37312387E+01
2.40000000E-02	,	2.46652728E+01
2.50000000E-02	,	2.55986685E+01
2.60000000E-02	,	2.65315880E+01
2.70000000E-02	,	2.74641464E+01
2.80000000E-02	,	2.83964268E+01
2.90000000E-02	,	2.92105228E+01
3.00000000E-02	,	2.99753500E+01
3.10000000E-02	,	3.07360826E+01
3.20000000E-02	,	3.14939432E+01
3.30000000E-02	,	3.22497377E+01
3.40000000E-02	,	3.30040185E+01
3.50000000E-02	,	3.37571667E+01
3.60000000E-02	,	3.45094524E+01
3.70000000E-02	,	3.52610707E+01
3.72000000E-02	,	3.54113275E+01
3.76000000E-02	,	3.57117826E+01
3.84000000E-02	,	3.50983211E+01
3.83080023E-02	,	3.38834999E+01
3.91741131E-02	,	3.27433498E+01
4.04341307E-02	,	3.06615262E+01
4.39388108E-02	,	2.97071684E+01
4.73157180E-02	,	2.80375206E+01
5.01353269E-02	,	2.53431207E+01
6.07288210E-02	,	2.57988993E+01
6.48150211E-02	,	2.41337452E+01
6.82089101E-02	,	2.22108104E+01
7.80914965E-02	,	2.18278497E+01
8.67147535E-02	,	2.15933152E+01
9.11765351E-02	,	2.03225089E+01
9.98866633E-02	,	1.95700134E+01
1.07204296E-01	,	1.80794363E+01
1.20207297E-01	,	1.79811693E+01
1.31629185E-01	,	1.79714908E+01
1.36419144E-01	,	1.70563473E+01
1.38923680E-01	,	1.58554595E+01
1.58358712E-01	,	1.63055611E+01
1.68084116E-01	,	1.60026784E+01
1.72178027E-01	,	1.51636414E+01
1.88129490E-01	,	1.51419237E+01
1.92419486E-01	,	1.39345843E+01
2.10574765E-01	,	1.39728584E+01
2.27055141E-01	,	1.40855767E+01
2.31724293E-01	,	1.34655749E+01
2.32354299E-01	,	1.26108569E+01
2.57697385E-01	,	1.29292347E+01
2.72239481E-01	,	1.28573514E+01
2.75858246E-01	,	1.22695800E+01
2.74145709E-01	,	1.14446838E+01
3.10603630E-01	,	1.20707297E+01
3.19869755E-01	,	1.17658607E+01
3.21503457E-01	,	1.11802461E+01
3.45920001E-01	,	1.12653506E+01
3.62123003E-01	,	1.10829700E+01
3.51999630E-01	,	1.00948565E+01
3.78406076E-01	,	1.00223403E+01
4.05866964E-01	,	1.01005652E+01
4.31955174E-01	,	1.02409151E+01
4.36953555E-01	,	9.88126128E+00
4.35082647E-01	,	9.36626547E+00
4.65485143E-01	,	9.45621682E+00
4.81749944E-01	,	9.34291819E+00
4.98222677E-01	,	9.23365213E+00
4.97548472E-01	,	8.80659875E+00
4.87164630E-01	,	8.20768495E+00
5.20798310E-01	,	8.67350353E+00
5.22845044E-01	,	8.57419460E+00
5.34777009E-01	,	8.58195666E+00
5.10641133E-01	,	7.97615085E+00
5.30630406E-01	,	7.96479964E+00
5.75478252E-01	,	8.26765986E+00
5.79792695E-01	,	7.98819331E+00
6.10949998E-01	,	8.07855888E+00
6.25054317E-01	,	7.94343374E+00
6.30180609E-01	,	7.69421236E+00
6.29519453E-01	,	7.37432891E+00
6.51090361E-01	,	7.25581791E+00
6.66244476E-01	,	6.99789118E+00
6.91131992E-01	,	6.90856088E+00
7.03484862E-01	,	6.62996208E+00
7.30809262E-01	,	6.55531056E+00
7.40784438E-01	,	6.26453875E+00
7.70628033E-01	,	6.20147102E+00
7.77872391E-01	,	5.89916769E+00
8.10502977E-01	,	5.84622500E+00
8.14458795E-01	,	5.53189858E+00
8.50163297E-01	,	5.48749822E+00
8.50135681E-01	,	5.16045441E+00
8.89131837E-01	,	5.12229807E+00
8.84215598E-01	,	4.78143574E+00
9.26500140E-01	,	4.74581646E+00
9.15402325E-01	,	4.38903584E+00
9.60447111E-01	,	4.34973861E+00
9.41194288E-01	,	3.97321205E+00
9.87433951E-01	,	3.92013484E+00
9.57012622E-01	,	3.51793598E+00
1.00121709E+00	,	3.43625736E+00
9.55337723E-01	,	3.00124440E+00
9.92303169E-01	,	2.87277296E+00
9.25698331E-01	,	2.39990369E+00
9.49169196E-01	,	2.20832061E+00
8.57754192E-01	,	1.70286516E+00
8.65827199E-01	,	1.39491929E+00
7.51181860E-01	,	8.89264010E-01
7.32586520E-01	,	4.97314624E-01
7.23444915E-01	,	4.27314095E-01
7.46039489E-01	,	4.18930870E-01
7.55067948E-01	,	4.15572318E-01
7.58678127E-01	,	4.14228234E-01
8.07854472E-01	,	4.34447482E-01
8.39860687E-01	,	4.41187614E-01
8.40102997E-01	,	4.24374090E-01
8.39758456E-01	,	3.95717328E-01
7.90833530E-01	,	3.24740869E-01
7.69050461E-01	,	2.30215745E-01
7.73613873E-01	,	2.25661602E-01
7.82729573E-01	,	2.16550072E-01
8.14602820E-01	,	2.20714736E-01
8.35845525E-01	,	2.24966431E-01
8.78329269E-01	,	2.33469374E-01
8.95322202E-01	,	2.36870401E-01
9.29307228E-01	,	2.43672232E-01
9.42900946E-01	,	2.46392888E-01
9.70087933E-01	,	2.51834083E-01
9.80962568E-01	,	2.54010519E-01
1.00271159E+00	,	2.58363327E-01
1.02269426E+00	,	2.61009863E-01
1.01371807E+00	,	2.54592871E-01
9.95557254E-01	,	2.41706540E-01
9.64636911E-01	,	2.19942720E-01
9.12052845E-01	,	1.83207681E-01
8.38012781E-01	,	1.24318625E-01
8.51526973E-01	,	1.23100777E-01
8.78550548E-01	,	1.20664386E-01
8.89358500E-01	,	1.19689626E-01
9.10972417E-01	,	1.17739840E-01
9.54194241E-01	,	1.13839491E-01
9.71481286E-01	,	1.12279150E-01
1.00605338E+00	,	1.09158238E-01
1.01988162E+00	,	1.07909808E-01
1.04753733E+00	,	1.05412868E-01
1.08652653E+00	,	1.09251842E-01
1.08752653E+00	,	1.09352394E-01
1.08852653E+00	,	1.09452945E-01
1.08952653E+00	,	1.09553497E-01
1.09052653E+00	,	1.09654048E-01
1.09152653E+00	,	1.09754600E-01
1.09252653E+00	,	1.09855151E-01
1.09352653E+00	,	1.09955703E-01
1.09452653E+00	,	1.10056254E-01
1.09552653E+00	,	1.10156806E-01
1.09652653E+00	,	1.10257357E-01
1.09752653E+00	,	1.10357909E-01
1.09852653E+00	,	1.10458460E-01
1.09952653E+00	,	1.10559011E-01
1.10052653E+00	,	1.10659563E-01
1.10152653E+00	,	1.10760114E-01
1.10252653E+00	,	1.10860666E-01
1.10352653E+00	,	1.10961217E-01
1.10452653E+00	,	1.11061769E-01
1.10552653E+00	,	1.11162320E-01
1.10652653E+00	,	1.11262872E-01
1.10752653E+00	,	1.11363423E-01
1.10852653E+00	,	1.11463975E-01
1.10952653E+00	,	1.11564526E-01
1.11052653E+00	,	1.11665078E-01
1.11152653E+00	,	1.11765629E-01
1.11252653E+00	,	1.11866181E-01
1.11352653E+00	,	1.11966732E-01
1.11452653E+00	,	1.12067284E-01
1.11552653E+00	,	1.12167835E-01
1.11652653E+00	,	1.12268387E-01
1.11752653E+00	,	1.12368938E-01
1.11852653E+00	,	1.12469489E-01
1.11952653E+00	,	1.12570041E-01
1.12052653E+00	,	1.12670592E-01
1.12152653E+00	,	1.12771144E-01
1.12252653E+00	,	1.12871695E-01
1.12352653E+00	,	1.12972247E-01
1.12452653E+00	,	1.13072798E-01
1.12552653E+00	,	1.13173350E-01
1.12652653E+00	,	1.13273901E-01
1.12752653E+00	,	1.13374453E-01
1.12852653E+00	,	1.13475004E-01
1.12952653E+00	,	1.13575556E-01
1.13052653E+00	,	1.13676107E-01
1.13152653E+00	,	1.13776659E-01
1.13252653E+00	,	1.13877210E-01
1.13352653E+00	,	1.13977762E-01
1.13452653E+00	,	1.14078313E-01
1.13552653E+00	,	1.14178864E-01
1.13652653E+00	,	1.14279416E-01
1.13752653E+00	,	1.14379967E-01
1.13852653E+00	,	1.14480519E-01
1.13952653E+00	,	1.14581070E-01
1.14052653E+00	,	1.14681622E-01
1.14152653E+00	,	1.14782173E-01
1.14252653E+00	,	1.14882725E-01
1.14352653E+00	,	1.14983276E-01
1.14452653E+00	,	1.15083828E-01
1.14552653E+00	,	1.15184379E-01
1.14652653E+00	,	1.15284931E-01
1.14752653E+00	,	1.15385482E-01
1.14852653E+00	,	1.15486034E-01
1.14952653E+00	,	1.15586585E-01
1.15052653E+00	,	1.15687137E-01
1.15152653E+00	,	1.15787688E-01
1.15252653E+00	,	1.15888240E-01
1.15352653E+00	,	1.15988791E-01
1.15452653E+00	,	1.16089342E-01
1.15552653E+00	,	1.16189894E-01
1.15652653E+00	,	1.16290445E-01
1.15752653E+00	,	1.16390997E-01
1.15852653E+00	,	1.16491548E-01
1.15952653E+00	,	1.16592100E-01
1.16052653E+00	,	1.16692651E-01
1.16152653E+00	,	1.16793203E-01
1.16252653E+00	,	1.16893754E-01
1.16352653E+00	,	1.16994306E-01
1.16452653E+00	,	1.17094857E-01
1.16552653E+00	,	1.17195409E-01
1.16652653E+00	,	1.17295960E-01
1.16752653E+00	,	1.17396512E-01

==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha50/modeIprop_3Dsolids_1.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.13542610E+00
2.00000000E-03	,	2.27085220E+00
3.00000000E-03	,	3.40627829E+00
4.00000000E-03	,	4.54170439E+00
5.00000000E-03	,	5.67713049E+00
6.00000000E-03	,	6.81255659E+00
7.00000000E-03	,	7.94798269E+00
8.00000000E-03	,	9.08340879E+00
9.00000000E-03	,	1.02188349E+01
1.00000000E-02	,	1.13542610E+01
1.10000000E-02	,	1.24896871E+01
1.20000000E-02	,	1.36251132E+01
1.30000000E-02	,	1.47605393E+01
1.40000000E-02	,	1.58959654E+01
1.50000000E-02	,	1.70313915E+01
1.60000000E-02	,	1.81668176E+01
1.70000000E-02	,	1.93022437E+01
1.80000000E-02	,	2.04376698E+01
1.90000000E-02	,	2.15730959E+01
2.00000000E-02	,	2.27085220E+01
2.10000000E-02	,	2.38439481E+01
2.20000000E-02	,	2.49793742E+01
2.30000000E-02	,	2.61148003E+01
2.40000000E-02	,	2.72502264E+01
2.50000000E-02	,	2.83655291E+01
2.60000000E-02	,	2.92643522E+01
2.70000000E-02	,	3.01358326E+01
2.80000000E-02	,	3.09860194E+01
2.90000000E-02	,	3.18206276E+01
3.00000000E-02	,	3.26442132E+01
3.10000000E-02	,	3.34600851E+01
3.12000000E-02	,	3.36225503E+01
3.16000000E-02	,	3.39468942E+01
3.24000000E-02	,	2.94463154E+01
3.34000000E-02	,	3.02703935E+01
3.44000000E-02	,	3.10944561E+01
3.54000000E-02	,	3.19185052E+01
3.64000000E-02	,	3.27425426E+01
3.74000000E-02	,	3.35665699E+01
3.84000000E-02	,	3.43905884E+01
3.94000000E-02	,	3.52145993E+01
4.04000000E-02	,	3.60386034E+01
4.14000000E-02	,	3.68626016E+01
4.24000000E-02	,	3.76865945E+01
4.34000000E-02	,	3.85105828E+01
4.36000000E-02	,	3.86753800E+01
4.40756828E-02	,	3.89558692E+01
4.42102263E-02	,	3.89521941E+01
4.42554811E-02	,	3.89350128E+01
4.43315904E-02	,	3.88452410E+01
4.43488773E-02	,	3.87039267E+01
4.42781097E-02	,	3.83791327E+01
4.39687557E-02	,	3.76679168E+01
4.31508090E-02	,	3.62167796E+01
4.01006321E-02	,	3.23707975E+01
3.64670866E-02	,	2.71104597E+01
5.19727916E-02	,	3.43339142E+01
4.31287790E-02	,	2.49002516E+01
5.11396297E-02	,	2.34051344E+01
6.93245601E-02	,	2.65664002E+01
6.68182613E-02	,	2.17984203E+01
8.72737190E-02	,	2.28850730E+01
1.07513178E-01	,	2.31058065E+01
1.24061472E-01	,	2.17520388E+01
1.40455994E-01	,	2.10483315E+01
1.51892759E-01	,	1.96016689E+01
1.52892759E-01	,	1.97253568E+01
1.53892759E-01	,	1.98463129E+01
1.54892759E-01	,	1.99403103E+01
1.55892759E-01	,	2.00197599E+01
1.56092759E-01	,	2.00319767E+01
1.56429117E-01	,	2.00460031E+01
1.56542254E-01	,	2.00471863E+01
1.56732528E-01	,	2.00358558E+01
1.56743291E-01	,	2.00336128E+01
1.56764818E-01	,	2.00267099E+01
1.56776245E-01	,	2.00185168E+01
1.56770430E-01	,	1.99984699E+01
1.56654597E-01	,	1.99450833E+01
1.56076899E-01	,	1.97942537E+01
1.54355575E-01	,	1.94455029E+01
1.50205382E-01	,	1.87008374E+01
1.35480876E-01	,	1.64842304E+01
1.24941679E-01	,	1.46007980E+01
1.62917983E-01	,	1.81169417E+01
1.41085175E-01	,	1.45001634E+01
1.87543027E-01	,	1.76422622E+01
1.45210624E-01	,	1.24318193E+01
1.58063201E-01	,	1.34424255E+01
1.93971788E-01	,	1.63576168E+01
2.09956175E-01	,	1.74796274E+01
2.02107740E-01	,	1.65310010E+01
1.70739916E-01	,	1.34495613E+01
1.95888383E-01	,	1.45671465E+01
1.75696555E-01	,	1.17999263E+01
1.99863723E-01	,	1.17448990E+01
2.29283093E-01	,	1.34035420E+01
2.68000275E-01	,	1.55445520E+01
2.68546463E-01	,	1.54282149E+01
2.54475671E-01	,	1.43714084E+01
2.14959537E-01	,	1.16988451E+01
2.09588185E-01	,	1.12588855E+01
2.10996449E-01	,	1.10798865E+01
2.51585691E-01	,	1.31262348E+01
2.90687563E-01	,	1.50236257E+01
2.86056416E-01	,	1.46095988E+01
2.51927513E-01	,	1.25680293E+01
2.21762269E-01	,	1.05837932E+01
2.30321248E-01	,	1.08382489E+01
2.58236566E-01	,	1.21019790E+01
3.08174313E-01	,	1.43532754E+01
3.12665026E-01	,	1.44370309E+01
3.01982341E-01	,	1.37689719E+01
2.55202257E-01	,	1.13316513E+01
2.48164266E-01	,	1.05098002E+01
2.57159320E-01	,	1.00098345E+01
2.74214844E-01	,	9.66277577E+00
2.91377382E-01	,	9.31948795E+00
3.08262609E-01	,	8.96733056E+00
3.24089357E-01	,	8.58438211E+00
3.37249994E-01	,	8.13081449E+00
3.75609950E-01	,	8.28478133E+00
3.76609950E-01	,	8.30616492E+00
3.77609950E-01	,	8.32754847E+00
3.78609950E-01	,	8.34893199E+00
3.79609950E-01	,	8.37031549E+00
3.80609950E-01	,	8.39169896E+00
3.81609950E-01	,	8.41308241E+00
3.82609950E-01	,	8.43446582E+00
3.83609950E-01	,	8.45584921E+00
3.84609950E-01	,	8.47723256E+00
3.85609950E-01	,	8.49861590E+00
3.86609950E-01	,	8.51999920E+00
3.87609950E-01	,	8.54138248E+00
3.88609950E-01	,	8.56276573E+00
3.89609950E-01	,	8.58414896E+00
3.90609950E-01	,	8.60553216E+00
3.91609950E-01	,	8.62691534E+00
3.92609950E-01	,	8.64829849E+00
3.93609950E-01	,	8.66968162E+00
3.94609950E-01	,	8.69106473E+00
3.95609950E-01	,	8.71244781E+00
3.96609950E-01	,	8.73383087E+00
3.97609950E-01	,	8.75521391E+00
3.98609950E-01	,	8.77659692E+00
3.99609950E-01	,	8.79797991E+00
4.00609950E-01	,	8.81936288E+00
4.01609950E-01	,	8.84074583E+00
4.02609950E-01	,	8.86212876E+00
4.03609950E-01	,	8.88351166E+00
4.04609950E-01	,	8.90489454E+00
4.05609950E-01	,	8.92627741E+00
4.06609950E-01	,	8.94766025E+00
4.07609950E-01	,	8.96904307E+00
4.08609950E-01	,	8.99042588E+00
4.09609950E-01	,	9.01180866E+00
4.10609950E-01	,	9.03319142E+00
4.11609950E-01	,	9.05457417E+00
4.12609950E-01	,	9.07595690E+00
4.13609950E-01	,	9.09733960E+00
4.14609950E-01	,	9.11872229E+00
4.15609950E-01	,	9.14010496E+00
4.16609950E-01	,	9.16148762E+00
4.17609950E-01	,	9.18287026E+00
4.18609950E-01	,	9.20425287E+00
4.19609950E-01	,	9.22563548E+00
4.20609950E-01	,	9.24701806E+00
4.21609950E-01	,	9.26840063E+00
4.22609950E-01	,	9.28978318E+00
4.23609950E-01	,	9.31116572E+00
4.24609950E-01	,	9.33254824E+00
4.25609950E-01	,	9.35393074E+00
4.26609950E-01	,	9.37531323E+00
4.27609950E-01	,	9.39669570E+00
4.28609950E-01	,	9.41807816E+00
4.29609950E-01	,	9.43946060E+00
4.30609950E-01	,	9.46084302E+00
4.31609950E-01	,	9.48222544E+00
4.32609950E-01	,	9.50360783E+00
4.33609950E-01	,	9.52499022E+00
4.34609950E-01	,	9.54637259E+00
4.35609950E-01	,	9.56775494E+00
4.36609950E-01	,	9.58913728E+00
4.37609950E-01	,	9.61051961E+00
4.38609950E-01	,	9.63190192E+00
4.39609950E-01	,	9.65328422E+00
4.40609950E-01	,	9.67466651E+00
4.41609950E-01	,	9.69604878E+00
4.42609950E-01	,	9.71743104E+00
4.43609950E-01	,	9.73881329E+00
4.44609950E-01	,	9.76019553E+00
4.45609950E-01	,	9.78157775E+00
4.46609950E-01	,	9.80295996E+00
4.47609950E-01	,	9.82434216E+00
4.48609950E-01	,	9.84572434E+00
4.49609950E-01	,	9.86710652E+00
4.50609950E-01	,	9.88848868E+00
4.51609950E-01	,	9.90987083E+00
4.52609950E-01	,	9.93125297E+00
4.53609950E-01	,	9.95263510E+00
4.54609950E-01	,	9.97401721E+00
4.55609950E-01	,	9.99539932E+00
4.56609950E-01	,	1.00167814E+01
4.57609950E-01	,	1.00381635E+01
4.58609950E-01	,	1.00595456E+01
4.59609950E-01	,	1.00809276E+01
4.60609950E-01	,	1.01023097E+01
4.61609950E-01	,	1.01236917E+01
4.62609950E-01	,	1.01450738E+01
4.63609950E-01	,	1.01664558E+01
4.64609950E-01	,	1.01878378E+01
4.65609950E-01	,	1.02092198E+01
4.66609950E-01	,	1.02306018E+01
4.67609950E-01	,	1.02519838E+01
4.68609950E-01	,	1.02733657E+01
4.69609950E-01	,	1.02947477E+01
4.70609950E-01	,	1.03161296E+01
4.71609950E-01	,	1.03375116E+01
4.72609950E-01	,	1.03588935E+01
4.73609950E-01	,	1.03802754E+01
4.74609950E-01	,	1.04016574E+01
4.75609950E-01	,	1.04230393E+01
4.76609950E-01	,	1.04444212E+01
4.77609950E-01	,	1.04658030E+01
4.78609950E-01	,	1.04871849E+01
4.79609950E-01	,	1.05085668E+01
4.80609950E-01	,	1.05299487E+01
4.81609950E-01	,	1.05513305E+01
4.82609950E-01	,	1.05727124E+01
4.83609950E-01	,	1.05940942E+01
4.84609950E-01	,	1.06154760E+01
4.85609950E-01	,	1.06368578E+01
4.86609950E-01	,	1.06582397E+01
4.87609950E-01	,	1.06796215E+01
4.88609950E-01	,	1.07010033E+01
4.89609950E-01	,	1.07223851E+01
4.90609950E-01	,	1.07437668E+01
4.91609950E-01	,	1.07651486E+01
4.92609950E-01	,	1.07865304E+01
4.93609950E-01	,	1.08079121E+01
4.94609950E-01	,	1.08292939E+01
4.95609950E-01	,	1.08506756E+01
4.96609950E-01	,	1.08720574E+01
4.97609950E-01	,	1.08934391E+01
4.98609950E-01	,	1.09148208E+01
4.99609950E-01	,	1.09362026E+01
5.00609950E-01	,	1.09575843E+01
5.01609950E-01	,	1.09789660E+01
5.02609950E-01	,	1.10003477E+01
5.03609950E-01	,	1.10193958E+01
5.04609950E-01	,	1.10381667E+01
5.05609950E-01	,	1.10566777E+01
5.06609950E-01	,	1.10748677E+01
5.07609950E-01	,	1.10926473E+01
5.08609950E-01	,	1.11098770E+01
5.09609950E-01	,	1.11263148E+01
5.10609950E-01	,	1.11414663E+01
5.11609950E-01	,	1.11539113E+01
5.11809950E-01	,	1.11556753E+01
5.12146309E-01	,	1.11571706E+01
5.12259446E-01	,	1.11566876E+01
5.12297501E-01	,	1.11562268E+01
5.12373610E-01	,	1.11537850E+01
5.12384419E-01	,	1.11499216E+01
5.12223576E-01	,	1.11382244E+01
5.11255893E-01	,	1.11007829E+01
5.08066437E-01	,	1.10038984E+01
4.99621030E-01	,	1.07742206E+01
4.78992067E-01	,	1.02493846E+01
4.15390953E-01	,	8.74816256E+00
3.75285888E-01	,	7.63146973E+00
4.22418156E-01	,	8.08343135E+00
4.07525935E-01	,	7.70845935E+00
4.02268792E-01	,	7.57764301E+00
4.11965889E-01	,	7.69673745E+00
4.49619667E-01	,	8.37934127E+00
4.64668267E-01	,	8.65214217E+00
4.94749015E-01	,	9.19743766E+00
5.06776013E-01	,	9.41545731E+00
5.30822625E-01	,	9.85135940E+00
5.61432841E-01	,	1.03987023E+01
5.67966484E-01	,	1.04867350E+01
5.64819214E-01	,	1.03737948E+01
5.41402662E-01	,	9.85098623E+00
4.58549588E-01	,	8.18075721E+00
4.41014189E-01	,	7.59626314E+00
4.56130095E-01	,	7.38159672E+00
4.88799134E-01	,	7.36409365E+00
5.29723475E-01	,	7.47096236E+00
5.08196892E-01	,	7.07330024E+00
5.33388780E-01	,	7.25903858E+00
5.63090296E-01	,	7.65268618E+00
5.74965567E-01	,	7.81007271E+00
5.98708502E-01	,	8.12474242E+00
6.46169380E-01	,	8.75374271E+00
6.84261717E-01	,	9.24186757E+00
6.86748357E-01	,	9.23817007E+00
6.69364429E-01	,	8.94184561E+00
5.98322380E-01	,	7.88501658E+00


==> 4.Results_data/modeI_propagation_60x50x10/3Dsolids_alpha50/modeIprop_3Dsolids_2.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.41908037E+00
2.00000000E-03	,	2.83816074E+00
3.00000000E-03	,	4.25724111E+00
4.00000000E-03	,	5.67632148E+00
5.00000000E-03	,	7.09540185E+00
6.00000000E-03	,	8.51448222E+00
7.00000000E-03	,	9.93356259E+00
8.00000000E-03	,	1.13526430E+01
9.00000000E-03	,	1.27717233E+01
1.00000000E-02	,	1.41908037E+01
1.10000000E-02	,	1.56098841E+01
1.20000000E-02	,	1.70289644E+01
1.30000000E-02	,	1.84480448E+01
1.40000000E-02	,	1.98671252E+01
1.50000000E-02	,	2.12862055E+01
1.60000000E-02	,	2.27052859E+01
1.70000000E-02	,	2.41243663E+01
1.80000000E-02	,	2.55434466E+01
1.90000000E-02	,	2.69625270E+01
2.00000000E-02	,	2.83816074E+01
2.10000000E-02	,	2.98006878E+01
2.20000000E-02	,	3.12197681E+01
2.30000000E-02	,	3.26388485E+01
2.40000000E-02	,	3.40579289E+01
2.50000000E-02	,	3.54770092E+01
2.60000000E-02	,	3.68960896E+01
2.70000000E-02	,	3.83151700E+01
2.80000000E-02	,	3.97342503E+01
2.90000000E-02	,	4.11533307E+01
3.00000000E-02	,	4.24866954E+01
3.10000000E-02	,	4.35410287E+01
3.20000000E-02	,	4.44577906E+01
3.30000000E-02	,	4.51628155E+01
3.40000000E-02	,	4.55697576E+01
3.50000000E-02	,	4.56431186E+01
3.50400000E-02	,	4.56397210E+01
3.50560000E-02	,	4.56382410E+01
3.50433395E-02	,	4.55994488E+01
3.49969643E-02	,	4.54944680E+01
3.49030018E-02	,	4.52829310E+01
3.47104959E-02	,	4.48539136E+01
3.43091290E-02	,	4.39747443E+01
3.34537098E-02	,	4.21488776E+01
3.19055689E-02	,	3.89401834E+01
2.91255803E-02	,	3.33286092E+01
2.45327157E-02	,	2.39855095E+01
4.88837418E-02	,	3.96321802E+01
4.50134137E-02	,	3.07020465E+01
4.60425151E-02	,	2.39234657E+01
6.35807704E-02	,	2.07368072E+01
9.49155079E-02	,	2.03646389E+01
1.31942549E-01	,	1.98713217E+01
1.79115474E-01	,	1.97575835E+01
2.19868870E-01	,	1.79296753E+01
2.20868870E-01	,	1.79944985E+01
2.21868870E-01	,	1.80580021E+01
2.22868870E-01	,	1.81200102E+01
2.23868870E-01	,	1.81803058E+01
2.24868870E-01	,	1.82386279E+01
2.25868870E-01	,	1.82946572E+01
2.26868870E-01	,	1.83479998E+01
2.27868870E-01	,	1.83981636E+01
2.28868870E-01	,	1.84445271E+01
2.29868870E-01	,	1.84862948E+01
2.30868870E-01	,	1.85224352E+01
2.30908870E-01	,	1.85237459E+01
2.30988870E-01	,	1.85263336E+01
2.30884197E-01	,	1.85141098E+01
2.30525024E-01	,	1.84776477E+01
2.29786803E-01	,	1.84031303E+01
2.28234947E-01	,	1.82480560E+01
2.24860047E-01	,	1.79162250E+01
2.18511983E-01	,	1.73045965E+01
2.06462402E-01	,	1.61671964E+01
1.83874761E-01	,	1.40724409E+01
1.42819341E-01	,	1.03147176E+01
1.56471107E-01	,	1.10340750E+01
1.92883718E-01	,	1.31925797E+01
2.05086610E-01	,	1.39155469E+01
2.29462657E-01	,	1.53594637E+01
2.60305512E-01	,	1.70485126E+01
2.65902352E-01	,	1.69469962E+01
2.22481026E-01	,	1.35315576E+01
2.00406940E-01	,	1.10936738E+01
2.14271901E-01	,	1.01415567E+01
1.93288373E-01	,	8.87790846E+00
2.07979664E-01	,	9.45183357E+00
2.37171169E-01	,	1.05910001E+01
2.48805116E-01	,	1.10447619E+01
2.72032964E-01	,	1.19505078E+01
3.18394949E-01	,	1.37578830E+01
3.40352507E-01	,	1.43148083E+01
3.39595656E-01	,	1.38470335E+01
2.41950707E-01	,	9.34597331E+00
2.24798024E-01	,	8.43810995E+00
2.41768006E-01	,	8.98629897E+00
2.75503618E-01	,	1.00750814E+01
2.88951692E-01	,	1.05089059E+01
3.15803996E-01	,	1.13749604E+01
3.26532619E-01	,	1.17209392E+01
3.47975270E-01	,	1.24123729E+01
3.89116906E-01	,	1.37330434E+01
3.89315401E-01	,	1.35191705E+01
4.08770466E-01	,	1.38825474E+01
3.08973208E-01	,	1.00727439E+01
3.27211459E-01	,	9.88053629E+00
3.20713577E-01	,	8.63365901E+00
2.76173432E-01	,	7.25435111E+00
2.88187288E-01	,	7.49950514E+00
3.22758376E-01	,	8.28565727E+00
3.34334844E-01	,	8.54875616E+00
3.57441067E-01	,	9.07375950E+00
4.03533516E-01	,	1.01207200E+01
4.21940538E-01	,	1.05387529E+01
4.58723283E-01	,	1.13740368E+01
4.96278426E-01	,	1.21517287E+01
4.98533268E-01	,	1.20063023E+01
4.61462610E-01	,	1.08310590E+01
3.08804964E-01	,	6.81645770E+00
3.24540824E-01	,	7.12042314E+00
3.55823733E-01	,	7.72421151E+00
3.68288712E-01	,	7.96468087E+00
3.93166458E-01	,	8.44449043E+00
4.42787059E-01	,	9.40121236E+00
4.62601524E-01	,	9.78318403E+00
5.02195019E-01	,	1.05463780E+01
5.50809409E-01	,	1.14307240E+01
5.47501538E-01	,	1.11859670E+01
5.22248247E-01	,	1.04194567E+01
3.42671244E-01	,	6.46520503E+00
3.42379290E-01	,	6.42161026E+00
3.70641867E-01	,	6.88759044E+00
3.81894655E-01	,	7.07301167E+00
4.04341661E-01	,	7.44276940E+00
4.49080476E-01	,	8.17942812E+00
4.66936364E-01	,	8.47336966E+00
5.02605435E-01	,	9.06047776E+00
5.16860439E-01	,	9.29509343E+00
5.45354485E-01	,	9.76403770E+00
5.56747019E-01	,	9.95152438E+00
5.79525048E-01	,	1.03263719E+01
6.06276813E-01	,	1.07409993E+01
6.04665580E-01	,	1.06285691E+01
6.12183550E-01	,	1.06417695E+01
6.01403977E-01	,	1.02882336E+01
4.62564189E-01	,	7.67391254E+00
5.03629422E-01	,	7.83218317E+00
4.75320824E-01	,	6.71261862E+00
4.07559207E-01	,	5.63461693E+00
4.25337996E-01	,	5.83292679E+00
4.74825739E-01	,	6.43505861E+00
4.91399665E-01	,	6.63661910E+00
5.24482603E-01	,	7.03886336E+00
5.37696650E-01	,	7.19950436E+00
5.64100480E-01	,	7.52046146E+00
5.74654291E-01	,	7.64874137E+00
5.95751195E-01	,	7.90515852E+00
6.37910833E-01	,	8.41753943E+00
6.54764343E-01	,	8.62235528E+00
6.88457902E-01	,	9.03180972E+00
7.28186476E-01	,	9.48786895E+00
7.16812674E-01	,	9.25258417E+00
7.51702222E-01	,	9.57781809E+00
6.49381053E-01	,	8.10536048E+00
4.46308351E-01	,	5.29445186E+00
4.66233513E-01	,	5.50378259E+00
5.05877282E-01	,	5.92000574E+00
5.21680391E-01	,	6.08585841E+00
5.53225496E-01	,	6.41685080E+00
5.65825208E-01	,	6.54903514E+00
5.91000895E-01	,	6.81312908E+00
6.01063546E-01	,	6.91867878E+00
6.21178129E-01	,	7.12965478E+00
6.61372711E-01	,	7.55120984E+00
6.77439966E-01	,	7.71971110E+00
7.09560517E-01	,	8.05655453E+00
7.22404199E-01	,	8.19124037E+00
7.48085108E-01	,	8.46053888E+00
7.88969377E-01	,	8.88063904E+00
7.90188314E-01	,	8.83765912E+00
7.79790098E-01	,	8.64130033E+00
8.15027018E-01	,	8.91704535E+00
6.64772752E-01	,	7.11789865E+00
5.41484950E-01	,	5.47772045E+00
5.62667612E-01	,	5.66977595E+00
6.04935869E-01	,	6.05290883E+00
6.21815617E-01	,	6.20588627E+00
6.55541589E-01	,	6.51150658E+00
6.69021529E-01	,	6.63365092E+00
6.95967264E-01	,	6.87779933E+00
7.06740908E-01	,	6.97541274E+00
7.28281469E-01	,	7.17057318E+00
7.71340279E-01	,	7.56067435E+00
7.88556794E-01	,	7.71664613E+00
8.22980286E-01	,	8.02849633E+00
8.57170152E-01	,	8.31410292E+00
8.43084173E-01	,	8.11239806E+00
8.75765595E-01	,	8.33329589E+00
7.97333515E-01	,	7.45958727E+00
5.66882917E-01	,	5.10568544E+00
5.31508589E-01	,	4.69346570E+00
5.65241917E-01	,	4.95776175E+00
5.78696471E-01	,	5.06314005E+00
6.05558332E-01	,	5.27348328E+00
6.16288389E-01	,	5.35749268E+00
6.37728590E-01	,	5.52533834E+00
6.80546993E-01	,	5.86049252E+00
6.97656051E-01	,	5.99439658E+00
7.31850901E-01	,	6.26200478E+00
7.45521430E-01	,	6.36898465E+00
7.72852189E-01	,	6.58285641E+00
7.83781060E-01	,	6.66837587E+00
8.05633753E-01	,	6.83937184E+00
8.49322090E-01	,	7.18121905E+00
8.66791984E-01	,	7.31791192E+00
9.01724216E-01	,	7.59123389E+00
9.23532541E-01	,	7.73331357E+00
9.03835167E-01	,	7.51105000E+00
9.42255674E-01	,	7.74749524E+00
8.61866249E-01	,	6.97413823E+00
6.26421417E-01	,	4.89520028E+00
5.44929207E-01	,	4.17797132E+00
5.79052025E-01	,	4.40850186E+00
5.92653631E-01	,	4.50035228E+00
6.19800047E-01	,	4.68362183E+00
6.30641145E-01	,	4.75679765E+00
6.52299913E-01	,	4.90297258E+00
6.95545313E-01	,	5.19478023E+00
7.12822418E-01	,	5.31134603E+00
7.47350152E-01	,	5.54428037E+00
7.61152869E-01	,	5.63739196E+00
7.88746734E-01	,	5.82352946E+00
7.99780441E-01	,	5.89795611E+00
8.21842231E-01	,	6.04676795E+00
8.65946911E-01	,	6.34425257E+00
8.83582781E-01	,	6.46320244E+00
9.18846227E-01	,	6.70104152E+00
9.32948845E-01	,	6.79615702E+00
9.61150038E-01	,	6.98635857E+00
9.90286584E-01	,	7.16857311E+00
9.81445772E-01	,	7.06398523E+00
9.80942627E-01	,	7.00244348E+00
1.01837188E+00	,	7.18767786E+00
8.11083467E-01	,	5.59187090E+00
6.44197897E-01	,	4.20556734E+00
6.67038758E-01	,	4.33789093E+00
7.12632931E-01	,	4.60196874E+00
7.30845628E-01	,	4.70743860E+00
7.67240381E-01	,	4.91818097E+00
7.81788710E-01	,	5.00241655E+00
8.10872341E-01	,	5.17080437E+00
8.22501506E-01	,	5.23813215E+00
8.45753612E-01	,	5.37274808E+00
8.92237118E-01	,	5.64184842E+00
9.10824008E-01	,	5.74944737E+00
9.47988885E-01	,	5.96458907E+00
9.62851891E-01	,	6.05062723E+00
9.92573620E-01	,	6.22267662E+00
1.00446085E+00	,	6.29148720E+00
1.02823308E+00	,	6.42909446E+00
1.05682253E+00	,	6.58579144E+00
1.05070624E+00	,	6.51732248E+00
1.02085685E+00	,	6.28899551E+00
1.04145898E+00	,	6.40096747E+00
1.06221856E+00	,	6.50391749E+00
1.07796829E+00	,	6.55972036E+00
9.96459549E-01	,	5.99638201E+00
8.14254399E-01	,	4.79691108E+00
6.93915569E-01	,	3.87595193E+00
7.19553792E-01	,	4.00242079E+00
7.29800884E-01	,	4.05296273E+00
7.50283471E-01	,	4.15398222E+00
7.91211276E-01	,	4.35581429E+00
8.07571026E-01	,	4.43648452E+00
8.40275503E-01	,	4.59774244E+00
8.53352424E-01	,	4.66221896E+00
8.79499334E-01	,	4.79113413E+00
8.89955761E-01	,	4.84268747E+00
9.10865122E-01	,	4.94577514E+00
9.52671858E-01	,	5.15188540E+00
9.69390674E-01	,	5.23430853E+00
1.00282281E+00	,	5.39912513E+00
1.01619382E+00	,	5.46504182E+00
1.04293308E+00	,	5.59686038E+00
1.05362783E+00	,	5.64958269E+00
1.07501587E+00	,	5.75501943E+00
1.11778672E+00	,	5.96586501E+00
1.11267828E+00	,	5.90373711E+00
1.09689237E+00	,	5.77044877E+00
1.13641714E+00	,	5.90732334E+00
9.27195345E-01	,	4.70440412E+00
6.85981874E-01	,	3.28060832E+00
7.09940426E-01	,	3.37990023E+00
7.57777579E-01	,	3.57810341E+00
7.76890109E-01	,	3.65727923E+00
8.15088320E-01	,	3.81550449E+00
8.30359317E-01	,	3.87875580E+00
8.60890170E-01	,	4.00520638E+00
8.73098871E-01	,	4.05576968E+00


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/0.5mm_elements.txt <==
S,   o
58.00,0.00
57.50,0.00
57.00,0.00
56.50,0.00
56.00,0.00
55.50,0.00
55.00,0.00
54.50,0.00
54.00,0.00
53.50,0.00
53.00,0.00
52.50,0.00
52.00,0.00
51.50,0.00
51.00,0.00
50.50,0.00
50.00,0.00
49.50,0.00
49.00,0.00
48.50,0.00
48.00,0.00
47.50,0.00
47.00,0.00
46.50,0.00
46.00,0.00
45.50,0.00
45.00,0.00
44.50,0.00
44.00,0.00
43.50,0.00
43.00,0.00
42.50,0.00
42.00,0.00
41.50,0.00
41.00,0.00
40.50,0.00
40.00,0.00
39.50,0.00
39.00,0.00
38.50,0.00
38.00,0.00
37.50,0.00
37.00,0.00
36.50,0.00
36.00,0.00
35.50,0.00
35.00,0.00
34.50,0.00
34.00,0.00
33.50,0.00
33.00,0.00
32.50,0.00
32.00,0.00
31.50,0.00
31.00,0.00
30.50,0.00
30.00,0.00
29.50,0.00
29.00,0.00
28.50,0.00
28.00,0.00
27.50,0.00
27.00,0.00
26.50,0.00
26.00,0.00
25.50,0.00
25.00,0.00
24.50,0.00
24.00,0.00
23.50,0.00
23.00,0.00
22.50,0.00
22.00,0.00
21.50,0.00
21.00,0.00
20.50,0.00
20.00,0.00
19.50,0.00
19.00,0.00
18.50,0.00
18.00,0.00
17.50,0.00
17.00,0.00
16.50,0.00
16.00,0.00
15.50,0.00
15.00,0.00
14.50,0.00
14.00,0.00
13.50,0.00
13.00,0.00
12.50,0.00
12.00,0.00
11.50,0.00
11.00,0.00
10.50,0.00
10.00,0.00
9.50,0.00
9.00,0.00
8.50,0.00
8.00,0.00
7.50,0.00
7.00,0.00
6.50,0.00
6.00,0.00
5.50,0.00
5.00,0.00
4.50,0.00
4.00,0.00
3.50,0.00
3.00,0.00
2.50,0.00
2.00,0.00
1.50,0.00
1.00,0.00
0.50,0.00
0.00,0.00


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/2.0mm_elements.txt <==
S,   o
58.00,0.00
56.00,0.00
54.00,0.00
52.00,0.00
50.00,0.00
48.00,0.00
46.00,0.00
44.00,0.00
42.00,0.00
40.00,0.00
38.00,0.00
36.00,0.00
34.00,0.00
32.00,0.00
30.00,0.00
28.00,0.00
26.00,0.00
24.00,0.00
22.00,0.00
20.00,0.00
18.00,0.00
16.00,0.00
14.00,0.00
12.00,0.00
10.00,0.00
8.00,0.00
6.00,0.00
4.00,0.00
2.00,0.00
0.00,0.00


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/Traction_shell6DofsBF_0.5mm_step1.txt <==
S,   TI
58.00, 2.153e-09
57.98, 2.150e-09
57.95, 2.143e-09
57.91, 2.135e-09
57.86, 2.125e-09
57.81, 2.113e-09
57.75, 2.101e-09
57.69, 2.088e-09
57.64, 2.077e-09
57.59, 2.066e-09
57.55, 2.058e-09
57.52, 2.052e-09
57.50, 2.048e-09
57.50, 2.047e-09
57.48, 2.043e-09
57.45, 2.037e-09
57.41, 2.028e-09
57.36, 2.018e-09
57.31, 2.006e-09
57.25, 1.994e-09
57.19, 1.982e-09
57.14, 1.970e-09
57.09, 1.960e-09
57.05, 1.952e-09
57.02, 1.945e-09
57.00, 1.942e-09
57.00, 1.940e-09
56.98, 1.937e-09
56.95, 1.931e-09
56.91, 1.922e-09
56.86, 1.912e-09
56.81, 1.900e-09
56.75, 1.888e-09
56.69, 1.876e-09
56.64, 1.864e-09
56.59, 1.854e-09
56.55, 1.846e-09
56.52, 1.840e-09
56.50, 1.836e-09
56.50, 1.834e-09
56.48, 1.831e-09
56.45, 1.825e-09
56.41, 1.816e-09
56.36, 1.806e-09
56.31, 1.795e-09
56.25, 1.783e-09
56.19, 1.770e-09
56.14, 1.759e-09
56.09, 1.749e-09
56.05, 1.740e-09
56.02, 1.734e-09
56.00, 1.731e-09
56.00, 1.729e-09
55.98, 1.726e-09
55.95, 1.720e-09
55.91, 1.711e-09
55.86, 1.701e-09
55.81, 1.690e-09
55.75, 1.678e-09
55.69, 1.666e-09
55.64, 1.654e-09
55.59, 1.644e-09
55.55, 1.636e-09
55.52, 1.630e-09
55.50, 1.627e-09
55.50, 1.625e-09
55.48, 1.622e-09
55.45, 1.616e-09
55.41, 1.607e-09
55.36, 1.597e-09
55.31, 1.586e-09
55.25, 1.574e-09
55.19, 1.562e-09
55.14, 1.551e-09
55.09, 1.541e-09
55.05, 1.533e-09
55.02, 1.527e-09
55.00, 1.523e-09
55.00, 1.522e-09
54.98, 1.518e-09
54.95, 1.512e-09
54.91, 1.504e-09
54.86, 1.494e-09
54.81, 1.483e-09
54.75, 1.471e-09
54.69, 1.460e-09
54.64, 1.449e-09
54.59, 1.439e-09
54.55, 1.431e-09
54.52, 1.425e-09
54.50, 1.421e-09
54.50, 1.420e-09
54.48, 1.416e-09
54.45, 1.410e-09
54.41, 1.402e-09
54.36, 1.393e-09
54.31, 1.382e-09
54.25, 1.370e-09
54.19, 1.358e-09
54.14, 1.347e-09
54.09, 1.338e-09
54.05, 1.330e-09
54.02, 1.324e-09
54.00, 1.321e-09
54.00, 1.319e-09
53.98, 1.316e-09
53.95, 1.310e-09
53.91, 1.302e-09
53.86, 1.292e-09
53.81, 1.281e-09
53.75, 1.270e-09
53.69, 1.259e-09
53.64, 1.248e-09
53.59, 1.238e-09
53.55, 1.230e-09
53.52, 1.225e-09
53.50, 1.221e-09
53.50, 1.220e-09
53.48, 1.217e-09
53.45, 1.211e-09
53.41, 1.203e-09
53.36, 1.194e-09
53.31, 1.183e-09
53.25, 1.172e-09
53.19, 1.160e-09
53.14, 1.150e-09
53.09, 1.140e-09
53.05, 1.133e-09
53.02, 1.127e-09
53.00, 1.124e-09
53.00, 1.122e-09
52.98, 1.119e-09
52.95, 1.114e-09
52.91, 1.106e-09
52.86, 1.097e-09
52.81, 1.086e-09
52.75, 1.075e-09
52.69, 1.064e-09
52.64, 1.054e-09
52.59, 1.044e-09
52.55, 1.037e-09
52.52, 1.031e-09
52.50, 1.028e-09
52.50, 1.027e-09
52.48, 1.024e-09
52.45, 1.018e-09
52.41, 1.011e-09
52.36, 1.001e-09
52.31, 9.912e-10
52.25, 9.804e-10
52.19, 9.697e-10
52.14, 9.595e-10
52.09, 9.505e-10
52.05, 9.431e-10
52.02, 9.377e-10
52.00, 9.346e-10
52.00, 9.332e-10
51.98, 9.301e-10
51.95, 9.247e-10
51.91, 9.174e-10
51.86, 9.085e-10
51.81, 8.984e-10
51.75, 8.879e-10
51.69, 8.774e-10
51.64, 8.675e-10
51.59, 8.587e-10
51.55, 8.514e-10
51.52, 8.462e-10
51.50, 8.432e-10
51.50, 8.418e-10
51.48, 8.388e-10
51.45, 8.335e-10
51.41, 8.264e-10
51.36, 8.177e-10
51.31, 8.079e-10
51.25, 7.977e-10
51.19, 7.874e-10
51.14, 7.777e-10
51.09, 7.692e-10
51.05, 7.622e-10
51.02, 7.571e-10
51.00, 7.541e-10
51.00, 7.528e-10
50.98, 7.498e-10
50.95, 7.447e-10
50.91, 7.378e-10
50.86, 7.293e-10
50.81, 7.199e-10
50.75, 7.099e-10
50.69, 6.999e-10
50.64, 6.905e-10
50.59, 6.822e-10
50.55, 6.754e-10
50.52, 6.705e-10
50.50, 6.676e-10
50.50, 6.663e-10
50.48, 6.635e-10
50.45, 6.585e-10
50.41, 6.518e-10
50.36, 6.436e-10
50.31, 6.344e-10
50.25, 6.247e-10
50.19, 6.151e-10
50.14, 6.060e-10
50.09, 5.980e-10
50.05, 5.914e-10
50.02, 5.866e-10
50.00, 5.838e-10
50.00, 5.825e-10
49.98, 5.798e-10
49.95, 5.750e-10
49.91, 5.685e-10
49.86, 5.606e-10
49.81, 5.517e-10
49.75, 5.424e-10
49.69, 5.331e-10
49.64, 5.243e-10
49.59, 5.166e-10
49.55, 5.102e-10
49.52, 5.056e-10
49.50, 5.029e-10
49.50, 5.017e-10
49.48, 4.990e-10
49.45, 4.945e-10
49.41, 4.882e-10
49.36, 4.805e-10
49.31, 4.720e-10
49.25, 4.630e-10
49.19, 4.541e-10
49.14, 4.456e-10
49.09, 4.382e-10
49.05, 4.321e-10
49.02, 4.276e-10
49.00, 4.251e-10
49.00, 4.239e-10
48.98, 4.214e-10
48.95, 4.169e-10
48.91, 4.109e-10
48.86, 4.036e-10
48.81, 3.954e-10
48.75, 3.868e-10
48.69, 3.782e-10
48.64, 3.701e-10
48.59, 3.630e-10
48.55, 3.571e-10
48.52, 3.529e-10
48.50, 3.504e-10
48.50, 3.493e-10
48.48, 3.469e-10
48.45, 3.426e-10
48.41, 3.369e-10
48.36, 3.299e-10
48.31, 3.220e-10
48.25, 3.138e-10
48.19, 3.055e-10
48.14, 2.978e-10
48.09, 2.910e-10
48.05, 2.854e-10
48.02, 2.813e-10
48.00, 2.790e-10
48.00, 2.779e-10
47.98, 2.756e-10
47.95, 2.716e-10
47.91, 2.661e-10
47.86, 2.594e-10
47.81, 2.519e-10
47.75, 2.440e-10
47.69, 2.361e-10
47.64, 2.287e-10
47.59, 2.221e-10
47.55, 2.167e-10
47.52, 2.128e-10
47.50, 2.105e-10
47.50, 2.095e-10
47.48, 2.073e-10
47.45, 2.035e-10
47.41, 1.983e-10
47.36, 1.919e-10
47.31, 1.847e-10
47.25, 1.769e-10
47.19, 1.691e-10
47.14, 1.617e-10
47.09, 1.550e-10
47.05, 1.495e-10
47.02, 1.454e-10
47.00, 1.431e-10
47.00, 1.419e-10
46.98, 1.394e-10
46.95, 1.350e-10
46.91, 1.290e-10
46.86, 1.218e-10
46.81, 1.139e-10
46.75, 1.057e-10
46.69, 9.760e-11
46.64, 2.118
46.59, 14.33
46.55, 24.16
46.52, 31.21
46.50, 35.21
46.50, 37.35
46.48, 42.10
46.45, 50.08
46.41, 59.10
46.36, 53.00
46.31, 46.84
46.25, 41.14
46.19, 36.26
46.14, 32.41
46.09, 29.61
46.05, 27.75
46.02, 26.64
46.00, 26.10
46.00, 25.83
45.98, 25.19
45.95, 24.11
45.91, 22.69
45.86, 21.05
45.81, 19.33
45.75, 17.64
45.69, 16.10
45.64, 14.76
45.59, 13.67
45.55, 12.85
45.52, 12.28
45.50, 11.97
45.50, 11.82
45.48, 11.49
45.45, 10.92
45.41, 10.18
45.36, 9.312
45.31, 8.400
45.25, 7.502
45.19, 6.669
45.14, 5.940
45.09, 5.338
45.05, 4.876
45.02, 4.556
45.00, 4.380
45.00, 4.297
44.98, 4.123
44.95, 3.827
44.91, 3.436
44.86, 2.981
44.81, 2.498
44.75, 2.017
44.69, 1.566
44.64, 1.166
44.59, 0.8303
44.55, 0.5682
44.52, 0.3846
44.50, 0.2819
44.50, 0.2369
44.48, 0.1496
44.45, 0.0007334
44.41, -0.1972
44.36, -0.4287
44.31, -0.6774
44.25, -0.9280
44.19, -1.167
44.14, -1.384
44.09, -1.569
44.05, -1.717
44.02, -1.823
44.00, -1.883
44.00, -1.906
43.98, -1.945
43.95, -2.011
43.91, -2.101
43.86, -2.206
43.81, -2.322
43.75, -2.442
43.69, -2.561
43.64, -2.671
43.59, -2.770
43.55, -2.851
43.52, -2.910
43.50, -2.945
43.50, -2.955
43.48, -2.967
43.45, -2.987
43.41, -3.014
43.36, -3.049
43.31, -3.090
43.25, -3.135
43.19, -3.183
43.14, -3.233
43.09, -3.280
43.05, -3.321
43.02, -3.352
43.00, -3.371
43.00, -3.374
42.98, -3.371
42.95, -3.365
42.91, -3.359
42.86, -3.354
42.81, -3.352
42.75, -3.355
42.69, -3.364
42.64, -3.377
42.59, -3.394
42.55, -3.411
42.52, -3.426
42.50, -3.435
42.50, -3.435
42.48, -3.423
42.45, -3.404
42.41, -3.379
42.36, -3.353
42.31, -3.329
42.25, -3.309
42.19, -3.295
42.14, -3.289
42.09, -3.289
42.05, -3.292
42.02, -3.297
42.00, -3.300
42.00, -3.298
41.98, -3.282
41.95, -3.256
41.91, -3.223
41.86, -3.186
41.81, -3.151
41.75, -3.120
41.69, -3.095
41.64, -3.078
41.59, -3.068
41.55, -3.064
41.52, -3.064
41.50, -3.064
41.50, -3.060
41.48, -3.043
41.45, -3.015
41.41, -2.978
41.36, -2.938
41.31, -2.898
41.25, -2.862
41.19, -2.833
41.14, -2.811
41.09, -2.797
41.05, -2.789
41.02, -2.785
41.00, -2.784
41.00, -2.780
40.98, -2.763
40.95, -2.734
40.91, -2.698
40.86, -2.657
40.81, -2.617
40.75, -2.580
40.69, -2.550
40.64, -2.527
40.59, -2.511
40.55, -2.502
40.52, -2.497
40.50, -2.495
40.50, -2.490
40.48, -2.474
40.45, -2.447
40.41, -2.412
40.36, -2.373
40.31, -2.334
40.25, -2.299
40.19, -2.270
40.14, -2.247
40.09, -2.232
40.05, -2.223
40.02, -2.217
40.00, -2.215
40.00, -2.211
39.98, -2.196
39.95, -2.170
39.91, -2.138
39.86, -2.102
39.81, -2.066
39.75, -2.033
39.69, -2.006
39.64, -1.985
39.59, -1.971
39.55, -1.962
39.52, -1.957
39.50, -1.955
39.50, -1.952
39.48, -1.938
39.45, -1.914
39.41, -1.884
39.36, -1.851
39.31, -1.819
39.25, -1.789
39.19, -1.764
39.14, -1.746
39.09, -1.733
39.05, -1.726
39.02, -1.721
39.00, -1.720
39.00, -1.716
38.98, -1.704
38.95, -1.682
38.91, -1.655
38.86, -1.625
38.81, -1.596
38.75, -1.569
38.69, -1.547
38.64, -1.531
38.59, -1.520
38.55, -1.514
38.52, -1.511
38.50, -1.509
38.50, -1.506
38.48, -1.495
38.45, -1.476
38.41, -1.451
38.36, -1.424
38.31, -1.398
38.25, -1.374
38.19, -1.355
38.14, -1.341
38.09, -1.332
38.05, -1.327
38.02, -1.325
38.00, -1.324
38.00, -1.321
37.98, -1.310
37.95, -1.293
37.91, -1.271
37.86, -1.247
37.81, -1.223
37.75, -1.203
37.69, -1.186
37.64, -1.174
37.59, -1.167
37.55, -1.163
37.52, -1.161
37.50, -1.161
37.50, -1.159
37.48, -1.149
37.45, -1.133
37.41, -1.113
37.36, -1.092
37.31, -1.071
37.25, -1.053
37.19, -1.039
37.14, -1.029
37.09, -1.023
37.05, -1.020
37.02, -1.019
37.00, -1.019
37.00, -1.017
36.98, -1.008
36.95, -0.9941
36.91, -0.9762
36.86, -0.9569
36.81, -0.9383
36.75, -0.9224
36.69, -0.9102
36.64, -0.9020
36.59, -0.8975
36.55, -0.8957
36.52, -0.8955
36.50, -0.8958
36.50, -0.8940
36.48, -0.8862
36.45, -0.8733
36.41, -0.8571
36.36, -0.8397
36.31, -0.8232
36.25, -0.8093
36.19, -0.7988
36.14, -0.7922
36.09, -0.7889
36.05, -0.7880
36.02, -0.7883
36.00, -0.7889
36.00, -0.7874
35.98, -0.7803
35.95, -0.7685
35.91, -0.7539
35.86, -0.7383
35.81, -0.7236
35.75, -0.7114
35.69, -0.7025
35.64, -0.6972
35.59, -0.6949
35.55, -0.6947
35.52, -0.6956
35.50, -0.6965
35.50, -0.6951
35.48, -0.6886
35.45, -0.6779
35.41, -0.6646
35.36, -0.6505
35.31, -0.6374
35.25, -0.6267
35.19, -0.6192
35.14, -0.6150
35.09, -0.6136
35.05, -0.6141
35.02, -0.6154
35.00, -0.6165
35.00, -0.6153
34.98, -0.6094
34.95, -0.5996
34.91, -0.5875
34.86, -0.5747
34.81, -0.5630
34.75, -0.5537
34.69, -0.5473
34.64, -0.5441
34.59, -0.5434
34.55, -0.5445
34.52, -0.5461
34.50, -0.5474
34.50, -0.5464
34.48, -0.5409
34.45, -0.5319
34.41, -0.5209
34.36, -0.5093
34.31, -0.4988
34.25, -0.4906
34.19, -0.4852
34.14, -0.4828
34.09, -0.4828
34.05, -0.4843
34.02, -0.4862
34.00, -0.4876
34.00, -0.4868
33.98, -0.4817
33.95, -0.4734
33.91, -0.4633
33.86, -0.4528
33.81, -0.4433
33.75, -0.4361
33.69, -0.4316
33.64, -0.4299
33.59, -0.4304
33.55, -0.4323
33.52, -0.4344
33.50, -0.4360
33.50, -0.4352
33.48, -0.4305
33.45, -0.4229
33.41, -0.4136
33.36, -0.4040
33.31, -0.3955
33.25, -0.3891
33.19, -0.3853
33.14, -0.3842
33.09, -0.3852
33.05, -0.3873
33.02, -0.3896
33.00, -0.3913
33.00, -0.3906
32.98, -0.3863
32.95, -0.3792
32.91, -0.3706
32.86, -0.3618
32.81, -0.3541
32.75, -0.3484
32.69, -0.3453
32.64, -0.3447
32.59, -0.3460
32.55, -0.3484
32.52, -0.3509
32.50, -0.3526
32.50, -0.3520
32.48, -0.3480
32.45, -0.3414
32.41, -0.3334
32.36, -0.3253
32.31, -0.3183
32.25, -0.3133
32.19, -0.3107
32.14, -0.3105
32.09, -0.3121
32.05, -0.3147
32.02, -0.3173
32.00, -0.3190
32.00, -0.3185
31.98, -0.3147
31.95, -0.3086
31.91, -0.3012
31.86, -0.2938
31.81, -0.2874
31.75, -0.2830
31.69, -0.2808
31.64, -0.2809
31.59, -0.2828
31.55, -0.2855
31.52, -0.2881
31.50, -0.2899
31.50, -0.2895
31.48, -0.2859
31.45, -0.2802
31.41, -0.2733
31.36, -0.2664
31.31, -0.2606
31.25, -0.2566
31.19, -0.2549
31.14, -0.2553
31.09, -0.2573
31.05, -0.2601
31.02, -0.2628
31.00, -0.2646
31.00, -0.2642
30.98, -0.2609
30.95, -0.2556
30.91, -0.2491
30.86, -0.2427
30.81, -0.2374
30.75, -0.2338
30.69, -0.2324
30.64, -0.2330
30.59, -0.2352
30.55, -0.2380
30.52, -0.2408
30.50, -0.2426
30.50, -0.2422
30.48, -0.2391
30.45, -0.2341
30.41, -0.2281
30.36, -0.2221
30.31, -0.2172
30.25, -0.2140
30.19, -0.2128
30.14, -0.2137
30.09, -0.2159
30.05, -0.2188
30.02, -0.2215
30.00, -0.2233
30.00, -0.2230
29.98, -0.2201
29.95, -0.2154
29.91, -0.2097
29.86, -0.2042
29.81, -0.1996
29.75, -0.1967
29.69, -0.1958
29.64, -0.1968
29.59, -0.1991
29.55, -0.2020
29.52, -0.2047
29.50, -0.2065
29.50, -0.2063
29.48, -0.2035
29.45, -0.1990
29.41, -0.1937
29.36, -0.1885
29.31, -0.1843
29.25, -0.1816
29.19, -0.1809
29.14, -0.1820
29.09, -0.1844
29.05, -0.1873
29.02, -0.1900
29.00, -0.1918
29.00, -0.1916
28.98, -0.1889
28.95, -0.1847
28.91, -0.1797
28.86, -0.1748
28.81, -0.1708
28.75, -0.1685
28.69, -0.1679
28.64, -0.1691
28.59, -0.1715
28.55, -0.1744
28.52, -0.1771
28.50, -0.1788
28.50, -0.1786
28.48, -0.1761
28.45, -0.1721
28.41, -0.1674
28.36, -0.1627
28.31, -0.1591
28.25, -0.1569
28.19, -0.1565
28.14, -0.1577
28.09, -0.1601
28.05, -0.1630
28.02, -0.1657
28.00, -0.1674
28.00, -0.1672
27.98, -0.1648
27.95, -0.1610
27.91, -0.1565
27.86, -0.1521
27.81, -0.1487
27.75, -0.1467
27.69, -0.1464
27.64, -0.1477
27.59, -0.1501
27.55, -0.1530
27.52, -0.1556
27.50, -0.1572
27.50, -0.1571
27.48, -0.1548
27.45, -0.1512
27.41, -0.1469
27.36, -0.1428
27.31, -0.1395
27.25, -0.1377
27.19, -0.1375
27.14, -0.1388
27.09, -0.1412
27.05, -0.1441
27.02, -0.1466
27.00, -0.1482
27.00, -0.1481
26.98, -0.1459
26.95, -0.1425
26.91, -0.1384
26.86, -0.1345
26.81, -0.1314
26.75, -0.1297
26.69, -0.1296
26.64, -0.1310
26.59, -0.1333
26.55, -0.1361
26.52, -0.1386
26.50, -0.1402
26.50, -0.1401
26.48, -0.1380
26.45, -0.1347
26.41, -0.1308
26.36, -0.1271
26.31, -0.1242
26.25, -0.1226
26.19, -0.1226
26.14, -0.1240
26.09, -0.1263
26.05, -0.1290
26.02, -0.1315
26.00, -0.1330
26.00, -0.1329
25.98, -0.1309
25.95, -0.1278
25.91, -0.1240
25.86, -0.1205
25.81, -0.1177
25.75, -0.1163
25.69, -0.1163
25.64, -0.1177
25.59, -0.1200
25.55, -0.1227
25.52, -0.1250
25.50, -0.1266
25.50, -0.1265
25.48, -0.1246
25.45, -0.1215
25.41, -0.1180
25.36, -0.1146
25.31, -0.1119
25.25, -0.1106
25.19, -0.1107
25.14, -0.1120
25.09, -0.1143
25.05, -0.1169
25.02, -0.1192
25.00, -0.1207
25.00, -0.1206
24.98, -0.1188
24.95, -0.1159
24.91, -0.1125
24.86, -0.1092
24.81, -0.1067
24.75, -0.1055
24.69, -0.1056
24.64, -0.1069
24.59, -0.1092
24.55, -0.1117
24.52, -0.1140
24.50, -0.1155
24.50, -0.1154
24.48, -0.1136
24.45, -0.1108
24.41, -0.1075
24.36, -0.1044
24.31, -0.1020
24.25, -0.1008
24.19, -0.1010
24.14, -0.1023
24.09, -0.1045
24.05, -0.1070
24.02, -0.1092
24.00, -0.1107
24.00, -0.1106
23.98, -0.1089
23.95, -0.1062
23.91, -0.1030
23.86, -0.1000
23.81, -0.09775
23.75, -0.09663
23.69, -0.09680
23.64, -0.09814
23.59, -0.1003
23.55, -0.1027
23.52, -0.1049
23.50, -0.1063
23.50, -0.1062
23.48, -0.1046
23.45, -0.1020
23.41, -0.09893
23.36, -0.09604
23.31, -0.09387
23.25, -0.09281
23.19, -0.09300
23.14, -0.09433
23.09, -0.09644
23.05, -0.09883
23.02, -0.1009
23.00, -0.1023
23.00, -0.1022
22.98, -0.1006
22.95, -0.09813
22.91, -0.09519
22.86, -0.09241
22.81, -0.09033
22.75, -0.08932
22.69, -0.08953
22.64, -0.09084
22.59, -0.09291
22.55, -0.09525
22.52, -0.09730
22.50, -0.09862
22.50, -0.09857
22.48, -0.09703
22.45, -0.09460
22.41, -0.09177
22.36, -0.08909
22.31, -0.08709
22.25, -0.08613
22.19, -0.08636
22.14, -0.08765
22.09, -0.08968
22.05, -0.09196
22.02, -0.09397
22.00, -0.09525
22.00, -0.09521
21.98, -0.09372
21.95, -0.09137
21.91, -0.08863
21.86, -0.08604
21.81, -0.08412
21.75, -0.08321
21.69, -0.08345
21.64, -0.08473
21.59, -0.08672
21.55, -0.08894
21.52, -0.09090
21.50, -0.09216
21.50, -0.09211
21.48, -0.09068
21.45, -0.08840
21.41, -0.08575
21.36, -0.08325
21.31, -0.08140
21.25, -0.08053
21.19, -0.08079
21.14, -0.08204
21.09, -0.08399
21.05, -0.08617
21.02, -0.08808
21.00, -0.08930
21.00, -0.08926
20.98, -0.08787
20.95, -0.08567
20.91, -0.08310
20.86, -0.08068
20.81, -0.07890
20.75, -0.07808
20.69, -0.07834
20.64, -0.07958
20.59, -0.08148
20.55, -0.08361
20.52, -0.08548
20.50, -0.08667
20.50, -0.08664
20.48, -0.08529
20.45, -0.08315
20.41, -0.08066
20.36, -0.07833
20.31, -0.07661
20.25, -0.07582
20.19, -0.07609
20.14, -0.07731
20.09, -0.07918
20.05, -0.08126
20.02, -0.08309
20.00, -0.08425
20.00, -0.08422
19.98, -0.08291
19.95, -0.08083
19.91, -0.07842
19.86, -0.07616
19.81, -0.07450
19.75, -0.07375
19.69, -0.07403
19.64, -0.07523
19.59, -0.07706
19.55, -0.07910
19.52, -0.08088
19.50, -0.08202
19.50, -0.08199
19.48, -0.08072
19.45, -0.07871
19.41, -0.07637
19.36, -0.07418
19.31, -0.07258
19.25, -0.07186
19.19, -0.07215
19.14, -0.07333
19.09, -0.07512
19.05, -0.07711
19.02, -0.07886
19.00, -0.07997
19.00, -0.07994
18.98, -0.07871
18.95, -0.07675
18.91, -0.07449
18.86, -0.07237
18.81, -0.07082
18.75, -0.07013
18.69, -0.07043
18.64, -0.07159
18.59, -0.07335
18.55, -0.07530
18.52, -0.07700
18.50, -0.07809
18.50, -0.07806
18.48, -0.07686
18.45, -0.07497
18.41, -0.07277
18.36, -0.07071
18.31, -0.06921
18.25, -0.06856
18.19, -0.06886
18.14, -0.07001
18.09, -0.07173
18.05, -0.07364
18.02, -0.07531
18.00, -0.07637
18.00, -0.07634
17.98, -0.07518
17.95, -0.07334
17.91, -0.07120
17.86, -0.06921
17.81, -0.06776
17.75, -0.06714
17.69, -0.06744
17.64, -0.06858
17.59, -0.07027
17.55, -0.07214
17.52, -0.07377
17.50, -0.07481
17.50, -0.07478
17.48, -0.07365
17.45, -0.07186
17.41, -0.06978
17.36, -0.06785
17.31, -0.06646
17.25, -0.06586
17.19, -0.06617
17.14, -0.06729
17.09, -0.06895
17.05, -0.07078
17.02, -0.07238
17.00, -0.07339
17.00, -0.07337
16.98, -0.07227
16.95, -0.07053
16.91, -0.06851
16.86, -0.06664
16.81, -0.06529
16.75, -0.06472
16.69, -0.06504
16.64, -0.06614
16.59, -0.06777
16.55, -0.06956
16.52, -0.07113
16.50, -0.07212
16.50, -0.07210
16.48, -0.07103
16.45, -0.06934
16.41, -0.06738
16.36, -0.06557
16.31, -0.06426
16.25, -0.06372
16.19, -0.06404
16.14, -0.06513
16.09, -0.06673
16.05, -0.06849
16.02, -0.07002
16.00, -0.07100
16.00, -0.07098
15.98, -0.06994
15.95, -0.06829
15.91, -0.06639
15.86, -0.06463
15.81, -0.06337
15.75, -0.06285
15.69, -0.06318
15.64, -0.06426
15.59, -0.06583
15.55, -0.06756
15.52, -0.06906
15.50, -0.07001
15.50, -0.07000
15.48, -0.06898
15.45, -0.06738
15.41, -0.06554
15.36, -0.06383
15.31, -0.06261
15.25, -0.06212
15.19, -0.06245
15.14, -0.06352
15.09, -0.06507
15.05, -0.06676
15.02, -0.06823
15.00, -0.06917
15.00, -0.06916
14.98, -0.06817
14.95, -0.06661
14.91, -0.06482
14.86, -0.06316
14.81, -0.06198
14.75, -0.06152
14.69, -0.06186
14.64, -0.06291
14.59, -0.06444
14.55, -0.06610
14.52, -0.06755
14.50, -0.06847
14.50, -0.06846
14.48, -0.06750
14.45, -0.06598
14.41, -0.06424
14.36, -0.06263
14.31, -0.06149
14.25, -0.06106
14.19, -0.06141
14.14, -0.06245
14.09, -0.06395
14.05, -0.06559
14.02, -0.06701
14.00, -0.06791
14.00, -0.06790
13.98, -0.06696
13.95, -0.06549
13.91, -0.06380
13.86, -0.06224
13.81, -0.06114
13.75, -0.06073
13.69, -0.06109
13.64, -0.06212
13.59, -0.06360
13.55, -0.06521
13.52, -0.06661
13.50, -0.06749
13.50, -0.06749
13.48, -0.06658
13.45, -0.06514
13.41, -0.06350
13.36, -0.06198
13.31, -0.06093
13.25, -0.06055
13.19, -0.06091
13.14, -0.06194
13.09, -0.06340
13.05, -0.06499
13.02, -0.06636
13.00, -0.06723
13.00, -0.06722
12.98, -0.06634
12.95, -0.06494
12.91, -0.06334
12.86, -0.06188
12.81, -0.06086
12.75, -0.06050
12.69, -0.06088
12.64, -0.06190
12.59, -0.06334
12.55, -0.06491
12.52, -0.06626
12.50, -0.06712
12.50, -0.06711
12.48, -0.06625
12.45, -0.06489
12.41, -0.06334
12.36, -0.06192
12.31, -0.06094
12.25, -0.06061
12.19, -0.06100
12.14, -0.06201
12.09, -0.06345
12.05, -0.06499
12.02, -0.06632
12.00, -0.06717
12.00, -0.06717
11.98, -0.06632
11.95, -0.06500
11.91, -0.06349
11.86, -0.06212
11.81, -0.06118
11.75, -0.06088
11.69, -0.06127
11.64, -0.06229
11.59, -0.06371
11.55, -0.06524
11.52, -0.06655
11.50, -0.06738
11.50, -0.06738
11.48, -0.06656
11.45, -0.06528
11.41, -0.06381
11.36, -0.06248
11.31, -0.06158
11.25, -0.06131
11.19, -0.06172
11.14, -0.06273
11.09, -0.06414
11.05, -0.06565
11.02, -0.06695
11.00, -0.06777
11.00, -0.06778
10.98, -0.06698
10.95, -0.06573
10.91, -0.06431
10.86, -0.06302
10.81, -0.06216
10.75, -0.06191
10.69, -0.06234
10.64, -0.06336
10.59, -0.06476
10.55, -0.06625
10.52, -0.06754
10.50, -0.06835
10.50, -0.06836
10.48, -0.06758
10.45, -0.06637
10.41, -0.06498
10.36, -0.06374
10.31, -0.06291
10.25, -0.06270
10.19, -0.06314
10.14, -0.06416
10.09, -0.06556
10.05, -0.06705
10.02, -0.06832
10.00, -0.06913
10.00, -0.06914
9.996, -0.06838
9.979, -0.06720
9.950, -0.06585
9.911, -0.06465
9.862, -0.06387
9.808, -0.06368
9.750, -0.06414
9.692, -0.06517
9.638, -0.06657
9.589, -0.06805
9.550, -0.06932
9.521, -0.07012
9.504, -0.07013
9.496, -0.06939
9.479, -0.06824
9.450, -0.06693
9.411, -0.06577
9.362, -0.06503
9.308, -0.06487
9.250, -0.06535
9.192, -0.06640
9.138, -0.06780
9.089, -0.06927
9.050, -0.07053
9.021, -0.07133
9.004, -0.07134
8.996, -0.07062
8.979, -0.06950
8.950, -0.06823
8.911, -0.06711
8.862, -0.06641
8.808, -0.06628
8.750, -0.06679
8.692, -0.06785
8.638, -0.06925
8.589, -0.07073
8.550, -0.07199
8.521, -0.07278
8.504, -0.07280
8.496, -0.07209
8.479, -0.07100
8.450, -0.06977
8.411, -0.06869
8.362, -0.06802
8.308, -0.06793
8.250, -0.06847
8.192, -0.06954
8.138, -0.07095
8.089, -0.07243
8.050, -0.07369
8.021, -0.07448
8.004, -0.07451
7.996, -0.07382
7.979, -0.07275
7.950, -0.07156
7.911, -0.07051
7.862, -0.06988
7.808, -0.06983
7.750, -0.07039
7.692, -0.07149
7.638, -0.07292
7.589, -0.07440
7.550, -0.07566
7.521, -0.07645
7.504, -0.07648
7.496, -0.07581
7.479, -0.07477
7.450, -0.07360
7.411, -0.07260
7.362, -0.07201
7.308, -0.07199
7.250, -0.07258
7.192, -0.07370
7.138, -0.07515
7.089, -0.07665
7.050, -0.07791
7.021, -0.07870
7.004, -0.07874
6.996, -0.07808
6.979, -0.07706
6.950, -0.07593
6.911, -0.07496
6.862, -0.07441
6.808, -0.07442
6.750, -0.07505
6.692, -0.07620
6.638, -0.07766
6.589, -0.07917
6.550, -0.08044
6.521, -0.08124
6.504, -0.08128
6.496, -0.08063
6.479, -0.07964
6.450, -0.07853
6.411, -0.07760
6.362, -0.07708
6.308, -0.07714
6.250, -0.07779
6.192, -0.07897
6.138, -0.08045
6.089, -0.08198
6.050, -0.08326
6.021, -0.08406
6.004, -0.08410
5.996, -0.08347
5.979, -0.08249
5.950, -0.08142
5.911, -0.08052
5.862, -0.08003
5.808, -0.08012
5.750, -0.08081
5.692, -0.08201
5.638, -0.08351
5.589, -0.08506
5.550, -0.08635
5.521, -0.08716
5.504, -0.08720
5.496, -0.08657
5.479, -0.08561
5.450, -0.08456
5.411, -0.08369
5.362, -0.08323
5.308, -0.08335
5.250, -0.08407
5.192, -0.08529
5.138, -0.08682
5.089, -0.08837
5.050, -0.08967
5.021, -0.09049
5.004, -0.09053
4.996, -0.08991
4.979, -0.08897
4.950, -0.08793
4.911, -0.08708
4.862, -0.08665
4.808, -0.08679
4.750, -0.08752
4.692, -0.08876
4.638, -0.09030
4.589, -0.09186
4.550, -0.09317
4.521, -0.09398
4.504, -0.09403
4.496, -0.09342
4.479, -0.09248
4.450, -0.09145
4.411, -0.09061
4.362, -0.09019
4.308, -0.09034
4.250, -0.09108
4.192, -0.09233
4.138, -0.09386
4.089, -0.09542
4.050, -0.09672
4.021, -0.09753
4.004, -0.09758
3.996, -0.09696
3.979, -0.09603
3.950, -0.09500
3.911, -0.09416
3.862, -0.09374
3.808, -0.09387
3.750, -0.09460
3.692, -0.09582
3.638, -0.09733
3.589, -0.09886
3.550, -0.1001
3.521, -0.1009
3.504, -0.1010
3.496, -0.1004
3.479, -0.09942
3.450, -0.09838
3.411, -0.09752
3.362, -0.09706
3.308, -0.09716
3.250, -0.09783
3.192, -0.09899
3.138, -0.1004
3.089, -0.1019
3.050, -0.1031
3.021, -0.1039
3.004, -0.1039
2.996, -0.1033
2.979, -0.1023
2.950, -0.1013
2.911, -0.1004
2.862, -0.09983
2.808, -0.09983
2.750, -0.1004
2.692, -0.1014
2.638, -0.1028
2.589, -0.1041
2.550, -0.1053
2.521, -0.1060
2.504, -0.1060
2.496, -0.1053
2.479, -0.1043
2.450, -0.1032
2.411, -0.1022
2.362, -0.1015
2.308, -0.1014
2.250, -0.1018
2.192, -0.1026
2.138, -0.1037
2.089, -0.1049
2.050, -0.1059
2.021, -0.1065
2.004, -0.1065
1.996, -0.1058
1.979, -0.1047
1.950, -0.1035
1.911, -0.1023
1.862, -0.1015
1.808, -0.1010
1.750, -0.1011
1.692, -0.1016
1.638, -0.1024
1.589, -0.1033
1.550, -0.1040
1.521, -0.1045
1.504, -0.1045
1.496, -0.1037
1.479, -0.1025
1.450, -0.1011
1.411, -0.09971
1.362, -0.09852
1.308, -0.09770
1.250, -0.09731
1.192, -0.09732
1.138, -0.09763
1.089, -0.09808
1.050, -0.09852
1.021, -0.09882
1.004, -0.09867
0.9960, -0.09777
0.9794, -0.09631
0.9504, -0.09453
0.9106, -0.09268
0.8621, -0.09102
0.8076, -0.08973
0.7500, -0.08889
0.6924, -0.08850
0.6379, -0.08846
0.5894, -0.08865
0.5496, -0.08890
0.5206, -0.08909
0.5040, -0.08890
0.4960, -0.08795
0.4794, -0.08642
0.4504, -0.08460
0.4106, -0.08280
0.3621, -0.08132
0.3076, -0.08037
0.2500, -0.08004
0.1924, -0.08028
0.1379, -0.08093
0.0894, -0.08178
0.0496, -0.08256
0.0206, -0.08307

==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/Traction_shell6DofsBF_0.5mm_step2.txt <==
S,   TI
58.00, 5.932e-09
57.98, 5.927e-09
57.95, 5.918e-09
57.91, 5.906e-09
57.86, 5.891e-09
57.81, 5.875e-09
57.75, 5.857e-09
57.69, 5.840e-09
57.64, 5.823e-09
57.59, 5.809e-09
57.55, 5.797e-09
57.52, 5.788e-09
57.50, 5.783e-09
57.50, 5.780e-09
57.48, 5.775e-09
57.45, 5.767e-09
57.41, 5.755e-09
57.36, 5.740e-09
57.31, 5.723e-09
57.25, 5.706e-09
57.19, 5.688e-09
57.14, 5.672e-09
57.09, 5.657e-09
57.05, 5.645e-09
57.02, 5.637e-09
57.00, 5.631e-09
57.00, 5.629e-09
56.98, 5.624e-09
56.95, 5.615e-09
56.91, 5.603e-09
56.86, 5.589e-09
56.81, 5.572e-09
56.75, 5.555e-09
56.69, 5.537e-09
56.64, 5.521e-09
56.59, 5.506e-09
56.55, 5.494e-09
56.52, 5.485e-09
56.50, 5.480e-09
56.50, 5.478e-09
56.48, 5.473e-09
56.45, 5.464e-09
56.41, 5.452e-09
56.36, 5.437e-09
56.31, 5.421e-09
56.25, 5.404e-09
56.19, 5.386e-09
56.14, 5.370e-09
56.09, 5.355e-09
56.05, 5.343e-09
56.02, 5.334e-09
56.00, 5.329e-09
56.00, 5.327e-09
55.98, 5.322e-09
55.95, 5.313e-09
55.91, 5.301e-09
55.86, 5.287e-09
55.81, 5.270e-09
55.75, 5.253e-09
55.69, 5.236e-09
55.64, 5.219e-09
55.59, 5.205e-09
55.55, 5.193e-09
55.52, 5.184e-09
55.50, 5.179e-09
55.50, 5.176e-09
55.48, 5.171e-09
55.45, 5.163e-09
55.41, 5.151e-09
55.36, 5.136e-09
55.31, 5.120e-09
55.25, 5.103e-09
55.19, 5.085e-09
55.14, 5.069e-09
55.09, 5.054e-09
55.05, 5.042e-09
55.02, 5.034e-09
55.00, 5.029e-09
55.00, 5.026e-09
54.98, 5.021e-09
54.95, 5.013e-09
54.91, 5.001e-09
54.86, 4.986e-09
54.81, 4.970e-09
54.75, 4.953e-09
54.69, 4.935e-09
54.64, 4.919e-09
54.59, 4.905e-09
54.55, 4.893e-09
54.52, 4.884e-09
54.50, 4.879e-09
54.50, 4.877e-09
54.48, 4.872e-09
54.45, 4.863e-09
54.41, 4.851e-09
54.36, 4.837e-09
54.31, 4.820e-09
54.25, 4.803e-09
54.19, 4.786e-09
54.14, 4.770e-09
54.09, 4.755e-09
54.05, 4.744e-09
54.02, 4.735e-09
54.00, 4.730e-09
54.00, 4.728e-09
53.98, 4.723e-09
53.95, 4.714e-09
53.91, 4.702e-09
53.86, 4.688e-09
53.81, 4.672e-09
53.75, 4.654e-09
53.69, 4.637e-09
53.64, 4.621e-09
53.59, 4.607e-09
53.55, 4.595e-09
53.52, 4.586e-09
53.50, 4.582e-09
53.50, 4.579e-09
53.48, 4.574e-09
53.45, 4.566e-09
53.41, 4.554e-09
53.36, 4.540e-09
53.31, 4.523e-09
53.25, 4.506e-09
53.19, 4.489e-09
53.14, 4.473e-09
53.09, 4.459e-09
53.05, 4.447e-09
53.02, 4.439e-09
53.00, 4.434e-09
53.00, 4.431e-09
52.98, 4.427e-09
52.95, 4.418e-09
52.91, 4.406e-09
52.86, 4.392e-09
52.81, 4.376e-09
52.75, 4.359e-09
52.69, 4.342e-09
52.64, 4.326e-09
52.59, 4.312e-09
52.55, 4.300e-09
52.52, 4.292e-09
52.50, 4.287e-09
52.50, 4.285e-09
52.48, 4.280e-09
52.45, 4.271e-09
52.41, 4.259e-09
52.36, 4.245e-09
52.31, 4.229e-09
52.25, 4.213e-09
52.19, 4.196e-09
52.14, 4.180e-09
52.09, 4.166e-09
52.05, 4.154e-09
52.02, 4.146e-09
52.00, 4.141e-09
52.00, 4.138e-09
51.98, 4.134e-09
51.95, 4.125e-09
51.91, 4.114e-09
51.86, 4.099e-09
51.81, 4.084e-09
51.75, 4.067e-09
51.69, 4.050e-09
51.64, 4.034e-09
51.59, 4.020e-09
51.55, 4.009e-09
51.52, 4.000e-09
51.50, 3.996e-09
51.50, 3.993e-09
51.48, 3.988e-09
51.45, 3.980e-09
51.41, 3.969e-09
51.36, 3.955e-09
51.31, 3.939e-09
51.25, 3.922e-09
51.19, 3.906e-09
51.14, 3.890e-09
51.09, 3.876e-09
51.05, 3.864e-09
51.02, 3.856e-09
51.00, 3.851e-09
51.00, 3.849e-09
50.98, 3.844e-09
50.95, 3.836e-09
50.91, 3.825e-09
50.86, 3.811e-09
50.81, 3.795e-09
50.75, 3.778e-09
50.69, 3.762e-09
50.64, 3.746e-09
50.59, 3.733e-09
50.55, 3.721e-09
50.52, 3.713e-09
50.50, 3.708e-09
50.50, 3.706e-09
50.48, 3.701e-09
50.45, 3.693e-09
50.41, 3.682e-09
50.36, 3.668e-09
50.31, 3.652e-09
50.25, 3.636e-09
50.19, 3.620e-09
50.14, 3.604e-09
50.09, 3.590e-09
50.05, 3.579e-09
50.02, 3.571e-09
50.00, 3.566e-09
50.00, 3.564e-09
49.98, 3.559e-09
49.95, 3.551e-09
49.91, 3.540e-09
49.86, 3.526e-09
49.81, 3.511e-09
49.75, 3.494e-09
49.69, 3.478e-09
49.64, 3.463e-09
49.59, 3.449e-09
49.55, 3.438e-09
49.52, 3.430e-09
49.50, 3.425e-09
49.50, 3.423e-09
49.48, 3.418e-09
49.45, 3.410e-09
49.41, 3.399e-09
49.36, 3.386e-09
49.31, 3.370e-09
49.25, 3.354e-09
49.19, 3.338e-09
49.14, 3.323e-09
49.09, 3.309e-09
49.05, 3.298e-09
49.02, 3.290e-09
49.00, 3.286e-09
49.00, 3.284e-09
48.98, 3.279e-09
48.95, 3.271e-09
48.91, 3.260e-09
48.86, 3.246e-09
48.81, 3.231e-09
48.75, 3.215e-09
48.69, 3.199e-09
48.64, 3.184e-09
48.59, 3.171e-09
48.55, 3.160e-09
48.52, 3.152e-09
48.50, 3.147e-09
48.50, 3.145e-09
48.48, 3.141e-09
48.45, 3.133e-09
48.41, 3.122e-09
48.36, 3.108e-09
48.31, 3.093e-09
48.25, 3.078e-09
48.19, 3.062e-09
48.14, 3.047e-09
48.09, 3.034e-09
48.05, 3.023e-09
48.02, 3.015e-09
48.00, 3.011e-09
48.00, 3.008e-09
47.98, 3.004e-09
47.95, 2.996e-09
47.91, 2.985e-09
47.86, 2.972e-09
47.81, 2.957e-09
47.75, 2.942e-09
47.69, 2.926e-09
47.64, 2.911e-09
47.59, 2.898e-09
47.55, 2.887e-09
47.52, 2.880e-09
47.50, 2.875e-09
47.50, 2.873e-09
47.48, 2.868e-09
47.45, 2.861e-09
47.41, 2.850e-09
47.36, 2.837e-09
47.31, 2.822e-09
47.25, 2.807e-09
47.19, 2.791e-09
47.14, 2.777e-09
47.09, 2.764e-09
47.05, 2.753e-09
47.02, 2.746e-09
47.00, 2.741e-09
47.00, 2.739e-09
46.98, 2.735e-09
46.95, 2.727e-09
46.91, 2.716e-09
46.86, 2.703e-09
46.81, 2.689e-09
46.75, 2.674e-09
46.69, 2.658e-09
46.64, 2.644e-09
46.59, 2.631e-09
46.55, 2.621e-09
46.52, 2.613e-09
46.50, 2.609e-09
46.50, 2.607e-09
46.48, 2.602e-09
46.45, 2.595e-09
46.41, 2.584e-09
46.36, 2.572e-09
46.31, 2.557e-09
46.25, 2.542e-09
46.19, 2.527e-09
46.14, 2.513e-09
46.09, 2.500e-09
46.05, 2.490e-09
46.02, 2.482e-09
46.00, 2.478e-09
46.00, 2.476e-09
45.98, 2.472e-09
45.95, 2.464e-09
45.91, 2.454e-09
45.86, 2.441e-09
45.81, 2.427e-09
45.75, 2.412e-09
45.69, 2.398e-09
45.64, 2.384e-09
45.59, 2.371e-09
45.55, 2.361e-09
45.52, 2.354e-09
45.50, 2.349e-09
45.50, 2.347e-09
45.48, 2.343e-09
45.45, 2.336e-09
45.41, 2.325e-09
45.36, 2.313e-09
45.31, 2.299e-09
45.25, 2.284e-09
45.19, 2.270e-09
45.14, 2.256e-09
45.09, 2.244e-09
45.05, 2.234e-09
45.02, 2.226e-09
45.00, 2.222e-09
45.00, 2.220e-09
44.98, 2.216e-09
44.95, 2.209e-09
44.91, 2.199e-09
44.86, 2.186e-09
44.81, 2.173e-09
44.75, 2.158e-09
44.69, 2.144e-09
44.64, 2.130e-09
44.59, 2.118e-09
44.55, 2.108e-09
44.52, 2.101e-09
44.50, 2.097e-09
44.50, 2.095e-09
44.48, 2.091e-09
44.45, 2.084e-09
44.41, 2.074e-09
44.36, 2.062e-09
44.31, 2.048e-09
44.25, 2.034e-09
44.19, 2.020e-09
44.14, 2.007e-09
44.09, 1.995e-09
44.05, 1.985e-09
44.02, 1.978e-09
44.00, 1.974e-09
44.00, 1.972e-09
43.98, 1.968e-09
43.95, 1.961e-09
43.91, 1.951e-09
43.86, 1.939e-09
43.81, 1.926e-09
43.75, 1.912e-09
43.69, 1.898e-09
43.64, 1.885e-09
43.59, 1.873e-09
43.55, 1.864e-09
43.52, 1.857e-09
43.50, 1.853e-09
43.50, 1.851e-09
43.48, 1.847e-09
43.45, 1.840e-09
43.41, 1.830e-09
43.36, 1.819e-09
43.31, 1.806e-09
43.25, 1.792e-09
43.19, 1.778e-09
43.14, 1.765e-09
43.09, 1.754e-09
43.05, 1.745e-09
43.02, 1.738e-09
43.00, 1.734e-09
43.00, 1.732e-09
42.98, 1.728e-09
42.95, 1.721e-09
42.91, 1.712e-09
42.86, 1.701e-09
42.81, 1.688e-09
42.75, 1.674e-09
42.69, 1.661e-09
42.64, 1.648e-09
42.59, 1.637e-09
42.55, 1.628e-09
42.52, 1.621e-09
42.50, 1.617e-09
42.50, 1.615e-09
42.48, 1.612e-09
42.45, 1.605e-09
42.41, 1.596e-09
42.36, 1.585e-09
42.31, 1.572e-09
42.25, 1.559e-09
42.19, 1.546e-09
42.14, 1.533e-09
42.09, 1.522e-09
42.05, 1.513e-09
42.02, 1.507e-09
42.00, 1.503e-09
42.00, 1.501e-09
41.98, 1.497e-09
41.95, 1.491e-09
41.91, 1.482e-09
41.86, 1.471e-09
41.81, 1.459e-09
41.75, 1.446e-09
41.69, 1.433e-09
41.64, 1.421e-09
41.59, 1.410e-09
41.55, 1.401e-09
41.52, 1.395e-09
41.50, 1.391e-09
41.50, 1.389e-09
41.48, 1.386e-09
41.45, 1.379e-09
41.41, 1.370e-09
41.36, 1.360e-09
41.31, 1.348e-09
41.25, 1.335e-09
41.19, 1.323e-09
41.14, 1.311e-09
41.09, 1.300e-09
41.05, 1.292e-09
41.02, 1.285e-09
41.00, 1.282e-09
41.00, 1.280e-09
40.98, 1.276e-09
40.95, 1.270e-09
40.91, 1.262e-09
40.86, 1.251e-09
40.81, 1.240e-09
40.75, 1.227e-09
40.69, 1.215e-09
40.64, 1.203e-09
40.59, 1.193e-09
40.55, 1.185e-09
40.52, 1.179e-09
40.50, 1.175e-09
40.50, 1.174e-09
40.48, 1.170e-09
40.45, 1.164e-09
40.41, 1.156e-09
40.36, 1.145e-09
40.31, 1.134e-09
40.25, 1.122e-09
40.19, 1.110e-09
40.14, 1.099e-09
40.09, 1.089e-09
40.05, 1.081e-09
40.02, 1.075e-09
40.00, 1.071e-09
40.00, 1.070e-09
39.98, 1.066e-09
39.95, 1.060e-09
39.91, 1.052e-09
39.86, 1.042e-09
39.81, 1.031e-09
39.75, 1.020e-09
39.69, 1.008e-09
39.64, 9.972e-10
39.59, 9.875e-10
39.55, 9.795e-10
39.52, 9.737e-10
39.50, 9.704e-10
39.50, 9.688e-10
39.48, 9.655e-10
39.45, 9.598e-10
39.41, 9.519e-10
39.36, 9.423e-10
39.31, 9.316e-10
39.25, 9.203e-10
39.19, 9.090e-10
39.14, 8.984e-10
39.09, 8.890e-10
39.05, 8.813e-10
39.02, 8.757e-10
39.00, 8.725e-10
39.00, 8.710e-10
38.98, 8.678e-10
38.95, 8.622e-10
38.91, 8.545e-10
38.86, 8.453e-10
38.81, 8.349e-10
38.75, 8.239e-10
38.69, 8.130e-10
38.64, 8.028e-10
38.59, 7.937e-10
38.55, 7.862e-10
38.52, 7.808e-10
38.50, 7.777e-10
38.50, 7.762e-10
38.48, 7.731e-10
38.45, 7.678e-10
38.41, 7.604e-10
38.36, 7.514e-10
38.31, 7.414e-10
38.25, 7.308e-10
38.19, 7.203e-10
38.14, 7.104e-10
38.09, 7.016e-10
38.05, 6.944e-10
38.02, 6.892e-10
38.00, 6.862e-10
38.00, 6.848e-10
37.98, 6.818e-10
37.95, 6.766e-10
37.91, 6.695e-10
37.86, 6.609e-10
37.81, 6.512e-10
37.75, 6.410e-10
37.69, 6.309e-10
37.64, 6.214e-10
37.59, 6.129e-10
37.55, 6.060e-10
37.52, 6.010e-10
37.50, 5.981e-10
37.50, 5.967e-10
37.48, 5.939e-10
37.45, 5.889e-10
37.41, 5.820e-10
37.36, 5.737e-10
37.31, 5.645e-10
37.25, 5.547e-10
37.19, 5.450e-10
37.14, 5.358e-10
37.09, 5.277e-10
37.05, 5.211e-10
37.02, 5.163e-10
37.00, 5.135e-10
37.00, 5.122e-10
36.98, 5.095e-10
36.95, 5.047e-10
36.91, 4.981e-10
36.86, 4.902e-10
36.81, 4.813e-10
36.75, 4.720e-10
36.69, 4.627e-10
36.64, 4.539e-10
36.59, 4.462e-10
36.55, 4.398e-10
36.52, 4.352e-10
36.50, 4.326e-10
36.50, 4.314e-10
36.48, 4.287e-10
36.45, 4.242e-10
36.41, 4.179e-10
36.36, 4.103e-10
36.31, 4.018e-10
36.25, 3.929e-10
36.19, 3.841e-10
36.14, 3.757e-10
36.09, 3.683e-10
36.05, 3.623e-10
36.02, 3.579e-10
36.00, 3.554e-10
36.00, 3.542e-10
35.98, 3.517e-10
35.95, 3.474e-10
35.91, 3.414e-10
35.86, 3.342e-10
35.81, 3.261e-10
35.75, 3.176e-10
35.69, 3.092e-10
35.64, 3.013e-10
35.59, 2.942e-10
35.55, 2.885e-10
35.52, 2.843e-10
35.50, 2.819e-10
35.50, 2.808e-10
35.48, 2.784e-10
35.45, 2.743e-10
35.41, 2.687e-10
35.36, 2.619e-10
35.31, 2.542e-10
35.25, 2.461e-10
35.19, 2.381e-10
35.14, 2.305e-10
35.09, 2.237e-10
35.05, 2.182e-10
35.02, 2.142e-10
35.00, 2.119e-10
35.00, 2.108e-10
34.98, 2.086e-10
34.95, 2.048e-10
34.91, 1.995e-10
34.86, 1.930e-10
34.81, 1.856e-10
34.75, 1.777e-10
34.69, 1.698e-10
34.64, 1.622e-10
34.59, 1.554e-10
34.55, 1.498e-10
34.52, 1.457e-10
34.50, 1.434e-10
34.50, 1.422e-10
34.48, 1.396e-10
34.45, 1.351e-10
34.41, 1.291e-10
34.36, 1.218e-10
34.31, 1.138e-10
34.25, 1.055e-10
34.19, 9.743e-11
34.14, 1.969
34.09, 14.08
34.05, 23.80
34.02, 30.75
34.00, 34.68
34.00, 36.80
33.98, 41.53
33.95, 49.47
33.91, 58.84
33.86, 52.70
33.81, 46.50
33.75, 40.77
33.69, 35.88
33.64, 32.03
33.59, 29.24
33.55, 27.39
33.52, 26.30
33.50, 25.77
33.50, 25.50
33.48, 24.86
33.45, 23.78
33.41, 22.36
33.36, 20.72
33.31, 18.99
33.25, 17.30
33.19, 15.75
33.14, 14.41
33.09, 13.32
33.05, 12.49
33.02, 11.92
33.00, 11.61
33.00, 11.46
32.98, 11.12
32.95, 10.55
32.91, 9.802
32.86, 8.934
32.81, 8.017
32.75, 7.114
32.69, 6.276
32.64, 5.542
32.59, 4.936
32.55, 4.469
32.52, 4.147
32.50, 3.969
32.50, 3.885
32.48, 3.712
32.45, 3.416
32.41, 3.025
32.36, 2.570
32.31, 2.085
32.25, 1.603
32.19, 1.150
32.14, 0.7478
32.09, 0.4096
32.05, 0.1451
32.02, -0.04037
32.00, -0.1442
32.00, -0.1892
31.98, -0.2755
31.95, -0.4228
31.91, -0.6188
31.86, -0.8484
31.81, -1.096
31.75, -1.345
31.69, -1.584
31.64, -1.802
31.59, -1.988
31.55, -2.138
31.52, -2.245
31.50, -2.305
31.50, -2.329
31.48, -2.366
31.45, -2.429
31.41, -2.515
31.36, -2.618
31.31, -2.731
31.25, -2.848
31.19, -2.965
31.14, -3.075
31.09, -3.174
31.05, -3.256
31.02, -3.316
31.00, -3.351
31.00, -3.362
30.98, -3.371
30.95, -3.387
30.91, -3.411
30.86, -3.441
30.81, -3.478
30.75, -3.520
30.69, -3.566
30.64, -3.615
30.59, -3.661
30.55, -3.703
30.52, -3.735
30.50, -3.754
30.50, -3.758
30.48, -3.752
30.45, -3.742
30.41, -3.731
30.36, -3.721
30.31, -3.715
30.25, -3.715
30.19, -3.721
30.14, -3.733
30.09, -3.750
30.05, -3.767
30.02, -3.783
30.00, -3.793
30.00, -3.792
29.98, -3.777
29.95, -3.754
29.91, -3.725
29.86, -3.693
29.81, -3.664
29.75, -3.641
29.69, -3.625
29.64, -3.617
29.59, -3.617
29.55, -3.621
29.52, -3.626
29.50, -3.630
29.50, -3.627
29.48, -3.609
29.45, -3.579
29.41, -3.541
29.36, -3.499
29.31, -3.459
29.25, -3.424
29.19, -3.397
29.14, -3.379
29.09, -3.370
29.05, -3.366
29.02, -3.366
29.00, -3.367
29.00, -3.363
28.98, -3.343
28.95, -3.311
28.91, -3.270
28.86, -3.224
28.81, -3.180
28.75, -3.140
28.69, -3.109
28.64, -3.086
28.59, -3.072
28.55, -3.065
28.52, -3.062
28.50, -3.062
28.50, -3.057
28.48, -3.038
28.45, -3.005
28.41, -2.964
28.36, -2.919
28.31, -2.874
28.25, -2.834
28.19, -2.801
28.14, -2.778
28.09, -2.762
28.05, -2.754
28.02, -2.750
28.00, -2.749
28.00, -2.744
27.98, -2.726
27.95, -2.695
27.91, -2.655
27.86, -2.611
27.81, -2.569
27.75, -2.530
27.69, -2.499
27.64, -2.476
27.59, -2.461
27.55, -2.453
27.52, -2.449
27.50, -2.448
27.50, -2.443
27.48, -2.426
27.45, -2.397
27.41, -2.360
27.36, -2.319
27.31, -2.279
27.25, -2.244
27.19, -2.215
27.14, -2.194
27.09, -2.181
27.05, -2.173
27.02, -2.170
27.00, -2.169
27.00, -2.165
26.98, -2.148
26.95, -2.122
26.91, -2.087
26.86, -2.050
26.81, -2.013
26.75, -1.981
26.69, -1.955
26.64, -1.937
26.59, -1.925
26.55, -1.919
26.52, -1.916
26.50, -1.916
26.50, -1.912
26.48, -1.897
26.45, -1.872
26.41, -1.841
26.36, -1.807
26.31, -1.774
26.25, -1.745
26.19, -1.722
26.14, -1.706
26.09, -1.697
26.05, -1.692
26.02, -1.690
26.00, -1.690
26.00, -1.686
25.98, -1.673
25.95, -1.650
25.91, -1.622
25.86, -1.591
25.81, -1.561
25.75, -1.536
25.69, -1.516
25.64, -1.502
25.59, -1.494
25.55, -1.491
25.52, -1.490
25.50, -1.490
25.50, -1.487
25.48, -1.475
25.45, -1.454
25.41, -1.429
25.36, -1.401
25.31, -1.374
25.25, -1.351
25.19, -1.334
25.14, -1.323
25.09, -1.317
25.05, -1.315
25.02, -1.315
25.00, -1.315
25.00, -1.313
24.98, -1.302
24.95, -1.283
24.91, -1.259
24.86, -1.234
24.81, -1.210
24.75, -1.190
24.69, -1.175
24.64, -1.166
24.59, -1.162
24.55, -1.161
24.52, -1.162
24.50, -1.163
24.50, -1.161
24.48, -1.150
24.45, -1.133
24.41, -1.112
24.36, -1.089
24.31, -1.068
24.25, -1.050
24.19, -1.037
24.14, -1.030
24.09, -1.027
24.05, -1.027
24.02, -1.029
24.00, -1.030
24.00, -1.028
23.98, -1.019
23.95, -1.003
23.91, -0.9835
23.86, -0.9629
23.81, -0.9438
23.75, -0.9283
23.69, -0.9176
23.64, -0.9119
23.59, -0.9103
23.55, -0.9114
23.52, -0.9137
23.50, -0.9155
23.50, -0.9138
23.48, -0.9049
23.45, -0.8905
23.41, -0.8725
23.36, -0.8538
23.31, -0.8366
23.25, -0.8230
23.19, -0.8140
23.14, -0.8096
23.09, -0.8091
23.05, -0.8111
23.02, -0.8139
23.00, -0.8160
23.00, -0.8145
22.98, -0.8063
22.95, -0.7930
22.91, -0.7765
22.86, -0.7594
22.81, -0.7440
22.75, -0.7320
22.69, -0.7244
22.64, -0.7213
22.59, -0.7217
22.55, -0.7244
22.52, -0.7276
22.50, -0.7299
22.50, -0.7287
22.48, -0.7211
22.45, -0.7087
22.41, -0.6935
22.36, -0.6779
22.31, -0.6640
22.25, -0.6534
22.19, -0.6471
22.14, -0.6450
22.09, -0.6462
22.05, -0.6495
22.02, -0.6530
22.00, -0.6555
22.00, -0.6545
21.98, -0.6474
21.95, -0.6359
21.91, -0.6219
21.86, -0.6076
21.81, -0.5949
21.75, -0.5856
21.69, -0.5804
21.64, -0.5792
21.59, -0.5811
21.55, -0.5848
21.52, -0.5886
21.50, -0.5913
21.50, -0.5904
21.48, -0.5838
21.45, -0.5731
21.41, -0.5601
21.36, -0.5469
21.31, -0.5354
21.25, -0.5272
21.19, -0.5229
21.14, -0.5224
21.09, -0.5249
21.05, -0.5289
21.02, -0.5330
21.00, -0.5358
21.00, -0.5350
20.98, -0.5288
20.95, -0.5188
20.91, -0.5067
20.86, -0.4946
20.81, -0.4841
20.75, -0.4768
20.69, -0.4733
20.64, -0.4734
20.59, -0.4764
20.55, -0.4807
20.52, -0.4850
20.50, -0.4879
20.50, -0.4872
20.48, -0.4814
20.45, -0.4720
20.41, -0.4607
20.36, -0.4495
20.31, -0.4399
20.25, -0.4334
20.19, -0.4306
20.14, -0.4312
20.09, -0.4345
20.05, -0.4391
20.02, -0.4435
20.00, -0.4465
20.00, -0.4459
19.98, -0.4404
19.95, -0.4316
19.91, -0.4211
19.86, -0.4106
19.81, -0.4018
19.75, -0.3960
19.69, -0.3938
19.64, -0.3949
19.59, -0.3985
19.55, -0.4032
19.52, -0.4077
19.50, -0.4107
19.50, -0.4102
19.48, -0.4050
19.45, -0.3968
19.41, -0.3869
19.36, -0.3771
19.31, -0.3690
19.25, -0.3639
19.19, -0.3621
19.14, -0.3636
19.09, -0.3674
19.05, -0.3723
19.02, -0.3768
19.00, -0.3798
19.00, -0.3794
18.98, -0.3745
18.95, -0.3667
18.91, -0.3574
18.86, -0.3482
18.81, -0.3408
18.75, -0.3362
18.69, -0.3348
18.64, -0.3366
18.59, -0.3406
18.55, -0.3456
18.52, -0.3501
18.50, -0.3531
18.50, -0.3528
18.48, -0.3481
18.45, -0.3407
18.41, -0.3320
18.36, -0.3234
18.31, -0.3165
18.25, -0.3123
18.19, -0.3114
18.14, -0.3134
18.09, -0.3175
18.05, -0.3225
18.02, -0.3271
18.00, -0.3301
18.00, -0.3298
17.98, -0.3254
17.95, -0.3184
17.91, -0.3101
17.86, -0.3020
17.81, -0.2956
17.75, -0.2918
17.69, -0.2912
17.64, -0.2934
17.59, -0.2976
17.55, -0.3026
17.52, -0.3072
17.50, -0.3102
17.50, -0.3099
17.48, -0.3057
17.45, -0.2991
17.41, -0.2912
17.36, -0.2836
17.31, -0.2776
17.25, -0.2742
17.19, -0.2738
17.14, -0.2762
17.09, -0.2805
17.05, -0.2855
17.02, -0.2901
17.00, -0.2930
17.00, -0.2928
16.98, -0.2888
16.95, -0.2825
16.91, -0.2750
16.86, -0.2678
16.81, -0.2622
16.75, -0.2592
16.69, -0.2590
16.64, -0.2614
16.59, -0.2658
16.55, -0.2708
16.52, -0.2753
16.50, -0.2783
16.50, -0.2780
16.48, -0.2742
16.45, -0.2682
16.41, -0.2611
16.36, -0.2543
16.31, -0.2490
16.25, -0.2462
16.19, -0.2463
16.14, -0.2488
16.09, -0.2532
16.05, -0.2582
16.02, -0.2627
16.00, -0.2655
16.00, -0.2653
15.98, -0.2617
15.95, -0.2559
15.91, -0.2492
15.86, -0.2427
15.81, -0.2378
15.75, -0.2352
15.69, -0.2354
15.64, -0.2380
15.59, -0.2424
15.55, -0.2474
15.52, -0.2518
15.50, -0.2546
15.50, -0.2545
15.48, -0.2510
15.45, -0.2454
15.41, -0.2390
15.36, -0.2328
15.31, -0.2282
15.25, -0.2259
15.19, -0.2262
15.14, -0.2289
15.09, -0.2332
15.05, -0.2382
15.02, -0.2425
15.00, -0.2453
15.00, -0.2452
14.98, -0.2418
14.95, -0.2365
14.91, -0.2303
14.86, -0.2245
14.81, -0.2201
14.75, -0.2180
14.69, -0.2184
14.64, -0.2212
14.59, -0.2255
14.55, -0.2303
14.52, -0.2346
14.50, -0.2374
14.50, -0.2373
14.48, -0.2340
14.45, -0.2290
14.41, -0.2230
14.36, -0.2175
14.31, -0.2133
14.25, -0.2114
14.19, -0.2119
14.14, -0.2147
14.09, -0.2190
14.05, -0.2238
14.02, -0.2280
14.00, -0.2307
14.00, -0.2306
13.98, -0.2275
13.95, -0.2226
13.91, -0.2170
13.86, -0.2116
13.81, -0.2077
13.75, -0.2059
13.69, -0.2066
13.64, -0.2094
13.59, -0.2136
13.55, -0.2184
13.52, -0.2225
13.50, -0.2252
13.50, -0.2251
13.48, -0.2221
13.45, -0.2174
13.41, -0.2120
13.36, -0.2069
13.31, -0.2032
13.25, -0.2015
13.19, -0.2023
13.14, -0.2051
13.09, -0.2093
13.05, -0.2140
13.02, -0.2181
13.00, -0.2207
13.00, -0.2206
12.98, -0.2178
12.95, -0.2132
12.91, -0.2080
12.86, -0.2031
12.81, -0.1996
12.75, -0.1981
12.69, -0.1989
12.64, -0.2017
12.59, -0.2059
12.55, -0.2106
12.52, -0.2146
12.50, -0.2171
12.50, -0.2171
12.48, -0.2143
12.45, -0.2100
12.41, -0.2049
12.36, -0.2002
12.31, -0.1969
12.25, -0.1955
12.19, -0.1964
12.14, -0.1993
12.09, -0.2034
12.05, -0.2080
12.02, -0.2120
12.00, -0.2145
12.00, -0.2145
11.98, -0.2118
11.95, -0.2076
11.91, -0.2027
11.86, -0.1982
11.81, -0.1951
11.75, -0.1938
11.69, -0.1948
11.64, -0.1976
11.59, -0.2018
11.55, -0.2063
11.52, -0.2102
11.50, -0.2127
11.50, -0.2126
11.48, -0.2101
11.45, -0.2060
11.41, -0.2013
11.36, -0.1970
11.31, -0.1940
11.25, -0.1929
11.19, -0.1939
11.14, -0.1968
11.09, -0.2009
11.05, -0.2054
11.02, -0.2092
11.00, -0.2117
11.00, -0.2117
10.98, -0.2092
10.95, -0.2052
10.91, -0.2007
10.86, -0.1966
10.81, -0.1937
10.75, -0.1928
10.69, -0.1938
10.64, -0.1967
10.59, -0.2008
10.55, -0.2052
10.52, -0.2091
10.50, -0.2115
10.50, -0.2115
10.48, -0.2090
10.45, -0.2052
10.41, -0.2009
10.36, -0.1969
10.31, -0.1942
10.25, -0.1934
10.19, -0.1945
10.14, -0.1974
10.09, -0.2015
10.05, -0.2059
10.02, -0.2097
10.00, -0.2120
10.00, -0.2121
9.996, -0.2097
9.979, -0.2060
9.950, -0.2018
9.911, -0.1980
9.862, -0.1955
9.808, -0.1947
9.750, -0.1960
9.692, -0.1989
9.638, -0.2030
9.589, -0.2073
9.550, -0.2111
9.521, -0.2134
9.504, -0.2134
9.496, -0.2112
9.479, -0.2076
9.450, -0.2036
9.411, -0.1999
9.362, -0.1975
9.308, -0.1969
9.250, -0.1982
9.192, -0.2012
9.138, -0.2052
9.089, -0.2096
9.050, -0.2133
9.021, -0.2156
9.004, -0.2156
8.996, -0.2134
8.979, -0.2100
8.950, -0.2061
8.911, -0.2026
8.862, -0.2003
8.808, -0.1998
8.750, -0.2012
8.692, -0.2042
8.638, -0.2083
8.589, -0.2126
8.550, -0.2163
8.521, -0.2186
8.504, -0.2187
8.496, -0.2165
8.479, -0.2132
8.450, -0.2094
8.411, -0.2061
8.362, -0.2040
8.308, -0.2036
8.250, -0.2050
8.192, -0.2081
8.138, -0.2122
8.089, -0.2165
8.050, -0.2202
8.021, -0.2225
8.004, -0.2226
7.996, -0.2205
7.979, -0.2173
7.950, -0.2136
7.911, -0.2104
7.862, -0.2084
7.808, -0.2082
7.750, -0.2097
7.692, -0.2129
7.638, -0.2170
7.589, -0.2213
7.550, -0.2250
7.521, -0.2273
7.504, -0.2274
7.496, -0.2254
7.479, -0.2222
7.450, -0.2187
7.411, -0.2157
7.362, -0.2138
7.308, -0.2136
7.250, -0.2153
7.192, -0.2185
7.138, -0.2227
7.089, -0.2271
7.050, -0.2307
7.021, -0.2331
7.004, -0.2331
6.996, -0.2312
6.979, -0.2281
6.950, -0.2247
6.911, -0.2218
6.862, -0.2201
6.808, -0.2200
6.750, -0.2218
6.692, -0.2251
6.638, -0.2293
6.589, -0.2337
6.550, -0.2374
6.521, -0.2398
6.504, -0.2399
6.496, -0.2379
6.479, -0.2350
6.450, -0.2317
6.411, -0.2289
6.362, -0.2273
6.308, -0.2274
6.250, -0.2293
6.192, -0.2326
6.138, -0.2369
6.089, -0.2414
6.050, -0.2451
6.021, -0.2474
6.004, -0.2476
5.996, -0.2457
5.979, -0.2428
5.950, -0.2396
5.911, -0.2369
5.862, -0.2355
5.808, -0.2357
5.750, -0.2377
5.692, -0.2411
5.638, -0.2455
5.589, -0.2500
5.550, -0.2538
5.521, -0.2561
5.504, -0.2562
5.496, -0.2544
5.479, -0.2516
5.450, -0.2485
5.411, -0.2460
5.362, -0.2446
5.308, -0.2450
5.250, -0.2470
5.192, -0.2506
5.138, -0.2550
5.089, -0.2596
5.050, -0.2634
5.021, -0.2657
5.004, -0.2659
4.996, -0.2641
4.979, -0.2613
4.950, -0.2583
4.911, -0.2559
4.862, -0.2547
4.808, -0.2551
4.750, -0.2573
4.692, -0.2609
4.638, -0.2654
4.589, -0.2700
4.550, -0.2738
4.521, -0.2762
4.504, -0.2764
4.496, -0.2746
4.479, -0.2719
4.450, -0.2690
4.411, -0.2666
4.362, -0.2655
4.308, -0.2660
4.250, -0.2682
4.192, -0.2719
4.138, -0.2765
4.089, -0.2811
4.050, -0.2849
4.021, -0.2873
4.004, -0.2875
3.996, -0.2857
3.979, -0.2831
3.950, -0.2802
3.911, -0.2779
3.862, -0.2768
3.808, -0.2774
3.750, -0.2796
3.692, -0.2834
3.638, -0.2879
3.589, -0.2925
3.550, -0.2963
3.521, -0.2987
3.504, -0.2988
3.496, -0.2971
3.479, -0.2945
3.450, -0.2916
3.411, -0.2893
3.362, -0.2882
3.308, -0.2888
3.250, -0.2910
3.192, -0.2947
3.138, -0.2991
3.089, -0.3036
3.050, -0.3074
3.021, -0.3097
3.004, -0.3099
2.996, -0.3081
2.979, -0.3055
2.950, -0.3026
2.911, -0.3003
2.862, -0.2991
2.808, -0.2995
2.750, -0.3016
2.692, -0.3051
2.638, -0.3093
2.589, -0.3136
2.550, -0.3172
2.521, -0.3195
2.504, -0.3196
2.496, -0.3178
2.479, -0.3151
2.450, -0.3122
2.411, -0.3097
2.362, -0.3083
2.308, -0.3084
2.250, -0.3102
2.192, -0.3133
2.138, -0.3171
2.089, -0.3211
2.050, -0.3244
2.021, -0.3264
2.004, -0.3265
1.996, -0.3247
1.979, -0.3219
1.950, -0.3188
1.911, -0.3160
1.862, -0.3142
1.808, -0.3139
1.750, -0.3150
1.692, -0.3175
1.638, -0.3207
1.589, -0.3240
1.550, -0.3269
1.521, -0.3286
1.504, -0.3286
1.496, -0.3267
1.479, -0.3237
1.450, -0.3202
1.411, -0.3169
1.362, -0.3145
1.308, -0.3133
1.250, -0.3136
1.192, -0.3150
1.138, -0.3172
1.089, -0.3196
1.050, -0.3218
1.021, -0.3231
1.004, -0.3229
0.9960, -0.3206
0.9794, -0.3170
0.9504, -0.3127
0.9106, -0.3085
0.8621, -0.3051
0.8076, -0.3030
0.7500, -0.3024
0.6924, -0.3031
0.6379, -0.3047
0.5894, -0.3067
0.5496, -0.3085
0.5206, -0.3097
0.5040, -0.3094
0.4960, -0.3072
0.4794, -0.3035
0.4504, -0.2993
0.4106, -0.2952
0.3621, -0.2920
0.3076, -0.2902
0.2500, -0.2899
0.1924, -0.2911
0.1379, -0.2933
0.0894, -0.2958
0.0496, -0.2981
0.0206, -0.2995

==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/Traction_shell6DofsBF_0.5mm_step2_other.txt <==
S, TI
58.00, 9.920e-09
57.98, 9.913e-09
57.95, 9.903e-09
57.91, 9.888e-09
57.86, 9.871e-09
57.81, 9.851e-09
57.75, 9.830e-09
57.69, 9.809e-09
57.64, 9.789e-09
57.59, 9.771e-09
57.55, 9.756e-09
57.52, 9.746e-09
57.50, 9.740e-09
57.50, 9.737e-09
57.48, 9.731e-09
57.45, 9.720e-09
57.41, 9.705e-09
57.36, 9.688e-09
57.31, 9.668e-09
57.25, 9.647e-09
57.19, 9.626e-09
57.14, 9.606e-09
57.09, 9.588e-09
57.05, 9.573e-09
57.02, 9.563e-09
57.00, 9.557e-09
57.00, 9.554e-09
56.98, 9.548e-09
56.95, 9.537e-09
56.91, 9.523e-09
56.86, 9.505e-09
56.81, 9.485e-09
56.75, 9.464e-09
56.69, 9.443e-09
56.64, 9.423e-09
56.59, 9.405e-09
56.55, 9.391e-09
56.52, 9.380e-09
56.50, 9.374e-09
56.50, 9.371e-09
56.48, 9.365e-09
56.45, 9.355e-09
56.41, 9.340e-09
56.36, 9.322e-09
56.31, 9.302e-09
56.25, 9.281e-09
56.19, 9.260e-09
56.14, 9.240e-09
56.09, 9.223e-09
56.05, 9.208e-09
56.02, 9.198e-09
56.00, 9.192e-09
56.00, 9.189e-09
55.98, 9.183e-09
55.95, 9.172e-09
55.91, 9.157e-09
55.86, 9.140e-09
55.81, 9.120e-09
55.75, 9.099e-09
55.69, 9.078e-09
55.64, 9.058e-09
55.59, 9.040e-09
55.55, 9.026e-09
55.52, 9.015e-09
55.50, 9.009e-09
55.50, 9.006e-09
55.48, 9.000e-09
55.45, 8.990e-09
55.41, 8.975e-09
55.36, 8.958e-09
55.31, 8.938e-09
55.25, 8.917e-09
55.19, 8.896e-09
55.14, 8.876e-09
55.09, 8.858e-09
55.05, 8.844e-09
55.02, 8.833e-09
55.00, 8.827e-09
55.00, 8.824e-09
54.98, 8.818e-09
54.95, 8.808e-09
54.91, 8.793e-09
54.86, 8.776e-09
54.81, 8.756e-09
54.75, 8.735e-09
54.69, 8.714e-09
54.64, 8.694e-09
54.59, 8.676e-09
54.55, 8.662e-09
54.52, 8.651e-09
54.50, 8.645e-09
54.50, 8.643e-09
54.48, 8.637e-09
54.45, 8.626e-09
54.41, 8.612e-09
54.36, 8.594e-09
54.31, 8.574e-09
54.25, 8.553e-09
54.19, 8.532e-09
54.14, 8.513e-09
54.09, 8.495e-09
54.05, 8.481e-09
54.02, 8.470e-09
54.00, 8.464e-09
54.00, 8.461e-09
53.98, 8.455e-09
53.95, 8.445e-09
53.91, 8.430e-09
53.86, 8.413e-09
53.81, 8.393e-09
53.75, 8.372e-09
53.69, 8.351e-09
53.64, 8.332e-09
53.59, 8.314e-09
53.55, 8.300e-09
53.52, 8.289e-09
53.50, 8.283e-09
53.50, 8.280e-09
53.48, 8.274e-09
53.45, 8.264e-09
53.41, 8.249e-09
53.36, 8.232e-09
53.31, 8.212e-09
53.25, 8.191e-09
53.19, 8.171e-09
53.14, 8.151e-09
53.09, 8.133e-09
53.05, 8.119e-09
53.02, 8.109e-09
53.00, 8.103e-09
53.00, 8.100e-09
52.98, 8.094e-09
52.95, 8.083e-09
52.91, 8.069e-09
52.86, 8.051e-09
52.81, 8.032e-09
52.75, 8.011e-09
52.69, 7.990e-09
52.64, 7.971e-09
52.59, 7.953e-09
52.55, 7.939e-09
52.52, 7.929e-09
52.50, 7.923e-09
52.50, 7.920e-09
52.48, 7.914e-09
52.45, 7.903e-09
52.41, 7.889e-09
52.36, 7.872e-09
52.31, 7.852e-09
52.25, 7.831e-09
52.19, 7.811e-09
52.14, 7.791e-09
52.09, 7.774e-09
52.05, 7.760e-09
52.02, 7.749e-09
52.00, 7.743e-09
52.00, 7.740e-09
51.98, 7.734e-09
51.95, 7.724e-09
51.91, 7.710e-09
51.86, 7.692e-09
51.81, 7.673e-09
51.75, 7.652e-09
51.69, 7.632e-09
51.64, 7.612e-09
51.59, 7.595e-09
51.55, 7.581e-09
51.52, 7.570e-09
51.50, 7.564e-09
51.50, 7.562e-09
51.48, 7.556e-09
51.45, 7.545e-09
51.41, 7.531e-09
51.36, 7.514e-09
51.31, 7.494e-09
51.25, 7.474e-09
51.19, 7.453e-09
51.14, 7.434e-09
51.09, 7.417e-09
51.05, 7.402e-09
51.02, 7.392e-09
51.00, 7.386e-09
51.00, 7.383e-09
50.98, 7.377e-09
50.95, 7.367e-09
50.91, 7.353e-09
50.86, 7.336e-09
50.81, 7.316e-09
50.75, 7.296e-09
50.69, 7.276e-09
50.64, 7.256e-09
50.59, 7.239e-09
50.55, 7.225e-09
50.52, 7.215e-09
50.50, 7.209e-09
50.50, 7.206e-09
50.48, 7.200e-09
50.45, 7.190e-09
50.41, 7.176e-09
50.36, 7.159e-09
50.31, 7.139e-09
50.25, 7.119e-09
50.19, 7.098e-09
50.14, 7.079e-09
50.09, 7.062e-09
50.05, 7.048e-09
50.02, 7.038e-09
50.00, 7.032e-09
50.00, 7.029e-09
49.98, 7.023e-09
49.95, 7.013e-09
49.91, 6.999e-09
49.86, 6.982e-09
49.81, 6.963e-09
49.75, 6.942e-09
49.69, 6.922e-09
49.64, 6.903e-09
49.59, 6.886e-09
49.55, 6.872e-09
49.52, 6.862e-09
49.50, 6.856e-09
49.50, 6.853e-09
49.48, 6.847e-09
49.45, 6.837e-09
49.41, 6.823e-09
49.36, 6.806e-09
49.31, 6.787e-09
49.25, 6.767e-09
49.19, 6.747e-09
49.14, 6.728e-09
49.09, 6.711e-09
49.05, 6.697e-09
49.02, 6.687e-09
49.00, 6.681e-09
49.00, 6.678e-09
48.98, 6.672e-09
48.95, 6.662e-09
48.91, 6.648e-09
48.86, 6.631e-09
48.81, 6.612e-09
48.75, 6.592e-09
48.69, 6.572e-09
48.64, 6.553e-09
48.59, 6.536e-09
48.55, 6.522e-09
48.52, 6.512e-09
48.50, 6.506e-09
48.50, 6.504e-09
48.48, 6.498e-09
48.45, 6.488e-09
48.41, 6.474e-09
48.36, 6.457e-09
48.31, 6.438e-09
48.25, 6.418e-09
48.19, 6.398e-09
48.14, 6.379e-09
48.09, 6.363e-09
48.05, 6.349e-09
48.02, 6.339e-09
48.00, 6.333e-09
48.00, 6.330e-09
47.98, 6.324e-09
47.95, 6.314e-09
47.91, 6.301e-09
47.86, 6.284e-09
47.81, 6.265e-09
47.75, 6.245e-09
47.69, 6.225e-09
47.64, 6.207e-09
47.59, 6.190e-09
47.55, 6.176e-09
47.52, 6.166e-09
47.50, 6.160e-09
47.50, 6.158e-09
47.48, 6.152e-09
47.45, 6.142e-09
47.41, 6.128e-09
47.36, 6.112e-09
47.31, 6.093e-09
47.25, 6.073e-09
47.19, 6.053e-09
47.14, 6.035e-09
47.09, 6.018e-09
47.05, 6.005e-09
47.02, 5.995e-09
47.00, 5.989e-09
47.00, 5.986e-09
46.98, 5.980e-09
46.95, 5.971e-09
46.91, 5.957e-09
46.86, 5.940e-09
46.81, 5.922e-09
46.75, 5.902e-09
46.69, 5.882e-09
46.64, 5.864e-09
46.59, 5.847e-09
46.55, 5.834e-09
46.52, 5.824e-09
46.50, 5.818e-09
46.50, 5.816e-09
46.48, 5.810e-09
46.45, 5.800e-09
46.41, 5.787e-09
46.36, 5.770e-09
46.31, 5.752e-09
46.25, 5.732e-09
46.19, 5.713e-09
46.14, 5.694e-09
46.09, 5.678e-09
46.05, 5.664e-09
46.02, 5.654e-09
46.00, 5.649e-09
46.00, 5.646e-09
45.98, 5.641e-09
45.95, 5.631e-09
45.91, 5.617e-09
45.86, 5.601e-09
45.81, 5.583e-09
45.75, 5.563e-09
45.69, 5.544e-09
45.64, 5.525e-09
45.59, 5.509e-09
45.55, 5.496e-09
45.52, 5.486e-09
45.50, 5.480e-09
45.50, 5.478e-09
45.48, 5.472e-09
45.45, 5.463e-09
45.41, 5.449e-09
45.36, 5.433e-09
45.31, 5.415e-09
45.25, 5.395e-09
45.19, 5.376e-09
45.14, 5.358e-09
45.09, 5.342e-09
45.05, 5.328e-09
45.02, 5.319e-09
45.00, 5.313e-09
45.00, 5.311e-09
44.98, 5.305e-09
44.95, 5.295e-09
44.91, 5.282e-09
44.86, 5.266e-09
44.81, 5.248e-09
44.75, 5.229e-09
44.69, 5.210e-09
44.64, 5.192e-09
44.59, 5.175e-09
44.55, 5.162e-09
44.52, 5.153e-09
44.50, 5.147e-09
44.50, 5.145e-09
44.48, 5.139e-09
44.45, 5.129e-09
44.41, 5.116e-09
44.36, 5.100e-09
44.31, 5.082e-09
44.25, 5.063e-09
44.19, 5.044e-09
44.14, 5.026e-09
44.09, 5.010e-09
44.05, 4.997e-09
44.02, 4.988e-09
44.00, 4.982e-09
44.00, 4.980e-09
43.98, 4.974e-09
43.95, 4.965e-09
43.91, 4.952e-09
43.86, 4.936e-09
43.81, 4.918e-09
43.75, 4.899e-09
43.69, 4.880e-09
43.64, 4.862e-09
43.59, 4.847e-09
43.55, 4.834e-09
43.52, 4.824e-09
43.50, 4.819e-09
43.50, 4.816e-09
43.48, 4.811e-09
43.45, 4.801e-09
43.41, 4.788e-09
43.36, 4.773e-09
43.31, 4.755e-09
43.25, 4.736e-09
43.19, 4.718e-09
43.14, 4.700e-09
43.09, 4.684e-09
43.05, 4.671e-09
43.02, 4.662e-09
43.00, 4.657e-09
43.00, 4.654e-09
42.98, 4.649e-09
42.95, 4.639e-09
42.91, 4.626e-09
42.86, 4.611e-09
42.81, 4.593e-09
42.75, 4.575e-09
42.69, 4.556e-09
42.64, 4.539e-09
42.59, 4.523e-09
42.55, 4.510e-09
42.52, 4.501e-09
42.50, 4.496e-09
42.50, 4.493e-09
42.48, 4.488e-09
42.45, 4.479e-09
42.41, 4.466e-09
42.36, 4.450e-09
42.31, 4.433e-09
42.25, 4.415e-09
42.19, 4.396e-09
42.14, 4.379e-09
42.09, 4.363e-09
42.05, 4.351e-09
42.02, 4.342e-09
42.00, 4.336e-09
42.00, 4.334e-09
41.98, 4.329e-09
41.95, 4.319e-09
41.91, 4.307e-09
41.86, 4.291e-09
41.81, 4.274e-09
41.75, 4.256e-09
41.69, 4.238e-09
41.64, 4.221e-09
41.59, 4.205e-09
41.55, 4.193e-09
41.52, 4.184e-09
41.50, 4.178e-09
41.50, 4.176e-09
41.48, 4.171e-09
41.45, 4.162e-09
41.41, 4.149e-09
41.36, 4.134e-09
41.31, 4.117e-09
41.25, 4.099e-09
41.19, 4.081e-09
41.14, 4.064e-09
41.09, 4.049e-09
41.05, 4.036e-09
41.02, 4.027e-09
41.00, 4.022e-09
41.00, 4.019e-09
40.98, 4.014e-09
40.95, 4.005e-09
40.91, 3.993e-09
40.86, 3.978e-09
40.81, 3.961e-09
40.75, 3.943e-09
40.69, 3.925e-09
40.64, 3.908e-09
40.59, 3.893e-09
40.55, 3.881e-09
40.52, 3.872e-09
40.50, 3.867e-09
40.50, 3.865e-09
40.48, 3.859e-09
40.45, 3.851e-09
40.41, 3.838e-09
40.36, 3.823e-09
40.31, 3.807e-09
40.25, 3.789e-09
40.19, 3.771e-09
40.14, 3.755e-09
40.09, 3.740e-09
40.05, 3.728e-09
40.02, 3.719e-09
40.00, 3.714e-09
40.00, 3.711e-09
39.98, 3.706e-09
39.95, 3.697e-09
39.91, 3.685e-09
39.86, 3.671e-09
39.81, 3.654e-09
39.75, 3.637e-09
39.69, 3.619e-09
39.64, 3.603e-09
39.59, 3.588e-09
39.55, 3.576e-09
39.52, 3.567e-09
39.50, 3.562e-09
39.50, 3.560e-09
39.48, 3.555e-09
39.45, 3.546e-09
39.41, 3.534e-09
39.36, 3.520e-09
39.31, 3.503e-09
39.25, 3.486e-09
39.19, 3.469e-09
39.14, 3.452e-09
39.09, 3.438e-09
39.05, 3.426e-09
39.02, 3.417e-09
39.00, 3.412e-09
39.00, 3.410e-09
38.98, 3.405e-09
38.95, 3.396e-09
38.91, 3.385e-09
38.86, 3.370e-09
38.81, 3.354e-09
38.75, 3.337e-09
38.69, 3.320e-09
38.64, 3.304e-09
38.59, 3.290e-09
38.55, 3.278e-09
38.52, 3.269e-09
38.50, 3.264e-09
38.50, 3.262e-09
38.48, 3.257e-09
38.45, 3.249e-09
38.41, 3.237e-09
38.36, 3.223e-09
38.31, 3.207e-09
38.25, 3.190e-09
38.19, 3.173e-09
38.14, 3.157e-09
38.09, 3.143e-09
38.05, 3.131e-09
38.02, 3.123e-09
38.00, 3.118e-09
38.00, 3.116e-09
37.98, 3.111e-09
37.95, 3.103e-09
37.91, 3.091e-09
37.86, 3.077e-09
37.81, 3.061e-09
37.75, 3.045e-09
37.69, 3.028e-09
37.64, 3.012e-09
37.59, 2.998e-09
37.55, 2.987e-09
37.52, 2.979e-09
37.50, 2.974e-09
37.50, 2.972e-09
37.48, 2.967e-09
37.45, 2.958e-09
37.41, 2.947e-09
37.36, 2.933e-09
37.31, 2.918e-09
37.25, 2.901e-09
37.19, 2.885e-09
37.14, 2.869e-09
37.09, 2.856e-09
37.05, 2.844e-09
37.02, 2.836e-09
37.00, 2.831e-09
37.00, 2.829e-09
36.98, 2.825e-09
36.95, 2.816e-09
36.91, 2.805e-09
36.86, 2.791e-09
36.81, 2.776e-09
36.75, 2.760e-09
36.69, 2.744e-09
36.64, 2.729e-09
36.59, 2.715e-09
36.55, 2.704e-09
36.52, 2.696e-09
36.50, 2.691e-09
36.50, 2.689e-09
36.48, 2.684e-09
36.45, 2.676e-09
36.41, 2.665e-09
36.36, 2.652e-09
36.31, 2.637e-09
36.25, 2.621e-09
36.19, 2.605e-09
36.14, 2.590e-09
36.09, 2.576e-09
36.05, 2.565e-09
36.02, 2.558e-09
36.00, 2.553e-09
36.00, 2.551e-09
35.98, 2.546e-09
35.95, 2.538e-09
35.91, 2.527e-09
35.86, 2.514e-09
35.81, 2.499e-09
35.75, 2.484e-09
35.69, 2.468e-09
35.64, 2.453e-09
35.59, 2.440e-09
35.55, 2.429e-09
35.52, 2.421e-09
35.50, 2.417e-09
35.50, 2.415e-09
35.48, 2.410e-09
35.45, 2.402e-09
35.41, 2.392e-09
35.36, 2.379e-09
35.31, 2.364e-09
35.25, 2.349e-09
35.19, 2.333e-09
35.14, 2.319e-09
35.09, 2.306e-09
35.05, 2.295e-09
35.02, 2.287e-09
35.00, 2.283e-09
35.00, 2.281e-09
34.98, 2.277e-09
34.95, 2.269e-09
34.91, 2.258e-09
34.86, 2.246e-09
34.81, 2.231e-09
34.75, 2.216e-09
34.69, 2.201e-09
34.64, 2.187e-09
34.59, 2.174e-09
34.55, 2.163e-09
34.52, 2.156e-09
34.50, 2.152e-09
34.50, 2.149e-09
34.48, 2.145e-09
34.45, 2.138e-09
34.41, 2.127e-09
34.36, 2.115e-09
34.31, 2.101e-09
34.25, 2.086e-09
34.19, 2.071e-09
34.14, 2.057e-09
34.09, 2.044e-09
34.05, 2.034e-09
34.02, 2.027e-09
34.00, 2.022e-09
34.00, 2.020e-09
33.98, 2.016e-09
33.95, 2.009e-09
33.91, 1.999e-09
33.86, 1.986e-09
33.81, 1.972e-09
33.75, 1.958e-09
33.69, 1.943e-09
33.64, 1.929e-09
33.59, 1.917e-09
33.55, 1.907e-09
33.52, 1.900e-09
33.50, 1.896e-09
33.50, 1.894e-09
33.48, 1.890e-09
33.45, 1.882e-09
33.41, 1.872e-09
33.36, 1.860e-09
33.31, 1.847e-09
33.25, 1.832e-09
33.19, 1.818e-09
33.14, 1.804e-09
33.09, 1.793e-09
33.05, 1.783e-09
33.02, 1.776e-09
33.00, 1.771e-09
33.00, 1.770e-09
32.98, 1.765e-09
32.95, 1.758e-09
32.91, 1.749e-09
32.86, 1.737e-09
32.81, 1.723e-09
32.75, 1.709e-09
32.69, 1.695e-09
32.64, 1.682e-09
32.59, 1.671e-09
32.55, 1.661e-09
32.52, 1.654e-09
32.50, 1.650e-09
32.50, 1.648e-09
32.48, 1.644e-09
32.45, 1.637e-09
32.41, 1.628e-09
32.36, 1.616e-09
32.31, 1.603e-09
32.25, 1.589e-09
32.19, 1.576e-09
32.14, 1.563e-09
32.09, 1.551e-09
32.05, 1.542e-09
32.02, 1.535e-09
32.00, 1.531e-09
32.00, 1.529e-09
31.98, 1.525e-09
31.95, 1.518e-09
31.91, 1.509e-09
31.86, 1.498e-09
31.81, 1.485e-09
31.75, 1.472e-09
31.69, 1.458e-09
31.64, 1.446e-09
31.59, 1.435e-09
31.55, 1.425e-09
31.52, 1.419e-09
31.50, 1.415e-09
31.50, 1.413e-09
31.48, 1.409e-09
31.45, 1.403e-09
31.41, 1.394e-09
31.36, 1.383e-09
31.31, 1.370e-09
31.25, 1.357e-09
31.19, 1.344e-09
31.14, 1.332e-09
31.09, 1.321e-09
31.05, 1.312e-09
31.02, 1.306e-09
31.00, 1.302e-09
31.00, 1.300e-09
30.98, 1.296e-09
30.95, 1.290e-09
30.91, 1.281e-09
30.86, 1.270e-09
30.81, 1.258e-09
30.75, 1.245e-09
30.69, 1.233e-09
30.64, 1.221e-09
30.59, 1.210e-09
30.55, 1.202e-09
30.52, 1.195e-09
30.50, 1.192e-09
30.50, 1.190e-09
30.48, 1.186e-09
30.45, 1.180e-09
30.41, 1.171e-09
30.36, 1.161e-09
30.31, 1.149e-09
30.25, 1.137e-09
30.19, 1.124e-09
30.14, 1.113e-09
30.09, 1.103e-09
30.05, 1.094e-09
30.02, 1.088e-09
30.00, 1.084e-09
30.00, 1.083e-09
29.98, 1.079e-09
29.95, 1.073e-09
29.91, 1.065e-09
29.86, 1.055e-09
29.81, 1.043e-09
29.75, 1.031e-09
29.69, 1.019e-09
29.64, 1.008e-09
29.59, 9.981e-10
29.55, 9.899e-10
29.52, 9.840e-10
29.50, 9.806e-10
29.50, 9.789e-10
29.48, 9.755e-10
29.45, 9.696e-10
29.41, 9.615e-10
29.36, 9.517e-10
29.31, 9.406e-10
29.25, 9.290e-10
29.19, 9.174e-10
29.14, 9.065e-10
29.09, 8.969e-10
29.05, 8.890e-10
29.02, 8.832e-10
29.00, 8.799e-10
29.00, 8.784e-10
28.98, 8.751e-10
28.95, 8.693e-10
28.91, 8.615e-10
28.86, 8.520e-10
28.81, 8.413e-10
28.75, 8.301e-10
28.69, 8.189e-10
28.64, 8.084e-10
28.59, 7.991e-10
28.55, 7.915e-10
28.52, 7.859e-10
28.50, 7.827e-10
28.50, 7.812e-10
28.48, 7.780e-10
28.45, 7.725e-10
28.41, 7.650e-10
28.36, 7.558e-10
28.31, 7.455e-10
28.25, 7.347e-10
28.19, 7.239e-10
28.14, 7.138e-10
28.09, 7.048e-10
28.05, 6.975e-10
28.02, 6.921e-10
28.00, 6.891e-10
28.00, 6.876e-10
27.98, 6.846e-10
27.95, 6.792e-10
27.91, 6.720e-10
27.86, 6.632e-10
27.81, 6.533e-10
27.75, 6.429e-10
27.69, 6.325e-10
27.64, 6.228e-10
27.59, 6.142e-10
27.55, 6.071e-10
27.52, 6.020e-10
27.50, 5.991e-10
27.50, 5.977e-10
27.48, 5.947e-10
27.45, 5.896e-10
27.41, 5.827e-10
27.36, 5.742e-10
27.31, 5.647e-10
27.25, 5.548e-10
27.19, 5.449e-10
27.14, 5.356e-10
27.09, 5.273e-10
27.05, 5.206e-10
27.02, 5.157e-10
27.00, 5.129e-10
27.00, 5.115e-10
26.98, 5.087e-10
26.95, 5.038e-10
26.91, 4.972e-10
26.86, 4.891e-10
26.81, 4.801e-10
26.75, 4.705e-10
26.69, 4.611e-10
26.64, 4.522e-10
26.59, 4.443e-10
26.55, 4.379e-10
26.52, 4.332e-10
26.50, 4.305e-10
26.50, 4.293e-10
26.48, 4.266e-10
26.45, 4.220e-10
26.41, 4.156e-10
26.36, 4.079e-10
26.31, 3.993e-10
26.25, 3.902e-10
26.19, 3.812e-10
26.14, 3.728e-10
26.09, 3.653e-10
26.05, 3.592e-10
26.02, 3.547e-10
26.00, 3.522e-10
26.00, 3.510e-10
25.98, 3.484e-10
25.95, 3.440e-10
25.91, 3.380e-10
25.86, 3.307e-10
25.81, 3.225e-10
25.75, 3.139e-10
25.69, 3.054e-10
25.64, 2.973e-10
25.59, 2.902e-10
25.55, 2.844e-10
25.52, 2.801e-10
25.50, 2.777e-10
25.50, 2.766e-10
25.48, 2.742e-10
25.45, 2.700e-10
25.41, 2.643e-10
25.36, 2.574e-10
25.31, 2.497e-10
25.25, 2.415e-10
25.19, 2.333e-10
25.14, 2.256e-10
25.09, 2.188e-10
25.05, 2.132e-10
25.02, 2.092e-10
25.00, 2.069e-10
25.00, 2.058e-10
24.98, 2.036e-10
24.95, 1.997e-10
24.91, 1.943e-10
24.86, 1.877e-10
24.81, 1.802e-10
24.75, 1.722e-10
24.69, 1.642e-10
24.64, 1.564e-10
24.59, 1.495e-10
24.55, 1.438e-10
24.52, 1.396e-10
24.50, 1.372e-10
24.50, 1.359e-10
24.48, 1.332e-10
24.45, 1.284e-10
24.41, 1.221e-10
24.36, 1.145e-10
24.31, 1.063e-10
24.25, 9.785e-11
24.19, 2.436
24.14, 16.19
24.09, 27.93
24.05, 37.21
24.02, 43.77
24.00, 47.46
24.00, 49.43
23.98, 53.72
23.95, 58.31
23.91, 53.36
23.86, 47.83
23.81, 42.25
23.75, 37.09
23.69, 32.69
23.64, 29.23
23.59, 26.73
23.55, 25.07
23.52, 24.09
23.50, 23.62
23.50, 23.38
23.48, 22.79
23.45, 21.80
23.41, 20.50
23.36, 18.99
23.31, 17.40
23.25, 15.84
23.19, 14.39
23.14, 13.13
23.09, 12.10
23.05, 11.31
23.02, 10.77
23.00, 10.47
23.00, 10.32
22.98, 10.01
22.95, 9.475
22.91, 8.770
22.86, 7.954
22.81, 7.090
22.75, 6.237
22.69, 5.444
22.64, 4.747
22.59, 4.170
22.55, 3.725
22.52, 3.416
22.50, 3.245
22.50, 3.166
22.48, 3.005
22.45, 2.730
22.41, 2.365
22.36, 1.940
22.31, 1.487
22.25, 1.034
22.19, 0.6066
22.14, 0.2246
22.09, -0.09793
22.05, -0.3514
22.02, -0.5299
22.00, -0.6301
22.00, -0.6725
21.98, -0.7511
21.95, -0.8854
21.91, -1.065
21.86, -1.276
21.81, -1.504
21.75, -1.736
21.69, -1.960
21.64, -2.166
21.59, -2.344
21.55, -2.488
21.52, -2.591
21.50, -2.650
21.50, -2.672
21.48, -2.703
21.45, -2.758
21.41, -2.833
21.36, -2.923
21.31, -3.024
21.25, -3.130
21.19, -3.238
21.14, -3.342
21.09, -3.436
21.05, -3.515
21.02, -3.573
21.00, -3.607
21.00, -3.617
20.98, -3.622
20.95, -3.633
20.91, -3.648
20.86, -3.670
20.81, -3.698
20.75, -3.733
20.69, -3.774
20.64, -3.818
20.59, -3.863
20.55, -3.903
20.52, -3.935
20.50, -3.954
20.50, -3.957
20.48, -3.948
20.45, -3.933
20.41, -3.916
20.36, -3.900
20.31, -3.888
20.25, -3.883
20.19, -3.885
20.14, -3.896
20.09, -3.911
20.05, -3.929
20.02, -3.945
20.00, -3.955
20.00, -3.954
19.98, -3.937
19.95, -3.910
19.91, -3.876
19.86, -3.840
19.81, -3.806
19.75, -3.779
19.69, -3.761
19.64, -3.753
19.59, -3.752
19.55, -3.757
19.52, -3.764
19.50, -3.768
19.50, -3.765
19.48, -3.745
19.45, -3.711
19.41, -3.669
19.36, -3.624
19.31, -3.580
19.25, -3.543
19.19, -3.515
19.14, -3.497
19.09, -3.488
19.05, -3.485
19.02, -3.487
19.00, -3.489
19.00, -3.484
18.98, -3.463
18.95, -3.428
18.91, -3.383
18.86, -3.334
18.81, -3.287
18.75, -3.246
18.69, -3.213
18.64, -3.191
18.59, -3.179
18.55, -3.173
18.52, -3.172
18.50, -3.172
18.50, -3.168
18.48, -3.147
18.45, -3.112
18.41, -3.067
18.36, -3.019
18.31, -2.972
18.25, -2.930
18.19, -2.898
18.14, -2.875
18.09, -2.861
18.05, -2.855
18.02, -2.853
18.00, -2.853
18.00, -2.848
17.98, -2.828
17.95, -2.794
17.91, -2.752
17.86, -2.706
17.81, -2.661
17.75, -2.621
17.69, -2.590
17.64, -2.569
17.59, -2.556
17.55, -2.549
17.52, -2.547
17.50, -2.547
17.50, -2.543
17.48, -2.524
17.45, -2.492
17.41, -2.453
17.36, -2.410
17.31, -2.368
17.25, -2.332
17.19, -2.303
17.14, -2.284
17.09, -2.272
17.05, -2.267
17.02, -2.265
17.00, -2.265
17.00, -2.261
16.98, -2.244
16.95, -2.215
16.91, -2.178
16.86, -2.139
16.81, -2.101
16.75, -2.068
16.69, -2.042
16.64, -2.025
16.59, -2.016
16.55, -2.012
16.52, -2.011
16.50, -2.011
16.50, -2.008
16.48, -1.991
16.45, -1.965
16.41, -1.931
16.36, -1.895
16.31, -1.861
16.25, -1.831
16.19, -1.809
16.14, -1.795
16.09, -1.787
16.05, -1.784
16.02, -1.785
16.00, -1.786
16.00, -1.782
15.98, -1.767
15.95, -1.743
15.91, -1.712
15.86, -1.680
15.81, -1.649
15.75, -1.623
15.69, -1.603
15.64, -1.591
15.59, -1.586
15.55, -1.585
15.52, -1.586
15.50, -1.587
15.50, -1.584
15.48, -1.571
15.45, -1.548
15.41, -1.520
15.36, -1.491
15.31, -1.463
15.25, -1.440
15.19, -1.424
15.14, -1.414
15.09, -1.410
15.05, -1.410
15.02, -1.412
15.00, -1.414
15.00, -1.412
14.98, -1.399
14.95, -1.379
14.91, -1.353
14.86, -1.326
14.81, -1.301
14.75, -1.281
14.69, -1.267
14.64, -1.260
14.59, -1.258
14.55, -1.259
14.52, -1.262
14.50, -1.264
14.50, -1.262
14.48, -1.251
14.45, -1.232
14.41, -1.209
14.36, -1.184
14.31, -1.162
14.25, -1.144
14.19, -1.133
14.14, -1.127
14.09, -1.126
14.05, -1.129
14.02, -1.133
14.00, -1.135
14.00, -1.133
13.98, -1.123
13.95, -1.105
13.91, -1.084
13.86, -1.062
13.81, -1.042
13.75, -1.026
13.69, -1.017
13.64, -1.013
13.59, -1.013
13.55, -1.017
13.52, -1.021
13.50, -1.024
13.50, -1.023
13.48, -1.013
13.45, -0.9968
13.41, -0.9771
13.36, -0.9569
13.31, -0.9390
13.25, -0.9255
13.19, -0.9176
13.14, -0.9151
13.09, -0.9170
13.05, -0.9214
13.02, -0.9261
13.00, -0.9295
13.00, -0.9281
12.98, -0.9189
12.95, -0.9041
12.91, -0.8860
12.86, -0.8675
12.81, -0.8514
12.75, -0.8396
12.69, -0.8332
12.64, -0.8320
12.59, -0.8349
12.55, -0.8400
12.52, -0.8452
12.50, -0.8488
12.50, -0.8476
12.48, -0.8391
12.45, -0.8253
12.41, -0.8086
12.36, -0.7916
12.31, -0.7771
12.25, -0.7669
12.19, -0.7618
12.14, -0.7617
12.09, -0.7654
12.05, -0.7711
12.02, -0.7767
12.00, -0.7805
12.00, -0.7795
11.98, -0.7716
11.95, -0.7587
11.91, -0.7432
11.86, -0.7277
11.81, -0.7145
11.75, -0.7056
11.69, -0.7017
11.64, -0.7026
11.59, -0.7070
11.55, -0.7132
11.52, -0.7192
11.50, -0.7232
11.50, -0.7223
11.48, -0.7148
11.45, -0.7028
11.41, -0.6884
11.36, -0.6741
11.31, -0.6622
11.25, -0.6545
11.19, -0.6516
11.14, -0.6533
11.09, -0.6584
11.05, -0.6650
11.02, -0.6712
11.00, -0.6753
11.00, -0.6746
10.98, -0.6676
10.95, -0.6563
10.91, -0.6429
10.86, -0.6297
10.81, -0.6190
10.75, -0.6123
10.69, -0.6103
10.64, -0.6127
10.59, -0.6183
10.55, -0.6253
10.52, -0.6317
10.50, -0.6360
10.50, -0.6354
10.48, -0.6288
10.45, -0.6182
10.41, -0.6056
10.36, -0.5934
10.31, -0.5837
10.25, -0.5779
10.19, -0.5767
10.14, -0.5797
10.09, -0.5858
10.05, -0.5931
10.02, -0.5998
10.00, -0.6041
9.996, -0.6036
9.979, -0.5973
9.950, -0.5874
9.911, -0.5756
9.862, -0.5643
9.808, -0.5555
9.750, -0.5505
9.692, -0.5500
9.638, -0.5536
9.589, -0.5601
9.550, -0.5677
9.521, -0.5745
9.504, -0.5788
9.496, -0.5785
9.479, -0.5725
9.450, -0.5631
9.411, -0.5521
9.362, -0.5416
9.308, -0.5336
9.250, -0.5294
9.192, -0.5295
9.138, -0.5336
9.089, -0.5404
9.050, -0.5482
9.021, -0.5551
9.004, -0.5596
8.996, -0.5593
8.979, -0.5537
8.950, -0.5448
8.911, -0.5344
8.862, -0.5247
8.808, -0.5174
8.750, -0.5138
8.692, -0.5146
8.638, -0.5191
8.589, -0.5262
8.550, -0.5342
8.521, -0.5413
8.504, -0.5458
8.496, -0.5456
8.479, -0.5402
8.450, -0.5318
8.411, -0.5221
8.362, -0.5129
8.308, -0.5063
8.250, -0.5034
8.192, -0.5047
8.138, -0.5096
8.089, -0.5170
8.050, -0.5252
8.021, -0.5324
8.004, -0.5369
7.996, -0.5368
7.979, -0.5317
7.950, -0.5237
7.911, -0.5145
7.862, -0.5060
7.808, -0.5000
7.750, -0.4977
7.692, -0.4994
7.638, -0.5047
7.589, -0.5124
7.550, -0.5208
7.521, -0.5281
7.504, -0.5327
7.496, -0.5326
7.479, -0.5278
7.450, -0.5202
7.411, -0.5114
7.362, -0.5035
7.308, -0.4981
7.250, -0.4963
7.192, -0.4985
7.138, -0.5042
7.089, -0.5121
7.050, -0.5207
7.021, -0.5281
7.004, -0.5327
6.996, -0.5327
6.979, -0.5281
6.950, -0.5208
6.911, -0.5126
6.862, -0.5052
6.808, -0.5003
6.750, -0.4990
6.692, -0.5016
6.638, -0.5077
6.589, -0.5159
6.550, -0.5246
6.521, -0.5321
6.504, -0.5368
6.496, -0.5369
6.479, -0.5324
6.450, -0.5255
6.411, -0.5177
6.362, -0.5108
6.308, -0.5064
6.250, -0.5056
6.192, -0.5086
6.138, -0.5150
6.089, -0.5235
6.050, -0.5324
6.021, -0.5400
6.004, -0.5448
5.996, -0.5449
5.979, -0.5407
5.950, -0.5340
5.911, -0.5266
5.862, -0.5201
5.808, -0.5162
5.750, -0.5158
5.692, -0.5193
5.638, -0.5260
5.589, -0.5348
5.550, -0.5439
5.521, -0.5517
5.504, -0.5565
5.496, -0.5567
5.479, -0.5525
5.450, -0.5462
5.411, -0.5391
5.362, -0.5331
5.308, -0.5296
5.250, -0.5297
5.192, -0.5335
5.138, -0.5406
5.089, -0.5496
5.050, -0.5590
5.021, -0.5668
5.004, -0.5717
4.996, -0.5719
4.979, -0.5680
4.950, -0.5618
4.911, -0.5551
4.862, -0.5494
4.808, -0.5464
4.750, -0.5469
4.692, -0.5511
4.638, -0.5585
4.589, -0.5678
4.550, -0.5773
4.521, -0.5853
4.504, -0.5903
4.496, -0.5906
4.479, -0.5867
4.450, -0.5808
4.411, -0.5744
4.362, -0.5691
4.308, -0.5664
4.250, -0.5673
4.192, -0.5719
4.138, -0.5796
4.089, -0.5891
4.050, -0.5988
4.021, -0.6069
4.004, -0.6120
3.996, -0.6123
3.979, -0.6085
3.950, -0.6028
3.911, -0.5966
3.862, -0.5916
3.808, -0.5893
3.750, -0.5905
3.692, -0.5954
3.638, -0.6034
3.589, -0.6131
3.550, -0.6230
3.521, -0.6312
3.504, -0.6363
3.496, -0.6366
3.479, -0.6330
3.450, -0.6274
3.411, -0.6215
3.362, -0.6167
3.308, -0.6147
3.250, -0.6161
3.192, -0.6212
3.138, -0.6294
3.089, -0.6393
3.050, -0.6492
3.021, -0.6574
3.004, -0.6625
2.996, -0.6629
2.979, -0.6593
2.950, -0.6539
2.911, -0.6481
2.862, -0.6436
2.808, -0.6417
2.750, -0.6433
2.692, -0.6485
2.638, -0.6567
2.589, -0.6665
2.550, -0.6764
2.521, -0.6846
2.504, -0.6897
2.496, -0.6900
2.479, -0.6865
2.450, -0.6812
2.411, -0.6755
2.362, -0.6710
2.308, -0.6692
2.250, -0.6708
2.192, -0.6759
2.138, -0.6839
2.089, -0.6936
2.050, -0.7033
2.021, -0.7113
2.004, -0.7162
1.996, -0.7166
1.979, -0.7131
1.950, -0.7077
1.911, -0.7020
1.862, -0.6975
1.808, -0.6955
1.750, -0.6969
1.692, -0.7017
1.638, -0.7094
1.589, -0.7186
1.550, -0.7278
1.521, -0.7355
1.504, -0.7402
1.496, -0.7404
1.479, -0.7369
1.450, -0.7314
1.411, -0.7255
1.362, -0.7207
1.308, -0.7184
1.250, -0.7193
1.192, -0.7236
1.138, -0.7305
1.089, -0.7391
1.050, -0.7477
1.021, -0.7549
1.004, -0.7593
0.9960, -0.7593
0.9794, -0.7552
0.9504, -0.7488
0.9106, -0.7419
0.8621, -0.7362
0.8076, -0.7334
0.7500, -0.7343
0.6924, -0.7391
0.6379, -0.7472
0.5894, -0.7571
0.5496, -0.7671
0.5206, -0.7754
0.5040, -0.7806
0.4960, -0.7809
0.4794, -0.7774
0.4504, -0.7721
0.4106, -0.7668
0.3621, -0.7633
0.3076, -0.7630
0.2500, -0.7669
0.1924, -0.7751
0.1379, -0.7866
0.08941, -0.7999
0.04961, -0.8128
0.02060, -0.8234
0.003954, -0.8300


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/Traction_shell6DofsBF_0.5mm_step3.txt <==
S,   TI
58.00, 1.362e-08
57.98, 1.361e-08
57.95, 1.360e-08
57.91, 1.359e-08
57.86, 1.357e-08
57.81, 1.354e-08
57.75, 1.352e-08
57.69, 1.350e-08
57.64, 1.347e-08
57.59, 1.345e-08
57.55, 1.344e-08
57.52, 1.343e-08
57.50, 1.342e-08
57.50, 1.342e-08
57.48, 1.341e-08
57.45, 1.340e-08
57.41, 1.338e-08
57.36, 1.336e-08
57.31, 1.334e-08
57.25, 1.331e-08
57.19, 1.329e-08
57.14, 1.327e-08
57.09, 1.325e-08
57.05, 1.323e-08
57.02, 1.322e-08
57.00, 1.321e-08
57.00, 1.321e-08
56.98, 1.320e-08
56.95, 1.319e-08
56.91, 1.318e-08
56.86, 1.316e-08
56.81, 1.313e-08
56.75, 1.311e-08
56.69, 1.309e-08
56.64, 1.306e-08
56.59, 1.304e-08
56.55, 1.303e-08
56.52, 1.301e-08
56.50, 1.301e-08
56.50, 1.300e-08
56.48, 1.300e-08
56.45, 1.299e-08
56.41, 1.297e-08
56.36, 1.295e-08
56.31, 1.293e-08
56.25, 1.290e-08
56.19, 1.288e-08
56.14, 1.286e-08
56.09, 1.284e-08
56.05, 1.282e-08
56.02, 1.281e-08
56.00, 1.280e-08
56.00, 1.280e-08
55.98, 1.279e-08
55.95, 1.278e-08
55.91, 1.276e-08
55.86, 1.274e-08
55.81, 1.272e-08
55.75, 1.270e-08
55.69, 1.268e-08
55.64, 1.265e-08
55.59, 1.263e-08
55.55, 1.262e-08
55.52, 1.260e-08
55.50, 1.260e-08
55.50, 1.259e-08
55.48, 1.259e-08
55.45, 1.258e-08
55.41, 1.256e-08
55.36, 1.254e-08
55.31, 1.252e-08
55.25, 1.249e-08
55.19, 1.247e-08
55.14, 1.245e-08
55.09, 1.243e-08
55.05, 1.241e-08
55.02, 1.240e-08
55.00, 1.239e-08
55.00, 1.239e-08
54.98, 1.238e-08
54.95, 1.237e-08
54.91, 1.235e-08
54.86, 1.234e-08
54.81, 1.231e-08
54.75, 1.229e-08
54.69, 1.227e-08
54.64, 1.224e-08
54.59, 1.222e-08
54.55, 1.221e-08
54.52, 1.220e-08
54.50, 1.219e-08
54.50, 1.219e-08
54.48, 1.218e-08
54.45, 1.217e-08
54.41, 1.215e-08
54.36, 1.213e-08
54.31, 1.211e-08
54.25, 1.208e-08
54.19, 1.206e-08
54.14, 1.204e-08
54.09, 1.202e-08
54.05, 1.200e-08
54.02, 1.199e-08
54.00, 1.198e-08
54.00, 1.198e-08
53.98, 1.197e-08
53.95, 1.196e-08
53.91, 1.195e-08
53.86, 1.193e-08
53.81, 1.190e-08
53.75, 1.188e-08
53.69, 1.186e-08
53.64, 1.183e-08
53.59, 1.182e-08
53.55, 1.180e-08
53.52, 1.179e-08
53.50, 1.178e-08
53.50, 1.178e-08
53.48, 1.177e-08
53.45, 1.176e-08
53.41, 1.174e-08
53.36, 1.172e-08
53.31, 1.170e-08
53.25, 1.168e-08
53.19, 1.165e-08
53.14, 1.163e-08
53.09, 1.161e-08
53.05, 1.160e-08
53.02, 1.158e-08
53.00, 1.158e-08
53.00, 1.157e-08
52.98, 1.157e-08
52.95, 1.155e-08
52.91, 1.154e-08
52.86, 1.152e-08
52.81, 1.150e-08
52.75, 1.147e-08
52.69, 1.145e-08
52.64, 1.143e-08
52.59, 1.141e-08
52.55, 1.139e-08
52.52, 1.138e-08
52.50, 1.137e-08
52.50, 1.137e-08
52.48, 1.136e-08
52.45, 1.135e-08
52.41, 1.134e-08
52.36, 1.132e-08
52.31, 1.129e-08
52.25, 1.127e-08
52.19, 1.125e-08
52.14, 1.122e-08
52.09, 1.121e-08
52.05, 1.119e-08
52.02, 1.118e-08
52.00, 1.117e-08
52.00, 1.117e-08
51.98, 1.116e-08
51.95, 1.115e-08
51.91, 1.113e-08
51.86, 1.111e-08
51.81, 1.109e-08
51.75, 1.107e-08
51.69, 1.104e-08
51.64, 1.102e-08
51.59, 1.100e-08
51.55, 1.099e-08
51.52, 1.097e-08
51.50, 1.097e-08
51.50, 1.097e-08
51.48, 1.096e-08
51.45, 1.095e-08
51.41, 1.093e-08
51.36, 1.091e-08
51.31, 1.089e-08
51.25, 1.087e-08
51.19, 1.084e-08
51.14, 1.082e-08
51.09, 1.080e-08
51.05, 1.078e-08
51.02, 1.077e-08
51.00, 1.077e-08
51.00, 1.076e-08
50.98, 1.076e-08
50.95, 1.074e-08
50.91, 1.073e-08
50.86, 1.071e-08
50.81, 1.069e-08
50.75, 1.066e-08
50.69, 1.064e-08
50.64, 1.062e-08
50.59, 1.060e-08
50.55, 1.058e-08
50.52, 1.057e-08
50.50, 1.056e-08
50.50, 1.056e-08
50.48, 1.056e-08
50.45, 1.054e-08
50.41, 1.053e-08
50.36, 1.051e-08
50.31, 1.049e-08
50.25, 1.046e-08
50.19, 1.044e-08
50.14, 1.042e-08
50.09, 1.040e-08
50.05, 1.038e-08
50.02, 1.037e-08
50.00, 1.036e-08
50.00, 1.036e-08
49.98, 1.035e-08
49.95, 1.034e-08
49.91, 1.033e-08
49.86, 1.031e-08
49.81, 1.029e-08
49.75, 1.026e-08
49.69, 1.024e-08
49.64, 1.022e-08
49.59, 1.020e-08
49.55, 1.018e-08
49.52, 1.017e-08
49.50, 1.016e-08
49.50, 1.016e-08
49.48, 1.015e-08
49.45, 1.014e-08
49.41, 1.013e-08
49.36, 1.011e-08
49.31, 1.009e-08
49.25, 1.006e-08
49.19, 1.004e-08
49.14, 1.002e-08
49.09, 9.998e-09
49.05, 9.982e-09
49.02, 9.971e-09
49.00, 9.964e-09
49.00, 9.961e-09
48.98, 9.954e-09
48.95, 9.943e-09
48.91, 9.927e-09
48.86, 9.908e-09
48.81, 9.886e-09
48.75, 9.863e-09
48.69, 9.840e-09
48.64, 9.818e-09
48.59, 9.799e-09
48.55, 9.783e-09
48.52, 9.772e-09
48.50, 9.765e-09
48.50, 9.762e-09
48.48, 9.755e-09
48.45, 9.744e-09
48.41, 9.728e-09
48.36, 9.709e-09
48.31, 9.687e-09
48.25, 9.664e-09
48.19, 9.641e-09
48.14, 9.620e-09
48.09, 9.601e-09
48.05, 9.585e-09
48.02, 9.573e-09
48.00, 9.567e-09
48.00, 9.564e-09
47.98, 9.557e-09
47.95, 9.546e-09
47.91, 9.530e-09
47.86, 9.511e-09
47.81, 9.489e-09
47.75, 9.466e-09
47.69, 9.444e-09
47.64, 9.422e-09
47.59, 9.403e-09
47.55, 9.387e-09
47.52, 9.376e-09
47.50, 9.369e-09
47.50, 9.366e-09
47.48, 9.359e-09
47.45, 9.348e-09
47.41, 9.332e-09
47.36, 9.313e-09
47.31, 9.292e-09
47.25, 9.269e-09
47.19, 9.246e-09
47.14, 9.225e-09
47.09, 9.206e-09
47.05, 9.190e-09
47.02, 9.179e-09
47.00, 9.172e-09
47.00, 9.169e-09
46.98, 9.163e-09
46.95, 9.151e-09
46.91, 9.135e-09
46.86, 9.116e-09
46.81, 9.095e-09
46.75, 9.072e-09
46.69, 9.050e-09
46.64, 9.028e-09
46.59, 9.009e-09
46.55, 8.994e-09
46.52, 8.982e-09
46.50, 8.976e-09
46.50, 8.973e-09
46.48, 8.966e-09
46.45, 8.955e-09
46.41, 8.939e-09
46.36, 8.920e-09
46.31, 8.899e-09
46.25, 8.877e-09
46.19, 8.854e-09
46.14, 8.833e-09
46.09, 8.814e-09
46.05, 8.798e-09
46.02, 8.787e-09
46.00, 8.781e-09
46.00, 8.777e-09
45.98, 8.771e-09
45.95, 8.760e-09
45.91, 8.744e-09
45.86, 8.725e-09
45.81, 8.704e-09
45.75, 8.682e-09
45.69, 8.659e-09
45.64, 8.638e-09
45.59, 8.619e-09
45.55, 8.604e-09
45.52, 8.592e-09
45.50, 8.586e-09
45.50, 8.583e-09
45.48, 8.576e-09
45.45, 8.565e-09
45.41, 8.550e-09
45.36, 8.531e-09
45.31, 8.510e-09
45.25, 8.487e-09
45.19, 8.465e-09
45.14, 8.444e-09
45.09, 8.425e-09
45.05, 8.410e-09
45.02, 8.399e-09
45.00, 8.392e-09
45.00, 8.389e-09
44.98, 8.383e-09
44.95, 8.371e-09
44.91, 8.356e-09
44.86, 8.337e-09
44.81, 8.316e-09
44.75, 8.294e-09
44.69, 8.272e-09
44.64, 8.251e-09
44.59, 8.232e-09
44.55, 8.217e-09
44.52, 8.206e-09
44.50, 8.199e-09
44.50, 8.196e-09
44.48, 8.190e-09
44.45, 8.179e-09
44.41, 8.163e-09
44.36, 8.145e-09
44.31, 8.124e-09
44.25, 8.102e-09
44.19, 8.080e-09
44.14, 8.059e-09
44.09, 8.040e-09
44.05, 8.025e-09
44.02, 8.014e-09
44.00, 8.007e-09
44.00, 8.004e-09
43.98, 7.998e-09
43.95, 7.987e-09
43.91, 7.972e-09
43.86, 7.953e-09
43.81, 7.932e-09
43.75, 7.910e-09
43.69, 7.888e-09
43.64, 7.867e-09
43.59, 7.849e-09
43.55, 7.834e-09
43.52, 7.823e-09
43.50, 7.816e-09
43.50, 7.813e-09
43.48, 7.807e-09
43.45, 7.796e-09
43.41, 7.781e-09
43.36, 7.762e-09
43.31, 7.742e-09
43.25, 7.720e-09
43.19, 7.698e-09
43.14, 7.677e-09
43.09, 7.659e-09
43.05, 7.644e-09
43.02, 7.633e-09
43.00, 7.626e-09
43.00, 7.623e-09
42.98, 7.617e-09
42.95, 7.606e-09
42.91, 7.591e-09
42.86, 7.573e-09
42.81, 7.552e-09
42.75, 7.530e-09
42.69, 7.508e-09
42.64, 7.488e-09
42.59, 7.469e-09
42.55, 7.454e-09
42.52, 7.443e-09
42.50, 7.437e-09
42.50, 7.434e-09
42.48, 7.428e-09
42.45, 7.417e-09
42.41, 7.402e-09
42.36, 7.384e-09
42.31, 7.363e-09
42.25, 7.342e-09
42.19, 7.320e-09
42.14, 7.299e-09
42.09, 7.281e-09
42.05, 7.266e-09
42.02, 7.255e-09
42.00, 7.249e-09
42.00, 7.246e-09
41.98, 7.240e-09
41.95, 7.229e-09
41.91, 7.214e-09
41.86, 7.196e-09
41.81, 7.176e-09
41.75, 7.154e-09
41.69, 7.133e-09
41.64, 7.112e-09
41.59, 7.094e-09
41.55, 7.079e-09
41.52, 7.068e-09
41.50, 7.062e-09
41.50, 7.059e-09
41.48, 7.053e-09
41.45, 7.042e-09
41.41, 7.027e-09
41.36, 7.009e-09
41.31, 6.989e-09
41.25, 6.968e-09
41.19, 6.946e-09
41.14, 6.926e-09
41.09, 6.908e-09
41.05, 6.893e-09
41.02, 6.883e-09
41.00, 6.876e-09
41.00, 6.874e-09
40.98, 6.867e-09
40.95, 6.857e-09
40.91, 6.842e-09
40.86, 6.824e-09
40.81, 6.804e-09
40.75, 6.783e-09
40.69, 6.761e-09
40.64, 6.741e-09
40.59, 6.723e-09
40.55, 6.709e-09
40.52, 6.698e-09
40.50, 6.692e-09
40.50, 6.689e-09
40.48, 6.683e-09
40.45, 6.672e-09
40.41, 6.657e-09
40.36, 6.640e-09
40.31, 6.620e-09
40.25, 6.598e-09
40.19, 6.577e-09
40.14, 6.557e-09
40.09, 6.540e-09
40.05, 6.525e-09
40.02, 6.514e-09
40.00, 6.508e-09
40.00, 6.505e-09
39.98, 6.499e-09
39.95, 6.489e-09
39.91, 6.474e-09
39.86, 6.456e-09
39.81, 6.437e-09
39.75, 6.416e-09
39.69, 6.395e-09
39.64, 6.375e-09
39.59, 6.357e-09
39.55, 6.343e-09
39.52, 6.332e-09
39.50, 6.326e-09
39.50, 6.323e-09
39.48, 6.317e-09
39.45, 6.307e-09
39.41, 6.292e-09
39.36, 6.275e-09
39.31, 6.255e-09
39.25, 6.234e-09
39.19, 6.213e-09
39.14, 6.193e-09
39.09, 6.176e-09
39.05, 6.161e-09
39.02, 6.151e-09
39.00, 6.145e-09
39.00, 6.142e-09
38.98, 6.136e-09
38.95, 6.126e-09
38.91, 6.111e-09
38.86, 6.094e-09
38.81, 6.074e-09
38.75, 6.054e-09
38.69, 6.033e-09
38.64, 6.013e-09
38.59, 5.996e-09
38.55, 5.982e-09
38.52, 5.971e-09
38.50, 5.965e-09
38.50, 5.962e-09
38.48, 5.956e-09
38.45, 5.946e-09
38.41, 5.932e-09
38.36, 5.915e-09
38.31, 5.895e-09
38.25, 5.874e-09
38.19, 5.854e-09
38.14, 5.834e-09
38.09, 5.817e-09
38.05, 5.803e-09
38.02, 5.793e-09
38.00, 5.787e-09
38.00, 5.784e-09
37.98, 5.778e-09
37.95, 5.768e-09
37.91, 5.754e-09
37.86, 5.736e-09
37.81, 5.717e-09
37.75, 5.697e-09
37.69, 5.676e-09
37.64, 5.657e-09
37.59, 5.640e-09
37.55, 5.626e-09
37.52, 5.616e-09
37.50, 5.610e-09
37.50, 5.607e-09
37.48, 5.601e-09
37.45, 5.591e-09
37.41, 5.577e-09
37.36, 5.560e-09
37.31, 5.541e-09
37.25, 5.520e-09
37.19, 5.500e-09
37.14, 5.481e-09
37.09, 5.464e-09
37.05, 5.450e-09
37.02, 5.440e-09
37.00, 5.434e-09
37.00, 5.431e-09
36.98, 5.426e-09
36.95, 5.415e-09
36.91, 5.402e-09
36.86, 5.385e-09
36.81, 5.366e-09
36.75, 5.346e-09
36.69, 5.325e-09
36.64, 5.306e-09
36.59, 5.290e-09
36.55, 5.276e-09
36.52, 5.266e-09
36.50, 5.260e-09
36.50, 5.257e-09
36.48, 5.251e-09
36.45, 5.241e-09
36.41, 5.228e-09
36.36, 5.211e-09
36.31, 5.192e-09
36.25, 5.172e-09
36.19, 5.152e-09
36.14, 5.133e-09
36.09, 5.117e-09
36.05, 5.103e-09
36.02, 5.093e-09
36.00, 5.087e-09
36.00, 5.085e-09
35.98, 5.079e-09
35.95, 5.069e-09
35.91, 5.055e-09
35.86, 5.039e-09
35.81, 5.020e-09
35.75, 5.000e-09
35.69, 4.980e-09
35.64, 4.962e-09
35.59, 4.945e-09
35.55, 4.932e-09
35.52, 4.922e-09
35.50, 4.916e-09
35.50, 4.913e-09
35.48, 4.908e-09
35.45, 4.898e-09
35.41, 4.884e-09
35.36, 4.868e-09
35.31, 4.849e-09
35.25, 4.830e-09
35.19, 4.810e-09
35.14, 4.792e-09
35.09, 4.775e-09
35.05, 4.762e-09
35.02, 4.752e-09
35.00, 4.746e-09
35.00, 4.744e-09
34.98, 4.738e-09
34.95, 4.728e-09
34.91, 4.715e-09
34.86, 4.699e-09
34.81, 4.680e-09
34.75, 4.661e-09
34.69, 4.642e-09
34.64, 4.623e-09
34.59, 4.607e-09
34.55, 4.594e-09
34.52, 4.584e-09
34.50, 4.578e-09
34.50, 4.576e-09
34.48, 4.570e-09
34.45, 4.561e-09
34.41, 4.547e-09
34.36, 4.531e-09
34.31, 4.513e-09
34.25, 4.494e-09
34.19, 4.475e-09
34.14, 4.457e-09
34.09, 4.440e-09
34.05, 4.427e-09
34.02, 4.418e-09
34.00, 4.412e-09
34.00, 4.410e-09
33.98, 4.404e-09
33.95, 4.394e-09
33.91, 4.381e-09
33.86, 4.365e-09
33.81, 4.347e-09
33.75, 4.328e-09
33.69, 4.309e-09
33.64, 4.291e-09
33.59, 4.276e-09
33.55, 4.262e-09
33.52, 4.253e-09
33.50, 4.248e-09
33.50, 4.245e-09
33.48, 4.239e-09
33.45, 4.230e-09
33.41, 4.217e-09
33.36, 4.201e-09
33.31, 4.183e-09
33.25, 4.165e-09
33.19, 4.146e-09
33.14, 4.128e-09
33.09, 4.112e-09
33.05, 4.099e-09
33.02, 4.090e-09
33.00, 4.085e-09
33.00, 4.082e-09
32.98, 4.077e-09
32.95, 4.067e-09
32.91, 4.054e-09
32.86, 4.039e-09
32.81, 4.021e-09
32.75, 4.003e-09
32.69, 3.984e-09
32.64, 3.966e-09
32.59, 3.951e-09
32.55, 3.938e-09
32.52, 3.929e-09
32.50, 3.924e-09
32.50, 3.921e-09
32.48, 3.916e-09
32.45, 3.906e-09
32.41, 3.894e-09
32.36, 3.878e-09
32.31, 3.861e-09
32.25, 3.842e-09
32.19, 3.824e-09
32.14, 3.807e-09
32.09, 3.791e-09
32.05, 3.779e-09
32.02, 3.770e-09
32.00, 3.764e-09
32.00, 3.762e-09
31.98, 3.756e-09
31.95, 3.747e-09
31.91, 3.735e-09
31.86, 3.719e-09
31.81, 3.702e-09
31.75, 3.684e-09
31.69, 3.666e-09
31.64, 3.649e-09
31.59, 3.634e-09
31.55, 3.621e-09
31.52, 3.612e-09
31.50, 3.607e-09
31.50, 3.604e-09
31.48, 3.599e-09
31.45, 3.590e-09
31.41, 3.578e-09
31.36, 3.563e-09
31.31, 3.546e-09
31.25, 3.528e-09
31.19, 3.510e-09
31.14, 3.493e-09
31.09, 3.478e-09
31.05, 3.466e-09
31.02, 3.457e-09
31.00, 3.451e-09
31.00, 3.449e-09
30.98, 3.444e-09
30.95, 3.435e-09
30.91, 3.423e-09
30.86, 3.408e-09
30.81, 3.391e-09
30.75, 3.373e-09
30.69, 3.356e-09
30.64, 3.339e-09
30.59, 3.324e-09
30.55, 3.312e-09
30.52, 3.303e-09
30.50, 3.298e-09
30.50, 3.296e-09
30.48, 3.291e-09
30.45, 3.282e-09
30.41, 3.270e-09
30.36, 3.255e-09
30.31, 3.238e-09
30.25, 3.221e-09
30.19, 3.204e-09
30.14, 3.187e-09
30.09, 3.172e-09
30.05, 3.160e-09
30.02, 3.152e-09
30.00, 3.147e-09
30.00, 3.144e-09
29.98, 3.139e-09
29.95, 3.131e-09
29.91, 3.119e-09
29.86, 3.104e-09
29.81, 3.088e-09
29.75, 3.071e-09
29.69, 3.053e-09
29.64, 3.037e-09
29.59, 3.023e-09
29.55, 3.011e-09
29.52, 3.002e-09
29.50, 2.997e-09
29.50, 2.995e-09
29.48, 2.990e-09
29.45, 2.982e-09
29.41, 2.970e-09
29.36, 2.956e-09
29.31, 2.939e-09
29.25, 2.923e-09
29.19, 2.906e-09
29.14, 2.890e-09
29.09, 2.875e-09
29.05, 2.864e-09
29.02, 2.855e-09
29.00, 2.850e-09
29.00, 2.848e-09
28.98, 2.843e-09
28.95, 2.835e-09
28.91, 2.823e-09
28.86, 2.809e-09
28.81, 2.793e-09
28.75, 2.777e-09
28.69, 2.760e-09
28.64, 2.744e-09
28.59, 2.730e-09
28.55, 2.719e-09
28.52, 2.710e-09
28.50, 2.706e-09
28.50, 2.703e-09
28.48, 2.699e-09
28.45, 2.690e-09
28.41, 2.679e-09
28.36, 2.665e-09
28.31, 2.649e-09
28.25, 2.633e-09
28.19, 2.616e-09
28.14, 2.601e-09
28.09, 2.587e-09
28.05, 2.576e-09
28.02, 2.568e-09
28.00, 2.563e-09
28.00, 2.561e-09
27.98, 2.556e-09
27.95, 2.548e-09
27.91, 2.537e-09
27.86, 2.523e-09
27.81, 2.508e-09
27.75, 2.492e-09
27.69, 2.475e-09
27.64, 2.460e-09
27.59, 2.447e-09
27.55, 2.436e-09
27.52, 2.427e-09
27.50, 2.423e-09
27.50, 2.421e-09
27.48, 2.416e-09
27.45, 2.408e-09
27.41, 2.397e-09
27.36, 2.384e-09
27.31, 2.368e-09
27.25, 2.353e-09
27.19, 2.337e-09
27.14, 2.322e-09
27.09, 2.308e-09
27.05, 2.298e-09
27.02, 2.290e-09
27.00, 2.285e-09
27.00, 2.283e-09
26.98, 2.278e-09
26.95, 2.271e-09
26.91, 2.260e-09
26.86, 2.246e-09
26.81, 2.232e-09
26.75, 2.216e-09
26.69, 2.201e-09
26.64, 2.186e-09
26.59, 2.173e-09
26.55, 2.162e-09
26.52, 2.154e-09
26.50, 2.150e-09
26.50, 2.148e-09
26.48, 2.143e-09
26.45, 2.136e-09
26.41, 2.125e-09
26.36, 2.112e-09
26.31, 2.097e-09
26.25, 2.082e-09
26.19, 2.067e-09
26.14, 2.052e-09
26.09, 2.040e-09
26.05, 2.029e-09
26.02, 2.022e-09
26.00, 2.017e-09
26.00, 2.015e-09
25.98, 2.011e-09
25.95, 2.003e-09
25.91, 1.993e-09
25.86, 1.980e-09
25.81, 1.966e-09
25.75, 1.951e-09
25.69, 1.936e-09
25.64, 1.922e-09
25.59, 1.909e-09
25.55, 1.899e-09
25.52, 1.891e-09
25.50, 1.887e-09
25.50, 1.885e-09
25.48, 1.881e-09
25.45, 1.873e-09
25.41, 1.863e-09
25.36, 1.851e-09
25.31, 1.837e-09
25.25, 1.822e-09
25.19, 1.808e-09
25.14, 1.794e-09
25.09, 1.781e-09
25.05, 1.771e-09
25.02, 1.764e-09
25.00, 1.760e-09
25.00, 1.758e-09
24.98, 1.754e-09
24.95, 1.746e-09
24.91, 1.736e-09
24.86, 1.724e-09
24.81, 1.711e-09
24.75, 1.696e-09
24.69, 1.682e-09
24.64, 1.668e-09
24.59, 1.656e-09
24.55, 1.647e-09
24.52, 1.640e-09
24.50, 1.635e-09
24.50, 1.633e-09
24.48, 1.629e-09
24.45, 1.622e-09
24.41, 1.612e-09
24.36, 1.601e-09
24.31, 1.587e-09
24.25, 1.573e-09
24.19, 1.559e-09
24.14, 1.546e-09
24.09, 1.534e-09
24.05, 1.525e-09
24.02, 1.518e-09
24.00, 1.514e-09
24.00, 1.512e-09
23.98, 1.508e-09
23.95, 1.501e-09
23.91, 1.491e-09
23.86, 1.480e-09
23.81, 1.467e-09
23.75, 1.453e-09
23.69, 1.440e-09
23.64, 1.427e-09
23.59, 1.415e-09
23.55, 1.406e-09
23.52, 1.399e-09
23.50, 1.395e-09
23.50, 1.393e-09
23.48, 1.390e-09
23.45, 1.383e-09
23.41, 1.373e-09
23.36, 1.362e-09
23.31, 1.350e-09
23.25, 1.336e-09
23.19, 1.323e-09
23.14, 1.310e-09
23.09, 1.299e-09
23.05, 1.290e-09
23.02, 1.284e-09
23.00, 1.280e-09
23.00, 1.278e-09
22.98, 1.274e-09
22.95, 1.268e-09
22.91, 1.259e-09
22.86, 1.248e-09
22.81, 1.235e-09
22.75, 1.222e-09
22.69, 1.209e-09
22.64, 1.197e-09
22.59, 1.186e-09
22.55, 1.178e-09
22.52, 1.171e-09
22.50, 1.168e-09
22.50, 1.166e-09
22.48, 1.162e-09
22.45, 1.156e-09
22.41, 1.147e-09
22.36, 1.136e-09
22.31, 1.124e-09
22.25, 1.112e-09
22.19, 1.099e-09
22.14, 1.087e-09
22.09, 1.077e-09
22.05, 1.068e-09
22.02, 1.062e-09
22.00, 1.059e-09
22.00, 1.057e-09
21.98, 1.053e-09
21.95, 1.047e-09
21.91, 1.039e-09
21.86, 1.028e-09
21.81, 1.017e-09
21.75, 1.004e-09
21.69, 9.923e-10
21.64, 9.809e-10
21.59, 9.708e-10
21.55, 9.625e-10
21.52, 9.564e-10
21.50, 9.530e-10
21.50, 9.513e-10
21.48, 9.479e-10
21.45, 9.419e-10
21.41, 9.336e-10
21.36, 9.236e-10
21.31, 9.125e-10
21.25, 9.007e-10
21.19, 8.889e-10
21.14, 8.779e-10
21.09, 8.681e-10
21.05, 8.601e-10
21.02, 8.543e-10
21.00, 8.509e-10
21.00, 8.493e-10
20.98, 8.460e-10
20.95, 8.402e-10
20.91, 8.323e-10
20.86, 8.226e-10
20.81, 8.118e-10
20.75, 8.005e-10
20.69, 7.892e-10
20.64, 7.785e-10
20.59, 7.691e-10
20.55, 7.614e-10
20.52, 7.557e-10
20.50, 7.525e-10
20.50, 7.510e-10
20.48, 7.478e-10
20.45, 7.422e-10
20.41, 7.346e-10
20.36, 7.253e-10
20.31, 7.149e-10
20.25, 7.040e-10
20.19, 6.931e-10
20.14, 6.829e-10
20.09, 6.738e-10
20.05, 6.664e-10
20.02, 6.610e-10
20.00, 6.579e-10
20.00, 6.565e-10
19.98, 6.534e-10
19.95, 6.480e-10
19.91, 6.407e-10
19.86, 6.318e-10
19.81, 6.218e-10
19.75, 6.113e-10
19.69, 6.009e-10
19.64, 5.911e-10
19.59, 5.824e-10
19.55, 5.753e-10
19.52, 5.702e-10
19.50, 5.672e-10
19.50, 5.658e-10
19.48, 5.629e-10
19.45, 5.577e-10
19.41, 5.507e-10
19.36, 5.422e-10
19.31, 5.327e-10
19.25, 5.227e-10
19.19, 5.127e-10
19.14, 5.033e-10
19.09, 4.950e-10
19.05, 4.883e-10
19.02, 4.833e-10
19.00, 4.805e-10
19.00, 4.792e-10
18.98, 4.764e-10
18.95, 4.715e-10
18.91, 4.648e-10
18.86, 4.567e-10
18.81, 4.476e-10
18.75, 4.381e-10
18.69, 4.286e-10
18.64, 4.196e-10
18.59, 4.118e-10
18.55, 4.053e-10
18.52, 4.006e-10
18.50, 3.979e-10
18.50, 3.967e-10
18.48, 3.940e-10
18.45, 3.893e-10
18.41, 3.830e-10
18.36, 3.753e-10
18.31, 3.667e-10
18.25, 3.576e-10
18.19, 3.486e-10
18.14, 3.401e-10
18.09, 3.326e-10
18.05, 3.265e-10
18.02, 3.221e-10
18.00, 3.195e-10
18.00, 3.183e-10
17.98, 3.158e-10
17.95, 3.114e-10
17.91, 3.054e-10
17.86, 2.981e-10
17.81, 2.899e-10
17.75, 2.813e-10
17.69, 2.727e-10
17.64, 2.647e-10
17.59, 2.576e-10
17.55, 2.517e-10
17.52, 2.475e-10
17.50, 2.451e-10
17.50, 2.439e-10
17.48, 2.416e-10
17.45, 2.375e-10
17.41, 2.318e-10
17.36, 2.249e-10
17.31, 2.171e-10
17.25, 2.089e-10
17.19, 2.006e-10
17.14, 1.928e-10
17.09, 1.859e-10
17.05, 1.802e-10
17.02, 1.760e-10
17.00, 1.736e-10
17.00, 1.725e-10
16.98, 1.701e-10
16.95, 1.660e-10
16.91, 1.604e-10
16.86, 1.534e-10
16.81, 1.455e-10
16.75, 1.371e-10
16.69, 1.286e-10
16.64, 1.205e-10
16.59, 1.133e-10
16.55, 1.073e-10
16.52, 1.029e-10
16.50, 1.003e-10
16.50, 9.897e-11
16.48, 9.579e-11
16.45, 1.365
16.41, 14.57
16.36, 29.57
16.31, 45.01
16.25, 59.62
16.19, 52.81
16.14, 47.22
16.09, 42.94
16.05, 39.91
16.02, 37.98
16.00, 36.98
16.00, 36.50
15.98, 35.44
15.95, 33.67
15.91, 31.35
15.86, 28.72
15.81, 26.01
15.75, 23.43
15.69, 21.14
15.64, 19.23
15.59, 17.75
15.55, 16.68
15.52, 15.99
15.50, 15.62
15.50, 15.43
15.48, 15.02
15.45, 14.30
15.41, 13.36
15.36, 12.27
15.31, 11.12
15.25, 9.978
15.19, 8.918
15.14, 7.988
15.09, 7.217
15.05, 6.622
15.02, 6.210
15.00, 5.982
15.00, 5.876
14.98, 5.654
14.95, 5.275
14.91, 4.774
14.86, 4.191
14.81, 3.571
14.75, 2.953
14.69, 2.372
14.64, 1.856
14.59, 1.423
14.55, 1.084
14.52, 0.8472
14.50, 0.7147
14.50, 0.6571
14.48, 0.5466
14.45, 0.3578
14.41, 0.1060
14.36, -0.1896
14.31, -0.5087
14.25, -0.8318
14.19, -1.142
14.14, -1.424
14.09, -1.666
14.05, -1.860
14.02, -1.999
14.00, -2.078
14.00, -2.108
13.98, -2.157
13.95, -2.241
13.91, -2.354
13.86, -2.490
13.81, -2.641
13.75, -2.799
13.69, -2.956
13.64, -3.104
13.59, -3.237
13.55, -3.347
13.52, -3.428
13.50, -3.475
13.50, -3.489
13.48, -3.503
13.45, -3.528
13.41, -3.563
13.36, -3.609
13.31, -3.664
13.25, -3.727
13.19, -3.796
13.14, -3.868
13.09, -3.936
13.05, -3.996
13.02, -4.043
13.00, -4.070
13.00, -4.076
12.98, -4.070
12.95, -4.062
12.91, -4.054
12.86, -4.049
12.81, -4.051
12.75, -4.061
12.69, -4.079
12.64, -4.106
12.59, -4.137
12.55, -4.168
12.52, -4.193
12.50, -4.209
12.50, -4.209
12.48, -4.193
12.45, -4.168
12.41, -4.136
12.36, -4.105
12.31, -4.077
12.25, -4.058
12.19, -4.049
12.14, -4.050
12.09, -4.059
12.05, -4.073
12.02, -4.086
12.00, -4.095
12.00, -4.092
11.98, -4.072
11.95, -4.037
11.91, -3.995
11.86, -3.949
11.81, -3.907
11.75, -3.873
11.69, -3.850
11.64, -3.838
11.59, -3.835
11.55, -3.839
11.52, -3.846
11.50, -3.851
11.50, -3.847
11.48, -3.824
11.45, -3.786
11.41, -3.739
11.36, -3.688
11.31, -3.640
11.25, -3.600
11.19, -3.570
11.14, -3.552
11.09, -3.544
11.05, -3.544
11.02, -3.547
11.00, -3.550
11.00, -3.545
10.98, -3.522
10.95, -3.484
10.91, -3.436
10.86, -3.385
10.81, -3.336
10.75, -3.294
10.69, -3.263
10.64, -3.243
10.59, -3.233
10.55, -3.231
10.52, -3.232
10.50, -3.234
10.50, -3.229
10.48, -3.207
10.45, -3.170
10.41, -3.124
10.36, -3.075
10.31, -3.028
10.25, -2.987
10.19, -2.957
10.14, -2.938
10.09, -2.929
10.05, -2.926
10.02, -2.927
10.00, -2.929
10.00, -2.924
9.996, -2.903
9.979, -2.869
9.950, -2.826
9.911, -2.779
9.862, -2.735
9.808, -2.698
9.750, -2.671
9.692, -2.653
9.638, -2.645
9.589, -2.644
9.550, -2.645
9.521, -2.647
9.504, -2.643
9.496, -2.624
9.479, -2.592
9.450, -2.552
9.411, -2.509
9.362, -2.469
9.308, -2.435
9.250, -2.411
9.192, -2.397
9.138, -2.391
9.089, -2.391
9.050, -2.393
9.021, -2.396
9.004, -2.392
8.996, -2.374
8.979, -2.344
8.950, -2.308
8.911, -2.269
8.862, -2.233
8.808, -2.203
8.750, -2.182
8.692, -2.171
8.638, -2.167
8.589, -2.169
8.550, -2.173
8.521, -2.176
8.504, -2.172
8.496, -2.156
8.479, -2.129
8.450, -2.095
8.411, -2.060
8.362, -2.028
8.308, -2.002
8.250, -1.985
8.192, -1.977
8.138, -1.975
8.089, -1.979
8.050, -1.984
8.021, -1.987
8.004, -1.985
7.996, -1.969
7.979, -1.945
7.950, -1.914
7.911, -1.882
7.862, -1.854
7.808, -1.832
7.750, -1.818
7.692, -1.813
7.638, -1.814
7.589, -1.819
7.550, -1.825
7.521, -1.830
7.504, -1.827
7.496, -1.813
7.479, -1.790
7.450, -1.763
7.411, -1.734
7.362, -1.709
7.308, -1.691
7.250, -1.680
7.192, -1.677
7.138, -1.681
7.089, -1.688
7.050, -1.695
7.021, -1.700
7.004, -1.698
6.996, -1.685
6.979, -1.664
6.950, -1.639
6.911, -1.613
6.862, -1.592
6.808, -1.576
6.750, -1.569
6.692, -1.569
6.638, -1.574
6.589, -1.583
6.550, -1.591
6.521, -1.597
6.504, -1.595
6.496, -1.583
6.479, -1.564
6.450, -1.541
6.411, -1.518
6.362, -1.499
6.308, -1.487
6.250, -1.482
6.192, -1.484
6.138, -1.492
6.089, -1.502
6.050, -1.511
6.021, -1.517
6.004, -1.516
5.996, -1.505
5.979, -1.487
5.950, -1.466
5.911, -1.446
5.862, -1.429
5.808, -1.420
5.750, -1.417
5.692, -1.422
5.638, -1.431
5.589, -1.443
5.550, -1.453
5.521, -1.460
5.504, -1.459
5.496, -1.449
5.479, -1.433
5.450, -1.413
5.411, -1.395
5.362, -1.381
5.308, -1.374
5.250, -1.373
5.192, -1.380
5.138, -1.391
5.089, -1.404
5.050, -1.416
5.021, -1.423
5.004, -1.423
4.996, -1.413
4.979, -1.398
4.950, -1.380
4.911, -1.364
4.862, -1.352
4.808, -1.347
4.750, -1.349
4.692, -1.358
4.638, -1.371
4.589, -1.385
4.550, -1.397
4.521, -1.405
4.504, -1.405
4.496, -1.396
4.479, -1.382
4.450, -1.366
4.411, -1.351
4.362, -1.341
4.308, -1.338
4.250, -1.342
4.192, -1.353
4.138, -1.367
4.089, -1.383
4.050, -1.396
4.021, -1.405
4.004, -1.405
3.996, -1.396
3.979, -1.383
3.950, -1.368
3.911, -1.355
3.862, -1.347
3.808, -1.346
3.750, -1.352
3.692, -1.364
3.638, -1.380
3.589, -1.397
3.550, -1.411
3.521, -1.420
3.504, -1.421
3.496, -1.413
3.479, -1.400
3.450, -1.387
3.411, -1.375
3.362, -1.369
3.308, -1.369
3.250, -1.377
3.192, -1.391
3.138, -1.408
3.089, -1.426
3.050, -1.442
3.021, -1.451
3.004, -1.451
2.996, -1.444
2.979, -1.432
2.950, -1.420
2.911, -1.410
2.862, -1.405
2.808, -1.407
2.750, -1.416
2.692, -1.431
2.638, -1.450
2.589, -1.469
2.550, -1.485
2.521, -1.495
2.504, -1.496
2.496, -1.488
2.479, -1.477
2.450, -1.466
2.411, -1.457
2.362, -1.453
2.308, -1.457
2.250, -1.467
2.192, -1.484
2.138, -1.504
2.089, -1.524
2.050, -1.541
2.021, -1.551
2.004, -1.552
1.996, -1.545
1.979, -1.534
1.950, -1.524
1.911, -1.516
1.862, -1.513
1.808, -1.518
1.750, -1.530
1.692, -1.548
1.638, -1.569
1.589, -1.590
1.550, -1.607
1.521, -1.617
1.504, -1.618
1.496, -1.612
1.479, -1.602
1.450, -1.591
1.411, -1.584
1.362, -1.583
1.308, -1.589
1.250, -1.602
1.192, -1.622
1.138, -1.644
1.089, -1.666
1.050, -1.684
1.021, -1.695
1.004, -1.696
0.9960, -1.688
0.9794, -1.677
0.9504, -1.666
0.9106, -1.658
0.8621, -1.658
0.8076, -1.668
0.7500, -1.686
0.6924, -1.711
0.6379, -1.741
0.5894, -1.769
0.5496, -1.792
0.5206, -1.806
0.5040, -1.808
0.4960, -1.803
0.4794, -1.795
0.4504, -1.789
0.4106, -1.788
0.3621, -1.796
0.3076, -1.813
0.2500, -1.840
0.1924, -1.874
0.1379, -1.911
0.0894, -1.946
0.0496, -1.975
0.0206, -1.992

==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/Traction_shell6DofsBF_2.0mm_step1.txt <==
S,   TI
59.98,1.354e-09
59.92,1.347e-09
59.80,1.335e-09
59.64,1.319e-09
59.45,1.299e-09
59.23,1.277e-09
59.00,1.254e-09
58.77,1.230e-09
58.55,1.208e-09
58.36,1.188e-09
58.20,1.172e-09
58.08,1.160e-09
58.02,1.153e-09
57.98,1.149e-09
57.92,1.143e-09
57.80,1.131e-09
57.64,1.114e-09
57.45,1.094e-09
57.23,1.071e-09
57.00,1.047e-09
56.77,1.023e-09
56.55,1.000e-09
56.36,9.800e-10
56.20,9.634e-10
56.08,9.512e-10
56.02,9.442e-10
55.98,9.409e-10
55.92,9.339e-10
55.80,9.218e-10
55.64,9.052e-10
55.45,8.850e-10
55.23,8.623e-10
55.00,8.385e-10
54.77,8.147e-10
54.55,7.923e-10
54.36,7.724e-10
54.20,7.561e-10
54.08,7.442e-10
54.02,7.374e-10
53.98,7.342e-10
53.92,7.275e-10
53.80,7.157e-10
53.64,6.997e-10
53.45,6.803e-10
53.23,6.586e-10
53.00,6.358e-10
52.77,6.132e-10
52.55,5.919e-10
52.36,5.731e-10
52.20,5.577e-10
52.08,5.465e-10
52.02,5.401e-10
51.98,5.371e-10
51.92,5.309e-10
51.80,5.201e-10
51.64,5.053e-10
51.45,4.873e-10
51.23,4.671e-10
51.00,4.459e-10
50.77,4.247e-10
50.55,4.048e-10
50.36,3.871e-10
50.20,3.727e-10
50.08,3.622e-10
50.02,3.561e-10
49.98,3.533e-10
49.92,3.475e-10
49.80,3.374e-10
49.64,3.235e-10
49.45,3.066e-10
49.23,2.875e-10
49.00,2.672e-10
48.77,2.469e-10
48.55,2.277e-10
48.36,2.106e-10
48.20,1.965e-10
48.08,1.862e-10
48.02,1.803e-10
47.98,1.769e-10
47.92,1.685e-10
47.80,1.544e-10
47.64,1.363e-10
47.45,1.161e-10
47.23,9.572e-11
47.00,22.10
46.77,41.57
46.55,48.86
46.36,40.09
46.20,34.43
46.08,31.18
46.02,29.65
45.98,28.96
45.92,27.43
45.80,24.88
45.64,21.64
45.45,18.06
45.23,14.54
45.00,11.38
44.77,8.788
44.55,6.849
44.36,5.540
44.20,4.753
44.08,4.341
44.02,4.166
43.98,4.104
43.92,3.992
43.80,3.791
43.64,3.502
43.45,3.128
43.23,2.672
43.00,2.143
42.77,1.559
42.55,0.9494
42.36,0.3555
42.20,-0.1719
42.08,-0.5801
42.02,-0.8240
41.98,-0.8888
41.92,-0.9149
41.80,-0.9664
41.64,-1.050
41.45,-1.174
41.23,-1.344
41.00,-1.563
40.77,-1.823
40.55,-2.111
40.36,-2.403
40.20,-2.669
40.08,-2.879
40.02,-3.006
39.98,-3.022
39.92,-2.963
39.80,-2.872
39.64,-2.769
39.45,-2.679
39.23,-2.626
39.00,-2.627
38.77,-2.688
38.55,-2.802
38.36,-2.951
38.20,-3.108
38.08,-3.241
38.02,-3.326
37.98,-3.328
37.92,-3.252
37.80,-3.130
37.64,-2.984
37.45,-2.839
37.23,-2.721
37.00,-2.648
36.77,-2.629
36.55,-2.662
36.36,-2.733
36.20,-2.822
36.08,-2.904
36.02,-2.958
35.98,-2.953
35.92,-2.878
35.80,-2.758
35.64,-2.611
35.45,-2.461
35.23,-2.330
35.00,-2.237
34.77,-2.191
34.55,-2.189
34.36,-2.223
34.20,-2.276
34.08,-2.329
34.02,-2.365
33.98,-2.358
33.92,-2.295
33.80,-2.191
33.64,-2.065
33.45,-1.935
33.23,-1.820
33.00,-1.734
32.77,-1.685
32.55,-1.672
32.36,-1.689
32.20,-1.722
32.08,-1.758
32.02,-1.782
31.98,-1.776
31.92,-1.726
31.80,-1.644
31.64,-1.543
31.45,-1.439
31.23,-1.347
31.00,-1.277
30.77,-1.236
30.55,-1.224
30.36,-1.234
30.20,-1.257
30.08,-1.283
30.02,-1.301
29.98,-1.296
29.92,-1.257
29.80,-1.194
29.64,-1.117
29.45,-1.038
29.23,-0.9676
29.00,-0.9152
28.77,-0.8849
28.55,-0.8764
28.36,-0.8851
28.20,-0.9036
28.08,-0.9236
28.02,-0.9375
27.98,-0.9339
27.92,-0.9044
27.80,-0.8567
27.64,-0.7986
27.45,-0.7393
27.23,-0.6875
27.00,-0.6497
26.77,-0.6292
26.55,-0.6254
26.36,-0.6348
26.20,-0.6513
26.08,-0.6683
26.02,-0.6799
25.98,-0.6774
25.92,-0.6548
25.80,-0.6184
25.64,-0.5743
25.45,-0.5299
25.23,-0.4919
25.00,-0.4652
24.77,-0.4524
24.55,-0.4527
24.36,-0.4631
24.20,-0.4786
24.08,-0.4938
24.02,-0.5041
23.98,-0.5023
23.92,-0.4847
23.80,-0.4563
23.64,-0.4223
23.45,-0.3884
23.23,-0.3602
23.00,-0.3414
22.77,-0.3340
22.55,-0.3372
22.36,-0.3483
22.20,-0.3632
22.08,-0.3772
22.02,-0.3864
21.98,-0.3853
21.92,-0.3711
21.80,-0.3483
21.64,-0.3213
21.45,-0.2947
21.23,-0.2732
21.00,-0.2599
20.77,-0.2560
20.55,-0.2611
20.36,-0.2724
20.20,-0.2866
20.08,-0.2996
20.02,-0.3081
19.98,-0.3073
19.92,-0.2955
19.80,-0.2767
19.64,-0.2545
19.45,-0.2330
19.23,-0.2161
19.00,-0.2063
18.77,-0.2047
18.55,-0.2107
18.36,-0.2220
18.20,-0.2354
18.08,-0.2474
18.02,-0.2552
17.98,-0.2547
17.92,-0.2447
17.80,-0.2287
17.64,-0.2100
17.45,-0.1921
17.23,-0.1783
17.00,-0.1709
16.77,-0.1707
16.55,-0.1770
16.36,-0.1879
16.20,-0.2005
16.08,-0.2117
16.02,-0.2189
15.98,-0.2185
15.92,-0.2098
15.80,-0.1959
15.64,-0.1798
15.45,-0.1645
15.23,-0.1530
15.00,-0.1473
14.77,-0.1480
14.55,-0.1544
14.36,-0.1648
14.20,-0.1765
14.08,-0.1869
14.02,-0.1935
13.98,-0.1932
13.92,-0.1856
13.80,-0.1734
13.64,-0.1594
13.45,-0.1462
13.23,-0.1365
13.00,-0.1320
12.77,-0.1333
12.55,-0.1397
12.36,-0.1496
12.20,-0.1606
12.08,-0.1702
12.02,-0.1763
11.98,-0.1761
11.92,-0.1693
11.80,-0.1586
11.64,-0.1463
11.45,-0.1350
11.23,-0.1268
11.00,-0.1234
10.77,-0.1253
10.55,-0.1318
10.36,-0.1413
10.20,-0.1517
10.08,-0.1607
10.02,-0.1664
9.984,-0.1663
9.918,-0.1603
9.802,-0.1508
9.642,-0.1401
9.448,-0.1303
9.230,-0.1237
9.000,-0.1215
8.770,-0.1241
8.552,-0.1309
8.358,-0.1404
8.198,-0.1506
8.082,-0.1593
8.016,-0.1648
7.984,-0.1648
7.918,-0.1594
7.802,-0.1510
7.642,-0.1416
7.448,-0.1334
7.230,-0.1283
7.000,-0.1276
6.770,-0.1316
6.552,-0.1395
6.358,-0.1498
6.198,-0.1606
6.082,-0.1697
6.016,-0.1754
5.984,-0.1755
5.918,-0.1705
5.802,-0.1628
5.642,-0.1545
5.448,-0.1480
5.230,-0.1451
5.000,-0.1470
4.770,-0.1539
4.552,-0.1648
4.358,-0.1781
4.198,-0.1914
4.082,-0.2024
4.016,-0.2093
3.984,-0.2092
3.918,-0.2024
3.802,-0.1923
3.642,-0.1820
3.448,-0.1752
3.230,-0.1747
3.000,-0.1823
2.770,-0.1982
2.552,-0.2206
2.358,-0.2466
2.198,-0.2720
2.082,-0.2928
2.016,-0.3056
1.984,-0.3060
1.918,-0.2955
1.802,-0.2815
1.642,-0.2710
1.448,-0.2717
1.230,-0.2902
1.000,-0.3299
0.7695,-0.3903
0.5515,-0.4663
0.3577,-0.5493
0.1984,-0.6282
0.08240,-0.6918
0.01582,-0.7306


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/Traction_shell6DofsBF_2.0mm_step2.txt <==
S,   TI
59.98,3.507e-09
59.92,3.496e-09
59.80,3.477e-09
59.64,3.452e-09
59.45,3.420e-09
59.23,3.385e-09
59.00,3.348e-09
58.77,3.311e-09
58.55,3.275e-09
58.36,3.244e-09
58.20,3.218e-09
58.08,3.199e-09
58.02,3.189e-09
57.98,3.184e-09
57.92,3.173e-09
57.80,3.154e-09
57.64,3.128e-09
57.45,3.096e-09
57.23,3.061e-09
57.00,3.023e-09
56.77,2.986e-09
56.55,2.950e-09
56.36,2.919e-09
56.20,2.893e-09
56.08,2.874e-09
56.02,2.863e-09
55.98,2.858e-09
55.92,2.847e-09
55.80,2.828e-09
55.64,2.802e-09
55.45,2.770e-09
55.23,2.735e-09
55.00,2.697e-09
54.77,2.660e-09
54.55,2.624e-09
54.36,2.593e-09
54.20,2.567e-09
54.08,2.548e-09
54.02,2.538e-09
53.98,2.532e-09
53.92,2.522e-09
53.80,2.503e-09
53.64,2.477e-09
53.45,2.446e-09
53.23,2.411e-09
53.00,2.374e-09
52.77,2.338e-09
52.55,2.303e-09
52.36,2.272e-09
52.20,2.247e-09
52.08,2.229e-09
52.02,2.218e-09
51.98,2.213e-09
51.92,2.203e-09
51.80,2.185e-09
51.64,2.160e-09
51.45,2.129e-09
51.23,2.095e-09
51.00,2.060e-09
50.77,2.024e-09
50.55,1.991e-09
50.36,1.961e-09
50.20,1.937e-09
50.08,1.919e-09
50.02,1.909e-09
49.98,1.904e-09
49.92,1.894e-09
49.80,1.876e-09
49.64,1.852e-09
49.45,1.823e-09
49.23,1.790e-09
49.00,1.756e-09
48.77,1.722e-09
48.55,1.690e-09
48.36,1.662e-09
48.20,1.638e-09
48.08,1.621e-09
48.02,1.612e-09
47.98,1.607e-09
47.92,1.598e-09
47.80,1.581e-09
47.64,1.558e-09
47.45,1.530e-09
47.23,1.499e-09
47.00,1.467e-09
46.77,1.434e-09
46.55,1.404e-09
46.36,1.377e-09
46.20,1.355e-09
46.08,1.339e-09
46.02,1.330e-09
45.98,1.326e-09
45.92,1.317e-09
45.80,1.301e-09
45.64,1.279e-09
45.45,1.253e-09
45.23,1.224e-09
45.00,1.194e-09
44.77,1.163e-09
44.55,1.135e-09
44.36,1.110e-09
44.20,1.090e-09
44.08,1.075e-09
44.02,1.066e-09
43.98,1.062e-09
43.92,1.054e-09
43.80,1.039e-09
43.64,1.019e-09
43.45,9.949e-10
43.23,9.680e-10
43.00,9.398e-10
42.77,9.119e-10
42.55,8.857e-10
42.36,8.627e-10
42.20,8.440e-10
42.08,8.304e-10
42.02,8.227e-10
41.98,8.190e-10
41.92,8.113e-10
41.80,7.978e-10
41.64,7.795e-10
41.45,7.575e-10
41.23,7.329e-10
41.00,7.072e-10
40.77,6.819e-10
40.55,6.582e-10
40.36,6.374e-10
40.20,6.205e-10
40.08,6.082e-10
40.02,6.012e-10
39.98,5.979e-10
39.92,5.910e-10
39.80,5.790e-10
39.64,5.627e-10
39.45,5.430e-10
39.23,5.210e-10
39.00,4.980e-10
38.77,4.753e-10
38.55,4.541e-10
38.36,4.354e-10
38.20,4.201e-10
38.08,4.091e-10
38.02,4.028e-10
37.98,3.999e-10
37.92,3.940e-10
37.80,3.835e-10
37.64,3.692e-10
37.45,3.518e-10
37.23,3.322e-10
37.00,3.114e-10
36.77,2.906e-10
36.55,2.709e-10
36.36,2.533e-10
36.20,2.389e-10
36.08,2.284e-10
36.02,2.224e-10
35.98,2.191e-10
35.92,2.115e-10
35.80,1.987e-10
35.64,1.819e-10
35.45,1.626e-10
35.23,1.425e-10
35.00,1.231e-10
34.77,1.055e-10
34.55,6.350
34.36,19.79
34.20,29.99
34.08,37.19
34.02,41.33
33.98,43.58
33.92,47.89
33.80,49.37
33.64,41.27
33.45,32.48
33.23,24.01
33.00,16.68
32.77,11.02
32.55,7.192
32.36,5.042
32.20,4.158
32.08,4.013
32.02,4.121
31.98,4.181
31.92,4.232
31.80,4.294
31.64,4.316
31.45,4.243
31.23,4.024
31.00,3.626
30.77,3.048
30.55,2.328
30.36,1.538
30.20,0.7811
30.08,0.1659
30.02,-0.2118
29.98,-0.3206
29.92,-0.3904
29.80,-0.5156
29.64,-0.6957
29.45,-0.9292
29.23,-1.213
29.00,-1.540
28.77,-1.899
28.55,-2.271
28.36,-2.630
28.20,-2.947
28.08,-3.191
28.02,-3.336
27.98,-3.353
27.92,-3.281
27.80,-3.169
27.64,-3.043
27.45,-2.936
27.23,-2.875
27.00,-2.883
26.77,-2.965
26.55,-3.114
26.36,-3.305
26.20,-3.505
26.08,-3.675
26.02,-3.782
25.98,-3.786
25.92,-3.697
25.80,-3.555
25.64,-3.385
25.45,-3.219
25.23,-3.086
25.00,-3.008
24.77,-2.996
24.55,-3.045
24.36,-3.138
24.20,-3.251
24.08,-3.354
24.02,-3.421
23.98,-3.416
23.92,-3.327
23.80,-3.183
23.64,-3.008
23.45,-2.831
23.23,-2.679
23.00,-2.574
22.77,-2.525
22.55,-2.531
22.36,-2.580
22.20,-2.650
22.08,-2.718
22.02,-2.764
21.98,-2.757
21.92,-2.680
21.80,-2.555
21.64,-2.403
21.45,-2.248
21.23,-2.112
21.00,-2.013
20.77,-1.960
20.55,-1.953
20.36,-1.980
20.20,-2.027
20.08,-2.074
20.02,-2.107
19.98,-2.100
19.92,-2.038
19.80,-1.937
19.64,-1.814
19.45,-1.688
19.23,-1.578
19.00,-1.498
18.77,-1.454
18.55,-1.445
18.36,-1.464
18.20,-1.499
18.08,-1.535
18.02,-1.560
17.98,-1.554
17.92,-1.505
17.80,-1.427
17.64,-1.331
17.45,-1.234
17.23,-1.149
17.00,-1.088
16.77,-1.056
16.55,-1.052
16.36,-1.069
16.20,-1.098
16.08,-1.128
16.02,-1.148
15.98,-1.144
15.92,-1.106
15.80,-1.045
15.64,-0.9715
15.45,-0.8976
15.23,-0.8346
15.00,-0.7909
14.77,-0.7702
14.55,-0.7716
14.36,-0.7896
14.20,-0.8161
14.08,-0.8419
14.02,-0.8591
13.98,-0.8562
13.92,-0.8267
13.80,-0.7794
13.64,-0.7227
13.45,-0.6667
13.23,-0.6203
13.00,-0.5901
12.77,-0.5788
12.55,-0.5852
12.36,-0.6046
12.20,-0.6300
12.08,-0.6538
12.02,-0.6694
11.98,-0.6676
11.92,-0.6441
11.80,-0.6067
11.64,-0.5625
11.45,-0.5196
11.23,-0.4856
11.00,-0.4657
10.77,-0.4617
10.55,-0.4723
10.36,-0.4932
10.20,-0.5183
10.08,-0.5410
10.02,-0.5557
9.984,-0.5546
9.918,-0.5355
9.802,-0.5053
9.642,-0.4702
9.448,-0.4371
9.230,-0.4125
9.000,-0.4005
8.770,-0.4025
8.552,-0.4170
8.358,-0.4399
8.198,-0.4656
8.082,-0.4882
8.016,-0.5025
7.984,-0.5021
7.918,-0.4860
7.802,-0.4609
7.642,-0.4325
7.448,-0.4070
7.230,-0.3900
7.000,-0.3852
6.770,-0.3935
6.552,-0.4131
6.358,-0.4398
6.198,-0.4680
6.082,-0.4921
6.016,-0.5073
5.984,-0.5075
5.918,-0.4933
5.802,-0.4717
5.642,-0.4484
5.448,-0.4296
5.230,-0.4207
5.000,-0.4250
4.770,-0.4430
4.552,-0.4723
4.358,-0.5079
4.198,-0.5438
4.082,-0.5736
4.016,-0.5921
3.984,-0.5921
3.918,-0.5740
3.802,-0.5474
3.642,-0.5207
3.448,-0.5032
3.230,-0.5030
3.000,-0.5248
2.770,-0.5687
2.552,-0.6301
2.358,-0.7007
2.198,-0.7697
2.082,-0.8261
2.016,-0.8608
1.984,-0.8625
1.918,-0.8367
1.802,-0.8026
1.642,-0.7782
1.448,-0.7836
1.230,-0.8354
1.000,-0.9424
0.7695,-1.103
0.5515,-1.303
0.3577,-1.521
0.1984,-1.728
0.08240,-1.894
0.01582,-1.996


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/Traction_shell6DofsBF_2.0mm_step2_other.txt <==
S, TI
57.98, 9.625e-09
57.92, 9.602e-09
57.80, 9.560e-09
57.64, 9.503e-09
57.45, 9.434e-09
57.23, 9.356e-09
57.00, 9.274e-09
56.77, 9.192e-09
56.55, 9.114e-09
56.36, 9.045e-09
56.20, 8.988e-09
56.08, 8.947e-09
56.02, 8.923e-09
55.98, 8.912e-09
55.92, 8.888e-09
55.80, 8.847e-09
55.64, 8.790e-09
55.45, 8.721e-09
55.23, 8.644e-09
55.00, 8.562e-09
54.77, 8.480e-09
54.55, 8.403e-09
54.36, 8.334e-09
54.20, 8.278e-09
54.08, 8.237e-09
54.02, 8.213e-09
53.98, 8.202e-09
53.92, 8.178e-09
53.80, 8.137e-09
53.64, 8.081e-09
53.45, 8.013e-09
53.23, 7.936e-09
53.00, 7.855e-09
52.77, 7.774e-09
52.55, 7.697e-09
52.36, 7.629e-09
52.20, 7.573e-09
52.08, 7.533e-09
52.02, 7.510e-09
51.98, 7.499e-09
51.92, 7.475e-09
51.80, 7.435e-09
51.64, 7.379e-09
51.45, 7.312e-09
51.23, 7.236e-09
51.00, 7.156e-09
50.77, 7.076e-09
50.55, 7.000e-09
50.36, 6.933e-09
50.20, 6.878e-09
50.08, 6.838e-09
50.02, 6.816e-09
49.98, 6.805e-09
49.92, 6.782e-09
49.80, 6.742e-09
49.64, 6.687e-09
49.45, 6.621e-09
49.23, 6.546e-09
49.00, 6.467e-09
48.77, 6.389e-09
48.55, 6.315e-09
48.36, 6.249e-09
48.20, 6.195e-09
48.08, 6.156e-09
48.02, 6.134e-09
47.98, 6.123e-09
47.92, 6.100e-09
47.80, 6.061e-09
47.64, 6.008e-09
47.45, 5.943e-09
47.23, 5.870e-09
47.00, 5.793e-09
46.77, 5.716e-09
46.55, 5.643e-09
46.36, 5.579e-09
46.20, 5.526e-09
46.08, 5.488e-09
46.02, 5.466e-09
45.98, 5.456e-09
45.92, 5.434e-09
45.80, 5.396e-09
45.64, 5.343e-09
45.45, 5.280e-09
45.23, 5.209e-09
45.00, 5.134e-09
44.77, 5.059e-09
44.55, 4.989e-09
44.36, 4.926e-09
44.20, 4.875e-09
44.08, 4.838e-09
44.02, 4.816e-09
43.98, 4.806e-09
43.92, 4.785e-09
43.80, 4.748e-09
43.64, 4.697e-09
43.45, 4.635e-09
43.23, 4.566e-09
43.00, 4.494e-09
42.77, 4.421e-09
42.55, 4.353e-09
42.36, 4.293e-09
42.20, 4.243e-09
42.08, 4.207e-09
42.02, 4.187e-09
41.98, 4.177e-09
41.92, 4.156e-09
41.80, 4.120e-09
41.64, 4.071e-09
41.45, 4.012e-09
41.23, 3.945e-09
41.00, 3.875e-09
40.77, 3.806e-09
40.55, 3.740e-09
40.36, 3.682e-09
40.20, 3.634e-09
40.08, 3.600e-09
40.02, 3.580e-09
39.98, 3.571e-09
39.92, 3.551e-09
39.80, 3.517e-09
39.64, 3.470e-09
39.45, 3.413e-09
39.23, 3.349e-09
39.00, 3.282e-09
38.77, 3.215e-09
38.55, 3.153e-09
38.36, 3.097e-09
38.20, 3.052e-09
38.08, 3.019e-09
38.02, 3.000e-09
37.98, 2.991e-09
37.92, 2.973e-09
37.80, 2.940e-09
37.64, 2.895e-09
37.45, 2.841e-09
37.23, 2.781e-09
37.00, 2.717e-09
36.77, 2.654e-09
36.55, 2.595e-09
36.36, 2.542e-09
36.20, 2.499e-09
36.08, 2.468e-09
36.02, 2.451e-09
35.98, 2.442e-09
35.92, 2.424e-09
35.80, 2.394e-09
35.64, 2.352e-09
35.45, 2.301e-09
35.23, 2.244e-09
35.00, 2.184e-09
34.77, 2.125e-09
34.55, 2.070e-09
34.36, 2.021e-09
34.20, 1.981e-09
34.08, 1.952e-09
34.02, 1.935e-09
33.98, 1.927e-09
33.92, 1.911e-09
33.80, 1.882e-09
33.64, 1.843e-09
33.45, 1.796e-09
33.23, 1.743e-09
33.00, 1.688e-09
32.77, 1.634e-09
32.55, 1.582e-09
32.36, 1.537e-09
32.20, 1.501e-09
32.08, 1.474e-09
32.02, 1.459e-09
31.98, 1.452e-09
31.92, 1.437e-09
31.80, 1.411e-09
31.64, 1.375e-09
31.45, 1.332e-09
31.23, 1.284e-09
31.00, 1.234e-09
30.77, 1.185e-09
30.55, 1.138e-09
30.36, 1.098e-09
30.20, 1.065e-09
30.08, 1.041e-09
30.02, 1.028e-09
29.98, 1.021e-09
29.92, 1.008e-09
29.80, 9.845e-10
29.64, 9.528e-10
29.45, 9.146e-10
29.23, 8.722e-10
29.00, 8.281e-10
28.77, 7.847e-10
28.55, 7.443e-10
28.36, 7.089e-10
28.20, 6.802e-10
28.08, 6.596e-10
28.02, 6.478e-10
27.98, 6.422e-10
27.92, 6.307e-10
27.80, 6.107e-10
27.64, 5.835e-10
27.45, 5.509e-10
27.23, 5.147e-10
27.00, 4.772e-10
26.77, 4.403e-10
26.55, 4.061e-10
26.36, 3.762e-10
26.20, 3.520e-10
26.08, 3.347e-10
26.02, 3.248e-10
25.98, 3.199e-10
25.92, 3.092e-10
25.80, 2.910e-10
25.64, 2.668e-10
25.45, 2.385e-10
25.23, 2.083e-10
25.00, 1.783e-10
24.77, 1.503e-10
24.55, 1.258e-10
24.36, 1.056e-10
24.20, 2.352
24.08, 22.24
24.02, 33.13
23.98, 38.66
23.92, 49.42
23.80, 55.76
23.64, 44.02
23.45, 31.55
23.23, 19.82
23.00, 9.964
22.77, 2.607
22.55, -2.160
22.36, -4.690
22.20, -5.615
22.08, -5.658
22.02, -5.450
21.98, -5.341
21.92, -5.192
21.80, -4.922
21.64, -4.541
21.45, -4.085
21.23, -3.617
21.00, -3.220
20.77, -2.973
20.55, -2.925
20.36, -3.068
20.20, -3.340
20.08, -3.636
20.02, -3.845
19.98, -3.884
19.92, -3.820
19.80, -3.714
19.64, -3.580
19.45, -3.438
19.23, -3.305
19.00, -3.198
18.77, -3.127
18.55, -3.095
18.36, -3.095
18.20, -3.117
18.08, -3.146
18.02, -3.168
17.98, -3.148
17.92, -3.044
17.80, -2.876
17.64, -2.668
17.45, -2.452
17.23, -2.255
17.00, -2.096
16.77, -1.986
16.55, -1.923
16.36, -1.900
16.20, -1.903
16.08, -1.916
16.02, -1.928
15.98, -1.915
15.92, -1.850
15.80, -1.744
15.64, -1.616
15.45, -1.484
15.23, -1.368
15.00, -1.277
14.77, -1.218
14.55, -1.187
14.36, -1.179
14.20, -1.185
14.08, -1.196
14.02, -1.204
13.98, -1.194
13.92, -1.145
13.80, -1.066
13.64, -0.9745
13.45, -0.8855
13.23, -0.8129
13.00, -0.7646
12.77, -0.7421
12.55, -0.7414
12.36, -0.7551
12.20, -0.7749
12.08, -0.7934
12.02, -0.8055
11.98, -0.7996
11.92, -0.7643
11.80, -0.7094
11.64, -0.6475
11.45, -0.5911
11.23, -0.5503
11.00, -0.5297
10.77, -0.5287
10.55, -0.5424
10.36, -0.5639
10.20, -0.5866
10.08, -0.6053
10.02, -0.6165
9.984, -0.6127
9.918, -0.5868
9.802, -0.5474
9.642, -0.5047
9.448, -0.4688
9.230, -0.4470
9.000, -0.4421
8.770, -0.4523
8.552, -0.4727
8.358, -0.4971
8.198, -0.5199
8.082, -0.5374
8.016, -0.5476
7.984, -0.5446
7.918, -0.5232
7.802, -0.4916
7.642, -0.4590
7.448, -0.4346
7.230, -0.4244
7.000, -0.4301
6.770, -0.4489
6.552, -0.4755
6.358, -0.5035
6.198, -0.5280
6.082, -0.5458
6.016, -0.5559
5.984, -0.5532
5.918, -0.5334
5.802, -0.5049
5.642, -0.4773
5.448, -0.4597
5.230, -0.4576
5.000, -0.4718
4.770, -0.4984
4.552, -0.5309
4.358, -0.5626
4.198, -0.5887
4.082, -0.6069
4.016, -0.6167
3.984, -0.6132
3.918, -0.5910
3.802, -0.5592
3.642, -0.5288
3.448, -0.5104
3.230, -0.5107
3.000, -0.5306
2.770, -0.5658
2.552, -0.6086
2.358, -0.6510
2.198, -0.6867
2.082, -0.7122
2.016, -0.7264
1.984, -0.7230
1.918, -0.6972
1.802, -0.6614
1.642, -0.6302
1.448, -0.6183
1.230, -0.6361
1.000, -0.6867
0.7695, -0.7656
0.5515, -0.8622
0.3577, -0.9629
0.1984, -1.054
0.08240, -1.125
0.01582, -1.166

==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/Traction_shell6DofsBF_2.0mm_step3.txt <==
S,   TI
59.98,8.502e-09
59.92,8.485e-09
59.80,8.456e-09
59.64,8.416e-09
59.45,8.367e-09
59.23,8.312e-09
59.00,8.254e-09
58.77,8.196e-09
58.55,8.141e-09
58.36,8.092e-09
58.20,8.052e-09
58.08,8.023e-09
58.02,8.006e-09
57.98,7.998e-09
57.92,7.982e-09
57.80,7.952e-09
57.64,7.912e-09
57.45,7.863e-09
57.23,7.808e-09
57.00,7.750e-09
56.77,7.692e-09
56.55,7.637e-09
56.36,7.588e-09
56.20,7.547e-09
56.08,7.518e-09
56.02,7.501e-09
55.98,7.493e-09
55.92,7.476e-09
55.80,7.447e-09
55.64,7.407e-09
55.45,7.358e-09
55.23,7.303e-09
55.00,7.245e-09
54.77,7.187e-09
54.55,7.132e-09
54.36,7.083e-09
54.20,7.043e-09
54.08,7.013e-09
54.02,6.997e-09
53.98,6.989e-09
53.92,6.972e-09
53.80,6.943e-09
53.64,6.903e-09
53.45,6.854e-09
53.23,6.799e-09
53.00,6.742e-09
52.77,6.684e-09
52.55,6.629e-09
52.36,6.581e-09
52.20,6.541e-09
52.08,6.512e-09
52.02,6.496e-09
51.98,6.488e-09
51.92,6.471e-09
51.80,6.442e-09
51.64,6.403e-09
51.45,6.354e-09
51.23,6.300e-09
51.00,6.243e-09
50.77,6.186e-09
50.55,6.132e-09
50.36,6.085e-09
50.20,6.045e-09
50.08,6.017e-09
50.02,6.001e-09
49.98,5.993e-09
49.92,5.976e-09
49.80,5.948e-09
49.64,5.909e-09
49.45,5.861e-09
49.23,5.808e-09
49.00,5.752e-09
48.77,5.696e-09
48.55,5.643e-09
48.36,5.596e-09
48.20,5.557e-09
48.08,5.529e-09
48.02,5.513e-09
47.98,5.506e-09
47.92,5.489e-09
47.80,5.461e-09
47.64,5.423e-09
47.45,5.376e-09
47.23,5.324e-09
47.00,5.269e-09
46.77,5.214e-09
46.55,5.162e-09
46.36,5.116e-09
46.20,5.078e-09
46.08,5.051e-09
46.02,5.035e-09
45.98,5.028e-09
45.92,5.012e-09
45.80,4.984e-09
45.64,4.947e-09
45.45,4.901e-09
45.23,4.850e-09
45.00,4.796e-09
44.77,4.742e-09
44.55,4.692e-09
44.36,4.647e-09
44.20,4.610e-09
44.08,4.583e-09
44.02,4.568e-09
43.98,4.561e-09
43.92,4.545e-09
43.80,4.518e-09
43.64,4.482e-09
43.45,4.437e-09
43.23,4.387e-09
43.00,4.335e-09
42.77,4.283e-09
42.55,4.233e-09
42.36,4.190e-09
42.20,4.154e-09
42.08,4.128e-09
42.02,4.113e-09
41.98,4.106e-09
41.92,4.091e-09
41.80,4.065e-09
41.64,4.029e-09
41.45,3.986e-09
41.23,3.938e-09
41.00,3.887e-09
40.77,3.836e-09
40.55,3.788e-09
40.36,3.746e-09
40.20,3.712e-09
40.08,3.686e-09
40.02,3.672e-09
39.98,3.665e-09
39.92,3.651e-09
39.80,3.626e-09
39.64,3.591e-09
39.45,3.549e-09
39.23,3.503e-09
39.00,3.454e-09
38.77,3.405e-09
38.55,3.359e-09
38.36,3.318e-09
38.20,3.285e-09
38.08,3.260e-09
38.02,3.246e-09
37.98,3.240e-09
37.92,3.226e-09
37.80,3.202e-09
37.64,3.169e-09
37.45,3.129e-09
37.23,3.084e-09
37.00,3.037e-09
36.77,2.990e-09
36.55,2.946e-09
36.36,2.907e-09
36.20,2.875e-09
36.08,2.851e-09
36.02,2.838e-09
35.98,2.832e-09
35.92,2.819e-09
35.80,2.795e-09
35.64,2.764e-09
35.45,2.726e-09
35.23,2.683e-09
35.00,2.638e-09
34.77,2.593e-09
34.55,2.551e-09
34.36,2.514e-09
34.20,2.483e-09
34.08,2.461e-09
34.02,2.449e-09
33.98,2.443e-09
33.92,2.430e-09
33.80,2.408e-09
33.64,2.378e-09
33.45,2.342e-09
33.23,2.301e-09
33.00,2.258e-09
32.77,2.216e-09
32.55,2.176e-09
32.36,2.141e-09
32.20,2.113e-09
32.08,2.092e-09
32.02,2.080e-09
31.98,2.074e-09
31.92,2.062e-09
31.80,2.041e-09
31.64,2.013e-09
31.45,1.979e-09
31.23,1.941e-09
31.00,1.901e-09
30.77,1.861e-09
30.55,1.823e-09
30.36,1.791e-09
30.20,1.764e-09
30.08,1.744e-09
30.02,1.733e-09
29.98,1.728e-09
29.92,1.717e-09
29.80,1.697e-09
29.64,1.671e-09
29.45,1.639e-09
29.23,1.603e-09
29.00,1.566e-09
28.77,1.529e-09
28.55,1.494e-09
28.36,1.464e-09
28.20,1.439e-09
28.08,1.421e-09
28.02,1.410e-09
27.98,1.405e-09
27.92,1.395e-09
27.80,1.377e-09
27.64,1.353e-09
27.45,1.323e-09
27.23,1.290e-09
27.00,1.256e-09
26.77,1.222e-09
26.55,1.190e-09
26.36,1.162e-09
26.20,1.139e-09
26.08,1.123e-09
26.02,1.113e-09
25.98,1.109e-09
25.92,1.099e-09
25.80,1.083e-09
25.64,1.061e-09
25.45,1.034e-09
25.23,1.004e-09
25.00,9.726e-10
24.77,9.418e-10
24.55,9.129e-10
24.36,8.876e-10
24.20,8.670e-10
24.08,8.522e-10
24.02,8.437e-10
23.98,8.396e-10
23.92,8.312e-10
23.80,8.164e-10
23.64,7.964e-10
23.45,7.723e-10
23.23,7.454e-10
23.00,7.175e-10
22.77,6.899e-10
22.55,6.642e-10
22.36,6.416e-10
22.20,6.233e-10
22.08,6.101e-10
22.02,6.025e-10
21.98,5.989e-10
21.92,5.915e-10
21.80,5.786e-10
21.64,5.610e-10
21.45,5.398e-10
21.23,5.161e-10
21.00,4.914e-10
20.77,4.670e-10
20.55,4.441e-10
20.36,4.241e-10
20.20,4.077e-10
20.08,3.959e-10
20.02,3.891e-10
19.98,3.860e-10
19.92,3.794e-10
19.80,3.681e-10
19.64,3.525e-10
19.45,3.336e-10
19.23,3.124e-10
19.00,2.901e-10
18.77,2.679e-10
18.55,2.469e-10
18.36,2.284e-10
18.20,2.132e-10
18.08,2.022e-10
18.02,1.959e-10
17.98,1.922e-10
17.92,1.834e-10
17.80,1.687e-10
17.64,1.496e-10
17.45,1.283e-10
17.23,1.067e-10
17.00,10.81
16.77,30.17
16.55,45.25
16.36,46.30
16.20,39.79
16.08,35.94
16.02,34.06
15.98,33.20
15.92,31.31
15.80,28.17
15.64,24.17
15.45,19.77
15.23,15.44
15.00,11.57
14.77,8.403
14.55,6.059
14.36,4.499
14.20,3.584
14.08,3.123
14.02,2.936
13.98,2.891
13.92,2.851
13.80,2.764
13.64,2.607
13.45,2.354
13.23,1.984
13.00,1.485
12.77,0.8707
12.55,0.1749
12.36,-0.5422
12.20,-1.204
12.08,-1.729
12.02,-2.047
11.98,-2.120
11.92,-2.106
11.80,-2.096
11.64,-2.111
11.45,-2.175
11.23,-2.308
11.00,-2.523
10.77,-2.816
10.55,-3.167
10.36,-3.541
10.20,-3.894
10.08,-4.177
10.02,-4.349
9.984,-4.365
9.918,-4.260
9.802,-4.098
9.642,-3.914
9.448,-3.752
9.230,-3.652
9.000,-3.642
8.770,-3.730
8.552,-3.905
8.358,-4.136
8.198,-4.379
8.082,-4.587
8.016,-4.717
7.984,-4.721
7.918,-4.604
7.802,-4.420
7.642,-4.208
7.448,-4.010
7.230,-3.868
7.000,-3.810
6.770,-3.847
6.552,-3.968
6.358,-4.145
6.198,-4.341
6.082,-4.511
6.016,-4.620
5.984,-4.619
5.918,-4.507
5.802,-4.332
5.642,-4.135
5.448,-3.959
5.230,-3.844
5.000,-3.818
4.770,-3.889
4.552,-4.042
4.358,-4.249
4.198,-4.467
4.082,-4.654
4.016,-4.771
3.984,-4.768
3.918,-4.639
3.802,-4.446
3.642,-4.243
3.448,-4.091
3.230,-4.046
3.000,-4.139
2.770,-4.375
2.552,-4.728
2.358,-5.145
2.198,-5.560
2.082,-5.904
2.016,-6.116
1.984,-6.127
1.918,-5.969
1.802,-5.755
1.642,-5.589
1.448,-5.584
1.230,-5.837
1.000,-6.398
0.7695,-7.261
0.5515,-8.352
0.3577,-9.545
0.1984,-10.68
0.08240,-11.60
0.01582,-12.16


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/modeIprop_shell6DofsBF_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	8.48807586E-01
2.00000000E-03	,	1.69761514E+00
3.00000000E-03	,	2.54642270E+00
4.00000000E-03	,	3.39523026E+00
5.00000000E-03	,	4.24403782E+00
6.00000000E-03	,	5.09284537E+00
7.00000000E-03	,	5.94165293E+00
8.00000000E-03	,	6.79046049E+00
9.00000000E-03	,	7.63926805E+00
1.00000000E-02	,	8.48807561E+00
1.10000000E-02	,	9.33688316E+00
1.20000000E-02	,	1.01856907E+01
1.30000000E-02	,	1.10344983E+01
1.40000000E-02	,	1.18833058E+01
1.50000000E-02	,	1.27321134E+01
1.60000000E-02	,	1.35809210E+01
1.70000000E-02	,	1.44297285E+01
1.80000000E-02	,	1.52785361E+01
1.90000000E-02	,	1.61273436E+01
2.00000000E-02	,	1.69761512E+01
2.10000000E-02	,	1.78249587E+01
2.20000000E-02	,	1.86737663E+01
2.30000000E-02	,	1.95225739E+01
2.40000000E-02	,	2.03713814E+01
2.50000000E-02	,	2.12201890E+01
2.60000000E-02	,	2.20689965E+01
2.70000000E-02	,	2.29178041E+01
2.80000000E-02	,	2.37666116E+01
2.90000000E-02	,	2.46154192E+01
3.00000000E-02	,	2.54642268E+01
3.10000000E-02	,	2.63130343E+01
3.20000000E-02	,	2.71564433E+01
3.30000000E-02	,	2.79849826E+01
3.40000000E-02	,	2.88065709E+01
3.50000000E-02	,	2.95969043E+01
3.60000000E-02	,	3.03843236E+01
3.70000000E-02	,	3.11137710E+01
3.80000000E-02	,	3.18336895E+01
3.90000000E-02	,	3.24350049E+01
4.00000000E-02	,	3.28178884E+01
4.02000000E-02	,	3.29071264E+01
4.05363586E-02	,	3.28794923E+01
4.06314951E-02	,	3.29066639E+01
4.08217683E-02	,	3.29609879E+01
4.08369901E-02	,	3.29653329E+01
4.08390149E-02	,	3.29590246E+01
4.08359985E-02	,	3.29407055E+01
4.08299573E-02	,	3.29040605E+01
4.08178416E-02	,	3.28307436E+01
4.09388560E-02	,	3.28009344E+01
4.10812802E-02	,	3.26615111E+01
4.11141486E-02	,	3.22627261E+01
4.07990479E-02	,	3.13014122E+01
4.10526968E-02	,	3.02858536E+01
4.37660970E-02	,	3.02649493E+01
4.50533262E-02	,	2.84719530E+01
4.83062157E-02	,	2.68415403E+01
5.47970867E-02	,	2.55863026E+01
6.07279670E-02	,	2.32586463E+01
6.09279670E-02	,	2.32693365E+01
6.13279670E-02	,	2.33310105E+01
6.20006841E-02	,	2.34858519E+01
6.29520498E-02	,	2.35919930E+01
6.39520498E-02	,	2.34695155E+01
6.39920498E-02	,	2.34651933E+01
6.40080498E-02	,	2.34634630E+01
6.40400498E-02	,	2.34599999E+01
6.40528498E-02	,	2.34586138E+01
6.40574676E-02	,	2.34542310E+01
6.40366328E-02	,	2.34344553E+01
6.39949417E-02	,	2.33948961E+01
6.39114761E-02	,	2.33157472E+01
6.38708969E-02	,	2.32035442E+01
6.38601160E-02	,	2.30357184E+01
6.35742046E-02	,	2.26568760E+01
6.35251493E-02	,	2.21736245E+01
6.68160615E-02	,	2.25383945E+01
6.89294748E-02	,	2.21972487E+01
7.31527443E-02	,	2.18389318E+01
7.80815267E-02	,	2.10205736E+01
8.56233172E-02	,	2.00170794E+01
9.58942083E-02	,	1.91281321E+01
9.60942083E-02	,	1.91468545E+01
9.64942083E-02	,	1.91842847E+01
9.72942083E-02	,	1.92493892E+01
9.82942083E-02	,	1.91737133E+01
9.83342083E-02	,	1.91707179E+01
9.83502083E-02	,	1.91695194E+01
9.83822083E-02	,	1.91671217E+01
9.83950083E-02	,	1.91661625E+01
9.83834350E-02	,	1.91604556E+01
9.83464372E-02	,	1.91463442E+01
9.82724311E-02	,	1.91181194E+01
9.81243778E-02	,	1.90616618E+01
9.79742623E-02	,	1.89771070E+01
9.79396181E-02	,	1.88770936E+01
9.73453060E-02	,	1.86055728E+01
9.68715296E-02	,	1.82494144E+01
9.98007517E-02	,	1.83523656E+01
1.04750998E-01	,	1.86464887E+01
1.03798026E-01	,	1.76466255E+01
1.09692183E-01	,	1.72395981E+01
1.19859493E-01	,	1.69518527E+01
1.20059493E-01	,	1.69629753E+01
1.20459493E-01	,	1.69930807E+01
1.21259493E-01	,	1.70652075E+01
1.22259493E-01	,	1.71673727E+01
1.23259493E-01	,	1.72242006E+01
1.24259493E-01	,	1.72964795E+01
1.25259493E-01	,	1.73077003E+01
1.25459493E-01	,	1.72449734E+01
1.25526765E-01	,	1.72408375E+01
1.25553674E-01	,	1.72391827E+01
1.25607491E-01	,	1.72358724E+01
1.25531076E-01	,	1.72146917E+01
1.25321912E-01	,	1.71646046E+01
1.24945843E-01	,	1.70702187E+01
1.24883306E-01	,	1.69756608E+01
1.23961516E-01	,	1.67056294E+01
1.23143039E-01	,	1.63501111E+01
1.27492434E-01	,	1.65785014E+01
1.32673600E-01	,	1.67753849E+01
1.33512943E-01	,	1.61108670E+01
1.33712943E-01	,	1.61297902E+01
1.34112943E-01	,	1.61494333E+01
1.34678628E-01	,	1.61850332E+01
1.35629994E-01	,	1.62605534E+01
1.36629994E-01	,	1.63491912E+01
1.37629994E-01	,	1.64014828E+01
1.38629994E-01	,	1.64645065E+01
1.39629994E-01	,	1.64927840E+01
1.39829994E-01	,	1.64944822E+01
1.40229994E-01	,	1.64351721E+01
1.40256902E-01	,	1.64336627E+01
1.40310720E-01	,	1.64306434E+01
1.40332247E-01	,	1.64294355E+01
1.40284932E-01	,	1.64201679E+01
1.40190023E-01	,	1.64016000E+01
1.40000194E-01	,	1.63644630E+01
1.39620499E-01	,	1.62901846E+01
1.39628515E-01	,	1.62311646E+01
1.38456426E-01	,	1.59940882E+01
1.37448799E-01	,	1.57066851E+01
1.39110184E-01	,	1.56068336E+01
1.47275977E-01	,	1.61181487E+01
1.44948685E-01	,	1.52203887E+01
1.52837872E-01	,	1.51247741E+01
1.59856395E-01	,	1.45800130E+01
1.60056395E-01	,	1.45693045E+01
1.60456395E-01	,	1.45587835E+01
1.61129112E-01	,	1.46041420E+01
1.62129112E-01	,	1.46241661E+01
1.64820303E-01	,	1.47834589E+01
1.69024895E-01	,	1.50225256E+01
1.71800504E-01	,	1.50427998E+01
1.67749866E-01	,	1.43134956E+01
1.79758475E-01	,	1.46928807E+01
1.87647146E-01	,	1.44860925E+01
1.87847146E-01	,	1.44877965E+01
1.87927146E-01	,	1.44884744E+01
1.88087146E-01	,	1.44898240E+01
1.88407146E-01	,	1.44423849E+01
1.88514781E-01	,	1.44377448E+01
1.88207884E-01	,	1.44013569E+01
1.87560445E-01	,	1.43260068E+01
1.87350623E-01	,	1.42581840E+01
1.85614452E-01	,	1.40388455E+01
1.83903093E-01	,	1.37613693E+01
1.88865110E-01	,	1.38813874E+01
1.96772371E-01	,	1.41165260E+01
1.94050690E-01	,	1.34515670E+01
2.00625785E-01	,	1.32337722E+01
2.09662612E-01	,	1.29084977E+01
2.09862612E-01	,	1.29180061E+01
2.10338295E-01	,	1.29406215E+01
2.11289661E-01	,	1.29505064E+01
2.12289661E-01	,	1.29935691E+01
2.13289661E-01	,	1.30392191E+01
2.14289661E-01	,	1.30887602E+01
2.15289661E-01	,	1.31204920E+01
2.16289661E-01	,	1.31608010E+01
2.17289661E-01	,	1.32088570E+01
2.18289661E-01	,	1.32569041E+01
2.19289661E-01	,	1.32911213E+01
2.20289661E-01	,	1.33277896E+01
2.21289661E-01	,	1.33644056E+01
2.22289661E-01	,	1.33996853E+01
2.23289661E-01	,	1.34080332E+01
2.23489661E-01	,	1.34096653E+01
2.23505661E-01	,	1.34097954E+01
2.23522911E-01	,	1.34099356E+01
2.23456676E-01	,	1.34038338E+01
2.23305745E-01	,	1.33905228E+01
2.23301893E-01	,	1.33817711E+01
2.23479262E-01	,	1.33753585E+01
2.23785513E-01	,	1.33596313E+01
2.22475562E-01	,	1.32134095E+01
2.19457511E-01	,	1.29190907E+01
2.19050131E-01	,	1.26989256E+01
2.31718238E-01	,	1.31553688E+01
2.26770621E-01	,	1.25028715E+01
2.37670826E-01	,	1.24652493E+01
2.45077666E-01	,	1.19920239E+01
2.45277666E-01	,	1.19927298E+01
2.45614025E-01	,	1.20056854E+01
2.46286742E-01	,	1.20315972E+01
2.47286742E-01	,	1.20391870E+01
2.48286742E-01	,	1.20743439E+01
2.49286742E-01	,	1.21105467E+01
2.50286742E-01	,	1.21513319E+01
2.51286742E-01	,	1.21799696E+01
2.52286742E-01	,	1.22114402E+01
2.53286742E-01	,	1.22472069E+01
2.54286742E-01	,	1.22861198E+01
2.55286742E-01	,	1.23250260E+01
2.56286742E-01	,	1.23534937E+01
2.57286742E-01	,	1.23838156E+01
2.58286742E-01	,	1.24140953E+01
2.59286742E-01	,	1.24443345E+01
2.60286742E-01	,	1.24651272E+01
2.60486742E-01	,	1.24667233E+01
2.60886742E-01	,	1.24698811E+01
2.61046742E-01	,	1.24711316E+01
2.61110742E-01	,	1.24716298E+01
2.61238742E-01	,	1.24726229E+01
2.61494742E-01	,	1.24323895E+01
2.61511964E-01	,	1.24318604E+01
2.61546407E-01	,	1.24308016E+01
2.61425749E-01	,	1.24223711E+01
2.61146164E-01	,	1.24036917E+01
2.60586973E-01	,	1.23663320E+01
2.60008139E-01	,	1.23172171E+01
2.59325261E-01	,	1.22483825E+01
2.56890454E-01	,	1.20718606E+01
2.54163472E-01	,	1.18392660E+01
2.60681154E-01	,	1.19653243E+01
2.71024440E-01	,	1.21952764E+01
2.65441677E-01	,	1.16110721E+01
2.73523098E-01	,	1.14837400E+01
2.82540186E-01	,	1.12024083E+01
2.82740186E-01	,	1.11965295E+01
2.83140186E-01	,	1.11880854E+01
2.83812903E-01	,	1.12093762E+01
2.84812903E-01	,	1.12200573E+01
2.85012903E-01	,	1.12213658E+01
2.85349261E-01	,	1.12311466E+01
2.86021979E-01	,	1.12507060E+01
2.87021979E-01	,	1.12797757E+01
2.88021979E-01	,	1.13110015E+01
2.89021979E-01	,	1.13443865E+01
2.90021979E-01	,	1.13671969E+01
2.91021979E-01	,	1.13934306E+01
2.92021979E-01	,	1.14218663E+01
2.93021979E-01	,	1.14538269E+01
2.94021979E-01	,	1.14857824E+01
2.95021979E-01	,	1.15177327E+01
2.95221979E-01	,	1.15241221E+01
2.95621979E-01	,	1.15286156E+01
2.96187664E-01	,	1.15429567E+01
2.97187664E-01	,	1.15682820E+01
2.98187664E-01	,	1.15935743E+01
2.99187664E-01	,	1.16188347E+01
3.00187664E-01	,	1.16374889E+01
3.01187664E-01	,	1.16448913E+01
3.01227664E-01	,	1.16451822E+01
3.01307664E-01	,	1.16457629E+01
3.01339664E-01	,	1.16459947E+01
3.01352464E-01	,	1.16460874E+01
3.01354506E-01	,	1.16455026E+01
3.01264377E-01	,	1.16406924E+01
3.01084094E-01	,	1.16310709E+01
3.01023156E-01	,	1.16234026E+01
3.01188239E-01	,	1.16191466E+01
3.01517427E-01	,	1.16105967E+01
2.99810763E-01	,	1.15024259E+01
2.96249822E-01	,	1.12940064E+01
2.92238410E-01	,	1.10188711E+01
3.06900352E-01	,	1.13633524E+01
3.04155068E-01	,	1.09811324E+01
3.19373496E-01	,	1.10544507E+01
3.23332960E-01	,	1.05502438E+01
3.49470131E-01	,	1.06498437E+01
3.49670131E-01	,	1.06539379E+01
3.50070131E-01	,	1.06621233E+01
3.50870131E-01	,	1.06784826E+01
3.51870131E-01	,	1.06989103E+01
3.52870131E-01	,	1.07201619E+01
3.53870131E-01	,	1.07269353E+01
3.54870131E-01	,	1.06982616E+01
3.51491502E-01	,	1.05375855E+01
3.44349491E-01	,	1.02235956E+01
3.54105427E-01	,	1.03417924E+01
3.59653144E-01	,	1.02680250E+01
3.75287457E-01	,	1.03860667E+01
3.75487457E-01	,	1.03873642E+01
3.75887457E-01	,	1.03899354E+01
3.76687457E-01	,	1.03949842E+01
3.76887457E-01	,	1.03962272E+01
3.76903457E-01	,	1.03963264E+01
3.76941512E-01	,	1.03965619E+01
3.76956734E-01	,	1.03966561E+01
3.76898676E-01	,	1.03945242E+01
3.76782427E-01	,	1.03902569E+01
3.76549890E-01	,	1.03817212E+01
3.76514424E-01	,	1.03764942E+01
3.76693627E-01	,	1.03729339E+01
3.77050242E-01	,	1.03657641E+01
3.74796319E-01	,	1.02698521E+01
3.70065744E-01	,	1.00827924E+01
3.64645089E-01	,	9.83727066E+00
3.82458305E-01	,	1.01508523E+01
3.78229517E-01	,	9.81347284E+00
3.95882123E-01	,	9.88860686E+00
3.98815241E-01	,	9.44454652E+00
4.28622893E-01	,	9.53975384E+00
4.28822893E-01	,	9.54284674E+00
4.29222893E-01	,	9.54903057E+00
4.30022893E-01	,	9.56139065E+00
4.31022893E-01	,	9.57682658E+00
4.32022893E-01	,	9.59224711E+00
4.33022893E-01	,	9.60716288E+00
4.34022893E-01	,	9.61274703E+00
4.34222893E-01	,	9.61384476E+00
4.34622893E-01	,	9.61602150E+00
4.34782893E-01	,	9.61688526E+00
4.34846893E-01	,	9.61722965E+00
4.34974893E-01	,	9.61791657E+00
4.34673415E-01	,	9.60910714E+00
4.34444506E-01	,	9.59975710E+00
4.34663025E-01	,	9.59600179E+00
4.35096779E-01	,	9.58841866E+00
4.32162735E-01	,	9.48947596E+00
4.25484166E-01	,	9.28477738E+00
4.20940910E-01	,	9.08647569E+00
4.46441631E-01	,	9.46837013E+00
4.32698147E-01	,	8.95211829E+00
4.32898147E-01	,	8.95556385E+00
4.33373830E-01	,	8.96375898E+00
4.34373830E-01	,	8.98031752E+00
4.35373830E-01	,	8.98032348E+00
4.36373830E-01	,	8.99638213E+00
4.37373830E-01	,	9.01243787E+00
4.38373830E-01	,	9.02849075E+00
4.39373830E-01	,	9.04561496E+00
4.40373830E-01	,	9.06362722E+00
4.41373830E-01	,	9.08163874E+00
4.42373830E-01	,	9.09327497E+00
4.43373830E-01	,	9.10785790E+00
4.44373830E-01	,	9.12259590E+00
4.45373830E-01	,	9.13861992E+00
4.46373830E-01	,	9.15599566E+00
4.47373830E-01	,	9.17336932E+00
4.48373830E-01	,	9.19074095E+00
4.49373830E-01	,	9.20811056E+00
4.50373830E-01	,	9.22547819E+00
4.51373830E-01	,	8.91199592E+00
4.51573830E-01	,	8.91545586E+00
4.52049513E-01	,	8.92368486E+00
4.53000879E-01	,	8.94014245E+00
4.54000879E-01	,	8.95244233E+00
4.55468628E-01	,	8.97256200E+00
4.59285716E-01	,	9.03296679E+00
4.64350045E-01	,	9.10790140E+00
4.70069093E-01	,	9.17904302E+00
4.68137127E-01	,	9.07314725E+00
4.55872478E-01	,	8.72031994E+00
4.80101237E-01	,	9.01660212E+00
4.80301237E-01	,	9.01924536E+00
4.80701237E-01	,	9.02524055E+00
4.81373954E-01	,	9.03472054E+00
4.82373954E-01	,	9.03963723E+00
4.83373954E-01	,	9.04442024E+00
4.83573954E-01	,	9.04536113E+00
4.83653954E-01	,	9.04573604E+00
4.83549225E-01	,	9.04265597E+00
4.83131465E-01	,	9.03260049E+00
4.83136991E-01	,	9.02821366E+00
4.83396497E-01	,	9.02408277E+00
4.82903062E-01	,	8.99692054E+00
4.79808816E-01	,	8.90905167E+00
4.72236410E-01	,	8.71729584E+00
4.68104052E-01	,	8.55360764E+00
4.93747821E-01	,	8.89749035E+00
4.80720587E-01	,	8.49553866E+00
5.08746373E-01	,	8.74796482E+00
5.21352383E-01	,	8.64019159E+00
5.21392383E-01	,	8.64035877E+00
5.21472383E-01	,	8.64069258E+00
5.21255532E-01	,	8.63610763E+00


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/modeIprop_shell6DofsBF_1.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	9.41061017E-01
2.00000000E-03	,	1.88212203E+00
3.00000000E-03	,	2.82318305E+00
4.00000000E-03	,	3.76424407E+00
5.00000000E-03	,	4.70530508E+00
6.00000000E-03	,	5.64636610E+00
7.00000000E-03	,	6.58742712E+00
8.00000000E-03	,	7.52848813E+00
9.00000000E-03	,	8.46954915E+00
1.00000000E-02	,	9.41061017E+00
1.10000000E-02	,	1.03516712E+01
1.20000000E-02	,	1.12927322E+01
1.30000000E-02	,	1.22337932E+01
1.40000000E-02	,	1.31748542E+01
1.50000000E-02	,	1.41159153E+01
1.60000000E-02	,	1.50569763E+01
1.70000000E-02	,	1.59980373E+01
1.80000000E-02	,	1.69390983E+01
1.90000000E-02	,	1.78801593E+01
2.00000000E-02	,	1.88212203E+01
2.10000000E-02	,	1.97622814E+01
2.20000000E-02	,	2.07033424E+01
2.30000000E-02	,	2.16444034E+01
2.40000000E-02	,	2.25854644E+01
2.50000000E-02	,	2.35265254E+01
2.60000000E-02	,	2.44675864E+01
2.70000000E-02	,	2.54086475E+01
2.80000000E-02	,	2.63497085E+01
2.90000000E-02	,	2.72788832E+01
3.00000000E-02	,	2.81882660E+01
3.10000000E-02	,	2.90621882E+01
3.20000000E-02	,	2.99205512E+01
3.30000000E-02	,	3.06815183E+01
3.40000000E-02	,	3.14424282E+01
3.50000000E-02	,	3.19229259E+01
3.60000000E-02	,	3.20432610E+01
3.70000000E-02	,	3.23513944E+01
3.72000000E-02	,	3.23366470E+01
3.75363586E-02	,	3.21115173E+01
3.82090757E-02	,	3.24608086E+01
3.84090757E-02	,	3.25646529E+01
3.85042123E-02	,	3.24312579E+01
3.85362123E-02	,	3.21279822E+01
3.85490123E-02	,	3.20687427E+01
3.85705392E-02	,	3.20781721E+01
3.86217392E-02	,	3.21005990E+01
3.87435140E-02	,	3.21539372E+01
3.89870636E-02	,	3.22606080E+01
3.94741629E-02	,	3.24739263E+01
3.94601843E-02	,	3.22750266E+01
3.93868508E-02	,	3.18997665E+01
3.99558226E-02	,	3.17288485E+01
4.00552120E-02	,	3.07604579E+01
3.98069337E-02	,	2.88127951E+01
4.30939694E-02	,	2.82186606E+01
4.67266385E-02	,	2.67131982E+01
5.34619959E-02	,	2.54977079E+01
5.93129058E-02	,	2.30226265E+01
5.95129058E-02	,	2.30794225E+01
5.99129058E-02	,	2.31930140E+01
6.07129058E-02	,	2.31111809E+01
6.17129058E-02	,	2.33594072E+01
6.19129058E-02	,	2.34090504E+01
6.23129058E-02	,	2.35083349E+01
6.24729058E-02	,	2.35480480E+01
6.24857058E-02	,	2.35512251E+01
6.25161495E-02	,	2.35587814E+01
6.25192344E-02	,	2.35560277E+01
6.25189802E-02	,	2.35480999E+01
6.25183729E-02	,	2.35292432E+01
6.25171504E-02	,	2.34915270E+01
6.25146730E-02	,	2.34160823E+01
6.25481147E-02	,	2.32795751E+01
6.44442601E-02	,	2.36873877E+01
6.55217877E-02	,	2.35051637E+01
6.52297220E-02	,	2.24438282E+01
6.51061159E-02	,	2.10424607E+01
7.32038214E-02	,	2.17343243E+01
7.56653239E-02	,	2.00435092E+01
8.83473758E-02	,	2.00896417E+01
1.00785094E-01	,	1.89048056E+01
1.12805077E-01	,	1.69760114E+01
1.29564250E-01	,	1.57604167E+01
1.29764250E-01	,	1.57629696E+01
1.30002091E-01	,	1.57736325E+01
1.30477774E-01	,	1.57949455E+01
1.31429140E-01	,	1.58375213E+01
1.32429140E-01	,	1.59233567E+01
1.33429140E-01	,	1.60209183E+01
1.34429140E-01	,	1.61184765E+01
1.35429140E-01	,	1.60844588E+01
1.36429140E-01	,	1.61735534E+01
1.37429140E-01	,	1.62626373E+01
1.38429140E-01	,	1.63517111E+01
1.39429140E-01	,	1.64407752E+01
1.39629140E-01	,	1.64585869E+01
1.39709140E-01	,	1.64657115E+01
1.39869140E-01	,	1.64799605E+01
1.39933140E-01	,	1.64856601E+01
1.39963583E-01	,	1.64883712E+01
1.39978065E-01	,	1.64896608E+01
1.39999444E-01	,	1.64907505E+01
1.39986949E-01	,	1.64864216E+01
1.39961953E-01	,	1.64777630E+01
1.39911931E-01	,	1.64604422E+01
1.39811766E-01	,	1.64257864E+01
1.39610964E-01	,	1.63564193E+01
1.41542798E-01	,	1.64910641E+01
1.43200827E-01	,	1.65321522E+01
1.44824297E-01	,	1.64667586E+01
1.43295342E-01	,	1.58724913E+01
1.40382385E-01	,	1.49489185E+01
1.58765871E-01	,	1.58749447E+01
1.58965871E-01	,	1.58890829E+01
1.59365871E-01	,	1.59173588E+01
1.59525871E-01	,	1.59286687E+01
1.59589871E-01	,	1.59331926E+01
1.59742089E-01	,	1.59439521E+01
1.59754267E-01	,	1.59448128E+01
1.59767756E-01	,	1.59449072E+01
1.59736482E-01	,	1.59392824E+01
1.59673930E-01	,	1.59280325E+01
1.59548810E-01	,	1.59055309E+01
1.59298501E-01	,	1.58605208E+01
1.58797617E-01	,	1.57704743E+01
1.59951672E-01	,	1.58044797E+01
1.60650595E-01	,	1.57389548E+01
1.60265654E-01	,	1.54758842E+01
1.56540857E-01	,	1.47362877E+01
1.60310089E-01	,	1.44369695E+01
1.76557863E-01	,	1.49968417E+01
1.77003962E-01	,	1.38747737E+01
1.77203962E-01	,	1.38813605E+01
1.77603962E-01	,	1.38950695E+01
1.78403962E-01	,	1.39473893E+01
1.79403962E-01	,	1.40127868E+01
1.80403962E-01	,	1.40781818E+01
1.81403962E-01	,	1.41435744E+01
1.82403962E-01	,	1.41114315E+01
1.83403962E-01	,	1.41719289E+01
1.84403962E-01	,	1.42324186E+01
1.85403962E-01	,	1.42929011E+01
1.86403962E-01	,	1.43533766E+01
1.87403962E-01	,	1.44138452E+01
1.88403962E-01	,	1.44743073E+01
1.88603962E-01	,	1.44863990E+01
1.88585142E-01	,	1.44816834E+01
1.88520078E-01	,	1.44701462E+01
1.88389801E-01	,	1.44470606E+01
1.88128661E-01	,	1.44008443E+01
1.88990575E-01	,	1.44143688E+01
1.93206432E-01	,	1.46481006E+01
1.95079443E-01	,	1.46183107E+01
1.93368855E-01	,	1.42039801E+01
1.87065878E-01	,	1.33327392E+01
1.98967426E-01	,	1.35841869E+01
2.08962894E-01	,	1.34730800E+01
2.23828381E-01	,	1.33630029E+01
2.34577163E-01	,	1.25939407E+01
2.34777163E-01	,	1.25726558E+01
2.35113522E-01	,	1.25871740E+01
2.35786239E-01	,	1.26162087E+01
2.36786239E-01	,	1.26593645E+01
2.37786239E-01	,	1.27025152E+01
2.38786239E-01	,	1.27456609E+01
2.39786239E-01	,	1.27888018E+01
2.40786239E-01	,	1.28319379E+01
2.41786239E-01	,	1.28750695E+01
2.42786239E-01	,	1.29181966E+01
2.42826239E-01	,	1.29199216E+01
2.42845266E-01	,	1.29207422E+01
2.42839914E-01	,	1.29196338E+01
2.42809086E-01	,	1.29163465E+01
2.42747401E-01	,	1.29097704E+01
2.42623921E-01	,	1.28966123E+01
2.42376519E-01	,	1.28702725E+01
2.41879987E-01	,	1.28175014E+01
2.45279277E-01	,	1.29447149E+01
2.47612520E-01	,	1.29800877E+01
2.49784764E-01	,	1.29477470E+01
2.45794977E-01	,	1.24971745E+01
2.38687971E-01	,	1.17192192E+01
2.69926920E-01	,	1.25314952E+01
2.72413527E-01	,	1.17446574E+01
2.72613527E-01	,	1.17124383E+01
2.72949886E-01	,	1.17242712E+01
2.73622603E-01	,	1.17479355E+01
2.74622603E-01	,	1.17831093E+01
2.75622603E-01	,	1.18182791E+01
2.76622603E-01	,	1.18534450E+01
2.77622603E-01	,	1.18886071E+01
2.78622603E-01	,	1.19237654E+01
2.79622603E-01	,	1.19589201E+01
2.80622603E-01	,	1.19940712E+01
2.81622603E-01	,	1.20292189E+01
2.81822603E-01	,	1.20362480E+01
2.81902603E-01	,	1.20390596E+01
2.81940658E-01	,	1.20403970E+01
2.81958760E-01	,	1.20410332E+01
2.81969842E-01	,	1.20407972E+01
2.81931932E-01	,	1.20377597E+01
2.81856074E-01	,	1.20316832E+01
2.81704205E-01	,	1.20195237E+01
2.81399863E-01	,	1.19951789E+01
2.80788811E-01	,	1.19463882E+01
2.84710661E-01	,	1.20676607E+01
2.87324747E-01	,	1.21028506E+01
2.89688173E-01	,	1.20764008E+01
2.84697616E-01	,	1.16581740E+01
2.75755483E-01	,	1.09323198E+01
3.11127911E-01	,	1.17101361E+01
3.12532252E-01	,	1.09801965E+01
3.12732252E-01	,	1.09503979E+01
3.13068611E-01	,	1.09601688E+01
3.13741328E-01	,	1.09797094E+01
3.14741328E-01	,	1.10087541E+01
3.15741328E-01	,	1.10377956E+01
3.16741328E-01	,	1.10668340E+01
3.17741328E-01	,	1.10958695E+01
3.18741328E-01	,	1.11249020E+01
3.19741328E-01	,	1.11539316E+01
3.20741328E-01	,	1.11829585E+01
3.21741328E-01	,	1.12119825E+01
3.22741328E-01	,	1.12410039E+01
3.22941328E-01	,	1.12468079E+01
3.23341328E-01	,	1.12584155E+01
3.23373328E-01	,	1.12593440E+01
3.23388550E-01	,	1.12597858E+01
3.23387139E-01	,	1.12591182E+01
3.23341667E-01	,	1.12562981E+01
3.23250672E-01	,	1.12506562E+01
3.23068482E-01	,	1.12393654E+01
3.22703310E-01	,	1.12167562E+01
3.21969865E-01	,	1.11714302E+01
3.26462646E-01	,	1.12875615E+01
3.29343900E-01	,	1.13212419E+01
3.31899644E-01	,	1.12991687E+01
3.25845718E-01	,	1.09096180E+01
3.14931167E-01	,	1.02299295E+01
3.54610018E-01	,	1.09719846E+01
3.54819083E-01	,	1.02916435E+01
3.55019083E-01	,	1.02642159E+01
3.55355442E-01	,	1.02723717E+01
3.56028159E-01	,	1.02886825E+01
3.57028159E-01	,	1.03129265E+01
3.58028159E-01	,	1.03371681E+01
3.59028159E-01	,	1.03614074E+01
3.60028159E-01	,	1.03856443E+01
3.61028159E-01	,	1.04098789E+01
3.62028159E-01	,	1.04341112E+01
3.63028159E-01	,	1.04583413E+01
3.64028159E-01	,	1.04825693E+01
3.65028159E-01	,	1.05067951E+01
3.66028159E-01	,	1.05310188E+01
3.67028159E-01	,	1.05552405E+01
3.66834504E-01	,	1.05451342E+01
3.66458630E-01	,	1.05266949E+01
3.65703864E-01	,	1.04897297E+01
3.68512858E-01	,	1.05396702E+01
3.75219210E-01	,	1.06803521E+01
3.79272419E-01	,	1.07112816E+01
3.72897292E-01	,	1.03907406E+01
3.58651504E-01	,	9.79169397E+00
3.78264123E-01	,	9.97377390E+00
3.78464123E-01	,	9.97821934E+00
3.78864123E-01	,	9.98710995E+00
3.79664123E-01	,	1.00048901E+01
3.80664123E-01	,	1.00271135E+01
3.81664123E-01	,	1.00493348E+01
3.82664123E-01	,	1.00715540E+01
3.83664123E-01	,	1.00937712E+01
3.84664123E-01	,	1.01159865E+01
3.85664123E-01	,	1.01381998E+01
3.86664123E-01	,	1.01604112E+01
3.87664123E-01	,	1.01826208E+01
3.88664123E-01	,	1.02048285E+01
3.89664123E-01	,	1.02270344E+01
3.89464638E-01	,	1.02177589E+01
3.89081176E-01	,	1.02009009E+01
3.88311262E-01	,	1.01671066E+01
3.90639529E-01	,	1.02007958E+01
3.98841424E-01	,	1.03693807E+01
4.00862065E-01	,	1.03468159E+01
3.97012363E-01	,	1.01217854E+01
3.79489196E-01	,	9.46164370E+00
4.11765278E-01	,	9.89091944E+00
4.11965278E-01	,	9.89499950E+00
4.12365278E-01	,	9.90315942E+00
4.12525278E-01	,	9.90642332E+00
4.12845278E-01	,	9.91295100E+00
4.12777401E-01	,	9.91016524E+00
4.12628929E-01	,	9.90428840E+00
4.12331549E-01	,	9.89252426E+00
4.11735075E-01	,	9.86895485E+00
4.11115681E-01	,	9.83556365E+00
4.17746044E-01	,	9.96295341E+00
4.18400057E-01	,	9.91707156E+00
4.20518299E-01	,	9.86404459E+00
4.07189610E-01	,	9.37865100E+00
4.11569636E-01	,	9.17950492E+00
4.41035584E-01	,	9.41691267E+00
4.60120184E-01	,	9.27039411E+00
4.60320184E-01	,	9.27366350E+00
4.60720184E-01	,	9.28020200E+00
4.61520184E-01	,	9.29327779E+00
4.62520184E-01	,	9.30962033E+00
4.63520184E-01	,	9.32596045E+00
4.64520184E-01	,	9.34229820E+00
4.65520184E-01	,	9.35863363E+00
4.66520184E-01	,	9.37496677E+00
4.67520184E-01	,	9.39129768E+00
4.68520184E-01	,	9.40762638E+00
4.69520184E-01	,	9.42395292E+00
4.70520184E-01	,	9.44027733E+00
4.71520184E-01	,	9.45659966E+00
4.70993442E-01	,	9.44230232E+00
4.69935864E-01	,	9.41362560E+00
4.67816481E-01	,	9.35618746E+00
4.71600582E-01	,	9.40176608E+00
4.70336403E-01	,	9.32634403E+00
4.66190324E-01	,	9.15944520E+00
4.49337293E-01	,	8.68463561E+00
4.69319622E-01	,	8.82012539E+00
4.69519622E-01	,	8.82348844E+00
4.69538650E-01	,	8.82380838E+00
4.69583904E-01	,	8.82456934E+00
4.69598452E-01	,	8.82441682E+00
4.69596394E-01	,	8.82352635E+00
4.69592170E-01	,	8.82174339E+00
4.69583295E-01	,	8.81816946E+00
4.69563858E-01	,	8.81098991E+00
4.69518387E-01	,	8.79650702E+00
4.75268427E-01	,	8.87697301E+00
4.83720640E-01	,	8.98954754E+00
4.94162644E-01	,	9.10875896E+00
4.93445987E-01	,	8.99193941E+00
4.78031256E-01	,	8.56430180E+00
4.76933480E-01	,	8.33042235E+00
5.17185698E-01	,	8.77816440E+00
4.91507679E-01	,	8.00934682E+00
5.36772415E-01	,	8.25144140E+00
5.79457598E-01	,	8.36803337E+00
5.98724386E-01	,	7.93939998E+00
6.02284178E-01	,	7.30248356E+00


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/modeIprop_shell6DofsBF_2.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.08954686E+00
2.00000000E-03	,	2.17909372E+00
3.00000000E-03	,	3.26864058E+00
4.00000000E-03	,	4.35818744E+00
5.00000000E-03	,	5.44773431E+00
6.00000000E-03	,	6.53728117E+00
7.00000000E-03	,	7.62682803E+00
8.00000000E-03	,	8.71637489E+00
9.00000000E-03	,	9.80592175E+00
1.00000000E-02	,	1.08954686E+01
1.10000000E-02	,	1.19850155E+01
1.20000000E-02	,	1.30745623E+01
1.30000000E-02	,	1.41641092E+01
1.40000000E-02	,	1.52536561E+01
1.50000000E-02	,	1.63432029E+01
1.60000000E-02	,	1.74327498E+01
1.70000000E-02	,	1.85222966E+01
1.80000000E-02	,	1.96118435E+01
1.90000000E-02	,	2.07013904E+01
2.00000000E-02	,	2.17909372E+01
2.10000000E-02	,	2.28804841E+01
2.20000000E-02	,	2.39700309E+01
2.30000000E-02	,	2.50595778E+01
2.40000000E-02	,	2.61491247E+01
2.50000000E-02	,	2.72386715E+01
2.60000000E-02	,	2.83081494E+01
2.70000000E-02	,	2.93518769E+01
2.80000000E-02	,	3.03012938E+01
2.90000000E-02	,	3.11970001E+01
3.00000000E-02	,	3.20256900E+01
3.10000000E-02	,	3.23677717E+01
3.20000000E-02	,	3.16251994E+01
3.32666713E-02	,	3.14215610E+01
3.55793806E-02	,	3.08058882E+01
3.98846853E-02	,	3.01304742E+01
4.30081763E-02	,	2.78191013E+01
4.69386863E-02	,	2.42354655E+01
6.03454420E-02	,	2.32196227E+01
7.50815187E-02	,	2.15470197E+01
7.52815187E-02	,	2.15902336E+01
7.52975187E-02	,	2.15936907E+01
7.53339986E-02	,	2.16014963E+01
7.53273885E-02	,	2.15942912E+01
7.53116643E-02	,	2.15771537E+01
7.52802085E-02	,	2.15428767E+01
7.52172657E-02	,	2.14743138E+01
7.50912567E-02	,	2.13371527E+01
7.48387535E-02	,	2.10626927E+01
7.68941983E-02	,	2.12343885E+01
7.90754138E-02	,	2.11708827E+01
8.21392689E-02	,	2.10754900E+01
8.44326605E-02	,	2.01813932E+01
8.42833205E-02	,	1.81060177E+01
9.93992450E-02	,	1.84636161E+01
1.08683095E-01	,	1.67229819E+01
1.34312578E-01	,	1.68978148E+01
1.34512578E-01	,	1.69180824E+01
1.34988261E-01	,	1.69662870E+01
1.35939627E-01	,	1.70626960E+01
1.36939627E-01	,	1.71640332E+01
1.37939627E-01	,	1.72653702E+01
1.38939627E-01	,	1.73667069E+01
1.39939627E-01	,	1.74680434E+01
1.40139627E-01	,	1.74883107E+01
1.40615309E-01	,	1.75365146E+01
1.40653364E-01	,	1.75403710E+01
1.40743874E-01	,	1.75495429E+01
1.40769402E-01	,	1.75506122E+01
1.40729693E-01	,	1.75414344E+01
1.40635248E-01	,	1.75196059E+01
1.40446356E-01	,	1.74759485E+01
1.40068564E-01	,	1.73886330E+01
1.39312954E-01	,	1.72139986E+01
1.37801644E-01	,	1.68647186E+01
1.40671671E-01	,	1.68873246E+01
1.39815332E-01	,	1.62430958E+01
1.35838265E-01	,	1.50106753E+01
1.42019371E-01	,	1.45723279E+01
1.74004516E-01	,	1.60504058E+01
1.67831360E-01	,	1.33988759E+01
1.68031360E-01	,	1.34012582E+01
1.68431360E-01	,	1.34060237E+01
1.69231360E-01	,	1.34155587E+01
1.69431360E-01	,	1.34275962E+01
1.69831360E-01	,	1.34554820E+01
1.70782726E-01	,	1.35218060E+01
1.71782726E-01	,	1.35915205E+01
1.71982726E-01	,	1.36054633E+01
1.72077863E-01	,	1.36120957E+01
1.72304137E-01	,	1.36278703E+01
1.72411772E-01	,	1.36353740E+01
1.72414750E-01	,	1.36344496E+01
1.72414737E-01	,	1.36321285E+01
1.72414693E-01	,	1.36266072E+01
1.72414574E-01	,	1.36155620E+01
1.72414203E-01	,	1.35934611E+01
1.72412945E-01	,	1.35492187E+01
1.72408472E-01	,	1.34605799E+01
1.76055002E-01	,	1.35686994E+01
1.80527988E-01	,	1.36226178E+01
1.90767587E-01	,	1.39942078E+01
2.08994375E-01	,	1.46929358E+01
2.06982630E-01	,	1.38585885E+01
2.05334369E-01	,	1.25715616E+01
2.43369662E-01	,	1.32228499E+01
2.43569662E-01	,	1.32323507E+01
2.44045345E-01	,	1.32549477E+01
2.45045345E-01	,	1.33024520E+01
2.46045345E-01	,	1.33499562E+01
2.47045345E-01	,	1.33974604E+01
2.48045345E-01	,	1.34449647E+01
2.48245345E-01	,	1.34544655E+01
2.48721028E-01	,	1.34770625E+01
2.48761028E-01	,	1.34789627E+01
2.48780055E-01	,	1.34798665E+01
2.48825310E-01	,	1.34820163E+01
2.48811979E-01	,	1.34804903E+01
2.48775292E-01	,	1.34768949E+01
2.48688032E-01	,	1.34683436E+01
2.48513514E-01	,	1.34512410E+01
2.48164475E-01	,	1.34170358E+01
2.47466395E-01	,	1.33486252E+01
2.46070228E-01	,	1.32118035E+01
2.42623659E-01	,	1.29030335E+01
2.41043335E-01	,	1.26079635E+01
2.34487466E-01	,	1.19078241E+01
2.40501596E-01	,	1.16939124E+01
2.63474894E-01	,	1.22088040E+01
2.63674894E-01	,	1.22167956E+01
2.64150577E-01	,	1.22358025E+01
2.65101943E-01	,	1.22738157E+01
2.66101943E-01	,	1.23137711E+01
2.67101943E-01	,	1.23537254E+01
2.68101943E-01	,	1.23936787E+01
2.68301943E-01	,	1.24016692E+01
2.68701943E-01	,	1.24176501E+01
2.68733943E-01	,	1.24189286E+01
2.68749165E-01	,	1.24195367E+01
2.68727195E-01	,	1.24177773E+01
2.68674306E-01	,	1.24138448E+01
2.68568501E-01	,	1.24059786E+01
2.68356784E-01	,	1.23902413E+01
2.67932922E-01	,	1.23587468E+01
2.67083516E-01	,	1.22956803E+01
2.65378194E-01	,	1.21692476E+01
2.67173868E-01	,	1.21551244E+01
2.79226898E-01	,	1.25423335E+01
2.87011982E-01	,	1.26327094E+01
2.83609754E-01	,	1.21261823E+01
2.68468890E-01	,	1.08715835E+01
3.05318162E-01	,	1.14566059E+01
3.05518162E-01	,	1.14631469E+01
3.05993845E-01	,	1.14787040E+01
3.06945210E-01	,	1.15098176E+01
3.07945210E-01	,	1.15425210E+01
3.08945210E-01	,	1.15752235E+01
3.09145210E-01	,	1.15817639E+01
3.09545210E-01	,	1.15948446E+01
3.09577210E-01	,	1.15958911E+01
3.09653319E-01	,	1.15983800E+01
3.09625259E-01	,	1.15966831E+01
3.09562171E-01	,	1.15930283E+01
3.09435958E-01	,	1.15857174E+01
3.09183390E-01	,	1.15710902E+01
3.08677689E-01	,	1.15418146E+01
3.07664062E-01	,	1.14831803E+01
3.05628215E-01	,	1.13655911E+01
3.07688170E-01	,	1.13584340E+01
3.21350922E-01	,	1.17228730E+01
3.30044650E-01	,	1.18146970E+01
3.25580550E-01	,	1.13446334E+01
3.07084218E-01	,	1.01711920E+01
3.47813518E-01	,	1.07271174E+01
3.48013518E-01	,	1.07325381E+01
3.48489201E-01	,	1.07454307E+01
3.49440567E-01	,	1.07712155E+01
3.50440567E-01	,	1.07983178E+01
3.51440567E-01	,	1.08254194E+01
3.52440567E-01	,	1.08525204E+01
3.52640567E-01	,	1.08579406E+01
3.52735703E-01	,	1.08605188E+01
3.52780958E-01	,	1.08617453E+01
3.52769907E-01	,	1.08608381E+01
3.52695961E-01	,	1.08574276E+01
3.52548025E-01	,	1.08506053E+01
3.52251969E-01	,	1.08369550E+01
3.51659139E-01	,	1.08096323E+01
3.50470651E-01	,	1.07549000E+01
3.48082767E-01	,	1.06451006E+01
3.50387734E-01	,	1.06420456E+01
3.65764193E-01	,	1.09861875E+01
3.75401186E-01	,	1.10776838E+01
3.69795003E-01	,	1.06394765E+01
3.47725847E-01	,	9.53881306E+00
3.92434148E-01	,	1.00648438E+01
3.92634148E-01	,	1.00693826E+01
3.93109830E-01	,	1.00801775E+01
3.94061196E-01	,	1.01017670E+01
3.95061196E-01	,	1.01244597E+01
3.96061196E-01	,	1.01471518E+01
3.97061196E-01	,	1.01698435E+01
3.98061196E-01	,	1.01925347E+01
3.98101196E-01	,	1.01934424E+01
3.98120223E-01	,	1.01938741E+01
3.98084323E-01	,	1.01924525E+01
3.97998831E-01	,	1.01892588E+01
3.97827790E-01	,	1.01828699E+01
3.97485486E-01	,	1.01700864E+01
3.96799995E-01	,	1.01444967E+01
3.95425548E-01	,	1.00932289E+01
3.92663291E-01	,	9.99035218E+00
3.95255813E-01	,	9.99111672E+00
4.12375949E-01	,	1.03149459E+01
4.22982372E-01	,	1.04046625E+01
4.16160657E-01	,	9.99476919E+00
3.90344762E-01	,	8.96093888E+00
4.39175272E-01	,	9.45798051E+00
4.39375272E-01	,	9.46181342E+00
4.39850954E-01	,	9.47092958E+00
4.40802320E-01	,	9.48916165E+00
4.41802320E-01	,	9.50832538E+00
4.42802320E-01	,	9.52748872E+00
4.43802320E-01	,	9.54665169E+00
4.44802320E-01	,	9.56581428E+00
4.45002320E-01	,	9.56964676E+00
4.45478003E-01	,	9.57876191E+00
4.45516058E-01	,	9.57949112E+00
4.45534160E-01	,	9.57983799E+00
4.45515727E-01	,	9.57899276E+00
4.45417959E-01	,	9.57599282E+00
4.45222356E-01	,	9.56999151E+00
4.44830886E-01	,	9.55798321E+00
4.44046900E-01	,	9.53394412E+00
4.42474816E-01	,	9.48577767E+00
4.39314807E-01	,	9.38910518E+00
4.42159087E-01	,	9.39162101E+00
4.61125174E-01	,	9.69709570E+00
4.72724338E-01	,	9.78399287E+00
4.64607590E-01	,	9.39938350E+00
4.34873553E-01	,	8.42717122E+00
4.34202370E-01	,	8.30215535E+00
4.44480810E-01	,	8.31001621E+00
4.85240716E-01	,	8.76210100E+00
5.16078014E-01	,	8.98129019E+00
5.16278014E-01	,	8.98445480E+00
5.16753697E-01	,	8.99198157E+00
5.17753697E-01	,	9.00780462E+00
5.18753697E-01	,	9.02362765E+00
5.19753697E-01	,	9.03945066E+00


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/modeIprop_shell6DofsBF_2.0mm_11x1.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.08954686E+00
2.00000000E-03	,	2.17909372E+00
3.00000000E-03	,	3.26864058E+00
4.00000000E-03	,	4.35818744E+00
5.00000000E-03	,	5.44773431E+00
6.00000000E-03	,	6.53728117E+00
7.00000000E-03	,	7.62682803E+00
8.00000000E-03	,	8.71637489E+00
9.00000000E-03	,	9.80592175E+00
1.00000000E-02	,	1.08954686E+01
1.10000000E-02	,	1.19850155E+01
1.20000000E-02	,	1.30745623E+01
1.30000000E-02	,	1.41641092E+01
1.40000000E-02	,	1.52536561E+01
1.50000000E-02	,	1.63432029E+01
1.60000000E-02	,	1.74327498E+01
1.70000000E-02	,	1.85222966E+01
1.80000000E-02	,	1.96118435E+01
1.90000000E-02	,	2.07013904E+01
2.00000000E-02	,	2.17909372E+01
2.10000000E-02	,	2.28804841E+01
2.20000000E-02	,	2.39700309E+01
2.30000000E-02	,	2.50595778E+01
2.40000000E-02	,	2.61491247E+01
2.50000000E-02	,	2.72386715E+01
2.60000000E-02	,	2.83110161E+01
2.70000000E-02	,	2.93348830E+01
2.80000000E-02	,	3.03587404E+01
2.90000000E-02	,	3.11667484E+01
3.00000000E-02	,	3.19391165E+01
3.10000000E-02	,	3.27110255E+01
3.12000000E-02	,	3.24315368E+01
3.15363586E-02	,	3.19300111E+01
3.21020440E-02	,	3.19148110E+01
3.23020440E-02	,	3.19317000E+01
3.27020440E-02	,	3.17771704E+01
3.28365874E-02	,	3.09838862E+01
3.30628616E-02	,	3.07956467E+01
3.34434079E-02	,	3.10161529E+01
3.42045004E-02	,	3.14571398E+01
3.44045004E-02	,	3.15730171E+01
3.48045004E-02	,	3.18047653E+01
3.49645004E-02	,	3.18974623E+01
3.50285004E-02	,	3.19345409E+01
3.50589441E-02	,	3.19521783E+01
3.51313519E-02	,	3.19941276E+01
3.51620974E-02	,	3.19981351E+01
3.51492393E-02	,	3.19384910E+01
3.51186544E-02	,	3.17966298E+01
3.50574760E-02	,	3.15128997E+01
3.49350831E-02	,	3.09454070E+01
3.58788063E-02	,	3.08631998E+01
3.76138316E-02	,	3.08521505E+01
4.03741166E-02	,	3.10879988E+01
4.15898496E-02	,	2.93518609E+01
4.29407338E-02	,	2.59424417E+01
4.98932320E-02	,	2.41669314E+01
6.12664710E-02	,	2.24023613E+01
7.77853506E-02	,	2.13985976E+01
7.79853506E-02	,	2.14322620E+01
7.83853506E-02	,	2.14995914E+01
7.91853506E-02	,	2.16342448E+01
8.01853506E-02	,	2.18025521E+01
8.03853506E-02	,	2.18362124E+01
8.04653506E-02	,	2.18496765E+01
8.06556238E-02	,	2.18816992E+01
8.07317330E-02	,	2.18945082E+01
8.07032384E-02	,	2.18789486E+01
8.06286492E-02	,	2.18430579E+01
8.04512399E-02	,	2.17576937E+01
8.00964071E-02	,	2.15869613E+01
7.93866845E-02	,	2.12454812E+01
7.97243982E-02	,	2.10327723E+01
8.38805436E-02	,	2.16216685E+01
8.49443651E-02	,	2.10845522E+01
8.35982322E-02	,	1.94030120E+01
8.68466007E-02	,	1.82207462E+01
1.02220706E-01	,	1.88105006E+01
1.08385933E-01	,	1.67780754E+01
1.38875603E-01	,	1.72738868E+01
1.39075603E-01	,	1.72914253E+01
1.39551286E-01	,	1.73331391E+01
1.40502652E-01	,	1.74165665E+01
1.41502652E-01	,	1.75042584E+01
1.41702652E-01	,	1.75217968E+01
1.42178335E-01	,	1.75635102E+01
1.42216389E-01	,	1.75668473E+01
1.42234491E-01	,	1.75684347E+01
1.42212578E-01	,	1.75643219E+01
1.42164217E-01	,	1.75555363E+01
1.42049193E-01	,	1.75346402E+01
1.41819142E-01	,	1.74928477E+01
1.41359032E-01	,	1.74092617E+01
1.40438777E-01	,	1.72420853E+01
1.38598133E-01	,	1.69077162E+01
1.39677776E-01	,	1.68197684E+01
1.39421341E-01	,	1.64223309E+01
1.37866800E-01	,	1.57198780E+01
1.35426367E-01	,	1.46988686E+01
1.48170902E-01	,	1.50128014E+01
1.65729090E-01	,	1.54096241E+01
1.67408598E-01	,	1.38181694E+01
2.04864130E-01	,	1.44630997E+01
2.05064130E-01	,	1.44736808E+01
2.05464130E-01	,	1.44948428E+01
2.06264130E-01	,	1.45371665E+01
2.07264130E-01	,	1.45900703E+01
2.08264130E-01	,	1.46429732E+01
2.09264130E-01	,	1.46958753E+01
2.10264130E-01	,	1.47487765E+01
2.11264130E-01	,	1.48016769E+01
2.11464130E-01	,	1.48122569E+01
2.11864130E-01	,	1.48334168E+01
2.11896130E-01	,	1.48351096E+01
2.11972239E-01	,	1.48391357E+01
2.11947288E-01	,	1.48360871E+01
2.11838178E-01	,	1.48258455E+01
2.11578669E-01	,	1.48014865E+01
2.10961446E-01	,	1.47435507E+01
2.09726992E-01	,	1.46276784E+01
2.07258053E-01	,	1.43959315E+01
2.03475863E-01	,	1.40127109E+01
2.08795400E-01	,	1.41726034E+01
2.05355809E-01	,	1.36007768E+01
2.00155824E-01	,	1.27698602E+01
2.07292652E-01	,	1.25192687E+01
2.41298553E-01	,	1.36090788E+01
2.41498553E-01	,	1.36176385E+01
2.41898553E-01	,	1.36347578E+01
2.42698553E-01	,	1.36689945E+01
2.42898553E-01	,	1.36775533E+01
2.42978553E-01	,	1.36809768E+01
2.43016608E-01	,	1.36826052E+01
2.43107117E-01	,	1.36864784E+01
2.43082370E-01	,	1.36838629E+01
2.42941207E-01	,	1.36734714E+01
2.42658861E-01	,	1.36526874E+01
2.42094094E-01	,	1.36111152E+01
2.40964265E-01	,	1.35279542E+01
2.38703442E-01	,	1.33615667E+01
2.36915374E-01	,	1.31818054E+01
2.47143519E-01	,	1.36158873E+01
2.42325896E-01	,	1.30916344E+01
2.41885087E-01	,	1.26238579E+01
2.32614584E-01	,	1.15110341E+01
2.70991824E-01	,	1.23101402E+01
2.71191824E-01	,	1.23171215E+01
2.71591824E-01	,	1.23310836E+01
2.72391824E-01	,	1.23590056E+01
2.73391824E-01	,	1.23939042E+01
2.74391824E-01	,	1.24287987E+01
2.75391824E-01	,	1.24636891E+01
2.76391824E-01	,	1.24985757E+01
2.77391824E-01	,	1.25334584E+01
2.78391824E-01	,	1.25683374E+01
2.79391824E-01	,	1.26032129E+01
2.80391824E-01	,	1.26380850E+01
2.81391824E-01	,	1.26729536E+01
2.82391824E-01	,	1.27078190E+01
2.83391824E-01	,	1.27426812E+01
2.83431824E-01	,	1.27440757E+01
2.83450851E-01	,	1.27447390E+01
2.83496106E-01	,	1.27463166E+01
2.83474225E-01	,	1.27446273E+01
2.83361016E-01	,	1.27381265E+01
2.83134585E-01	,	1.27251244E+01
2.82681675E-01	,	1.26991179E+01
2.81775657E-01	,	1.26470960E+01
2.79962836E-01	,	1.25430170E+01
2.76334127E-01	,	1.23347216E+01
2.81081228E-01	,	1.24539764E+01
2.88256433E-01	,	1.26187187E+01
2.88079276E-01	,	1.23597714E+01
2.76199251E-01	,	1.14946123E+01
2.73705818E-01	,	1.08665276E+01
2.73905818E-01	,	1.08736069E+01
2.74381501E-01	,	1.08904443E+01
2.75381501E-01	,	1.09258407E+01
2.76381501E-01	,	1.09612370E+01
2.76581501E-01	,	1.09683163E+01
2.76676638E-01	,	1.09716838E+01
2.76692598E-01	,	1.09715938E+01
2.76647357E-01	,	1.09683543E+01
2.76539733E-01	,	1.09606483E+01
2.76324423E-01	,	1.09452340E+01
2.75893547E-01	,	1.09143952E+01
2.75030798E-01	,	1.08526783E+01
2.73301521E-01	,	1.07290953E+01
2.76525164E-01	,	1.07442546E+01
2.85132906E-01	,	1.08935494E+01
3.07228668E-01	,	1.14837778E+01
3.20280692E-01	,	1.16383420E+01
3.31239490E-01	,	1.15844105E+01
3.09555229E-01	,	1.03061360E+01
3.39919485E-01	,	1.05302917E+01
3.40119485E-01	,	1.05353193E+01
3.40519485E-01	,	1.05453752E+01
3.41319485E-01	,	1.05654859E+01
3.42319485E-01	,	1.05906223E+01
3.43319485E-01	,	1.06157565E+01
3.44319485E-01	,	1.06408885E+01
3.45319485E-01	,	1.06660184E+01
3.46319485E-01	,	1.06911463E+01
3.47319485E-01	,	1.07162721E+01
3.48319485E-01	,	1.07413959E+01
3.49319485E-01	,	1.07665178E+01
3.50319485E-01	,	1.07916378E+01
3.51319485E-01	,	1.08167559E+01
3.51519485E-01	,	1.08217793E+01
3.51919485E-01	,	1.08318259E+01
3.51689838E-01	,	1.08224924E+01
3.51183693E-01	,	1.08023837E+01
3.50170742E-01	,	1.07621460E+01
3.48142233E-01	,	1.06815904E+01
3.44075064E-01	,	1.05201677E+01
3.53434836E-01	,	1.07322085E+01
3.70215948E-01	,	1.11203946E+01
3.78147801E-01	,	1.11637655E+01
3.68010147E-01	,	1.05436016E+01
3.46748678E-01	,	9.46816373E+00
3.92994817E-01	,	1.00310716E+01
3.99490975E-01	,	9.32359223E+00
3.88291152E-01	,	8.85787569E+00
4.16451266E-01	,	9.14672884E+00
4.57784332E-01	,	9.58836415E+00
4.41382055E-01	,	8.64505898E+00
4.33806173E-01	,	8.32073440E+00
4.59122368E-01	,	8.50525500E+00
5.04762685E-01	,	8.94845225E+00
5.03041384E-01	,	8.48278700E+00
5.13205242E-01	,	8.03667941E+00
5.13405242E-01	,	8.03929741E+00
5.13880925E-01	,	8.04552384E+00
5.14832291E-01	,	8.05797608E+00
5.15832291E-01	,	8.07106389E+00
5.16832291E-01	,	8.08415073E+00
5.17832291E-01	,	8.09723659E+00
5.18832291E-01	,	8.11032149E+00
5.19832291E-01	,	8.12340545E+00
5.20832291E-01	,	8.13648847E+00
5.21832291E-01	,	8.14957059E+00
5.22832291E-01	,	8.16265179E+00
5.23832291E-01	,	8.17573211E+00
5.24832291E-01	,	8.18881155E+00
5.25832291E-01	,	8.20189012E+00
5.26832291E-01	,	8.21496784E+00
5.27832291E-01	,	8.22804473E+00
5.28832291E-01	,	8.24112078E+00
5.29832291E-01	,	8.25419601E+00


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/modeIprop_shell6DofsBF_2.0mm_13x1.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.08954686E+00
2.00000000E-03	,	2.17909372E+00
3.00000000E-03	,	3.26864058E+00
4.00000000E-03	,	4.35818744E+00
5.00000000E-03	,	5.44773431E+00
6.00000000E-03	,	6.53728117E+00
7.00000000E-03	,	7.62682803E+00
8.00000000E-03	,	8.71637489E+00
9.00000000E-03	,	9.80592175E+00
1.00000000E-02	,	1.08954686E+01
1.10000000E-02	,	1.19850155E+01
1.20000000E-02	,	1.30745623E+01
1.30000000E-02	,	1.41641092E+01
1.40000000E-02	,	1.52536561E+01
1.50000000E-02	,	1.63432029E+01
1.60000000E-02	,	1.74327498E+01
1.70000000E-02	,	1.85222966E+01
1.80000000E-02	,	1.96118435E+01
1.90000000E-02	,	2.07013904E+01
2.00000000E-02	,	2.17909372E+01
2.10000000E-02	,	2.28804841E+01
2.20000000E-02	,	2.39700309E+01
2.30000000E-02	,	2.50595778E+01
2.40000000E-02	,	2.61491247E+01
2.50000000E-02	,	2.72386715E+01
2.60000000E-02	,	2.83081494E+01
2.70000000E-02	,	2.93518769E+01
2.80000000E-02	,	3.03012938E+01
2.90000000E-02	,	3.11970001E+01
3.00000000E-02	,	3.20256900E+01
3.10000000E-02	,	3.23677717E+01
3.20000000E-02	,	3.16251994E+01
3.32666713E-02	,	3.14215610E+01
3.55793806E-02	,	3.08058882E+01
3.98846853E-02	,	3.01304742E+01
4.30081763E-02	,	2.78191013E+01
4.69386863E-02	,	2.42354655E+01
6.03454420E-02	,	2.32196227E+01
7.50815187E-02	,	2.15470197E+01
7.52815187E-02	,	2.15902336E+01
7.52975187E-02	,	2.15936907E+01
7.53339986E-02	,	2.16014963E+01
7.53273885E-02	,	2.15942912E+01
7.53116643E-02	,	2.15771537E+01
7.52802085E-02	,	2.15428767E+01
7.52172657E-02	,	2.14743138E+01
7.50912567E-02	,	2.13371527E+01
7.48387535E-02	,	2.10626926E+01
7.68941983E-02	,	2.12343885E+01
7.90754138E-02	,	2.11708827E+01
8.21392689E-02	,	2.10754900E+01
8.44326605E-02	,	2.01813932E+01
8.42833205E-02	,	1.81060177E+01
9.93992450E-02	,	1.84636161E+01
1.08683095E-01	,	1.67229819E+01
1.34312578E-01	,	1.68978148E+01
1.34512578E-01	,	1.69180824E+01
1.34988261E-01	,	1.69662870E+01
1.35939627E-01	,	1.70626960E+01
1.36939627E-01	,	1.71640332E+01
1.37939627E-01	,	1.72653702E+01
1.38939627E-01	,	1.73667070E+01
1.39939627E-01	,	1.74680434E+01
1.40139627E-01	,	1.74883107E+01
1.40615310E-01	,	1.75365146E+01
1.40653364E-01	,	1.75403710E+01
1.40743874E-01	,	1.75495429E+01
1.40769402E-01	,	1.75506122E+01
1.40729693E-01	,	1.75414344E+01
1.40635248E-01	,	1.75196059E+01
1.40446356E-01	,	1.74759485E+01
1.40068564E-01	,	1.73886330E+01
1.39312954E-01	,	1.72139986E+01
1.37801643E-01	,	1.68647186E+01
1.40671671E-01	,	1.68873245E+01
1.39815332E-01	,	1.62430957E+01
1.35838264E-01	,	1.50106752E+01
1.42019371E-01	,	1.45723279E+01
1.74004513E-01	,	1.60504054E+01
1.67831364E-01	,	1.33988760E+01
1.68031364E-01	,	1.34012582E+01
1.68431364E-01	,	1.34060238E+01
1.69231364E-01	,	1.34155587E+01
1.69431364E-01	,	1.34275964E+01
1.69831364E-01	,	1.34554822E+01
1.70782730E-01	,	1.35218062E+01
1.71782730E-01	,	1.35915207E+01
1.71982730E-01	,	1.36054636E+01
1.72077866E-01	,	1.36120960E+01
1.72304140E-01	,	1.36278705E+01
1.72411775E-01	,	1.36353742E+01
1.72414750E-01	,	1.36344495E+01
1.72414737E-01	,	1.36321285E+01
1.72414693E-01	,	1.36266071E+01
1.72414574E-01	,	1.36155619E+01
1.72414203E-01	,	1.35934611E+01
1.72412945E-01	,	1.35492186E+01
1.72408472E-01	,	1.34605799E+01
1.76055004E-01	,	1.35686995E+01
1.80527988E-01	,	1.36226178E+01
1.90767586E-01	,	1.39942078E+01
2.08994374E-01	,	1.46929357E+01
2.06982631E-01	,	1.38585884E+01
2.05334369E-01	,	1.25715616E+01
2.43369665E-01	,	1.32228500E+01
2.43569665E-01	,	1.32323509E+01
2.44045348E-01	,	1.32549479E+01
2.45045348E-01	,	1.33024521E+01
2.46045348E-01	,	1.33499563E+01
2.47045348E-01	,	1.33974606E+01
2.48045348E-01	,	1.34449648E+01
2.48245348E-01	,	1.34544657E+01
2.48721031E-01	,	1.34770626E+01
2.48761031E-01	,	1.34789628E+01
2.48780058E-01	,	1.34798667E+01
2.48825313E-01	,	1.34820165E+01
2.48811979E-01	,	1.34804902E+01
2.48775291E-01	,	1.34768949E+01
2.48688032E-01	,	1.34683436E+01
2.48513513E-01	,	1.34512410E+01
2.48164475E-01	,	1.34170358E+01
2.47466395E-01	,	1.33486251E+01
2.46070228E-01	,	1.32118035E+01
2.42623659E-01	,	1.29030335E+01
2.41043334E-01	,	1.26079634E+01
2.34487466E-01	,	1.19078240E+01
2.40501596E-01	,	1.16939123E+01
2.63474898E-01	,	1.22088042E+01
2.63674898E-01	,	1.22167957E+01
2.64150580E-01	,	1.22358026E+01
2.65101946E-01	,	1.22738158E+01
2.66101946E-01	,	1.23137712E+01
2.67101946E-01	,	1.23537255E+01
2.68101946E-01	,	1.23936788E+01
2.68301946E-01	,	1.24016693E+01
2.68701946E-01	,	1.24176503E+01
2.68733946E-01	,	1.24189287E+01
2.68749168E-01	,	1.24195369E+01
2.68727194E-01	,	1.24177772E+01
2.68674305E-01	,	1.24138447E+01
2.68568501E-01	,	1.24059786E+01
2.68356784E-01	,	1.23902412E+01
2.67932922E-01	,	1.23587467E+01
2.67083515E-01	,	1.22956802E+01
2.65378194E-01	,	1.21692475E+01
2.67173872E-01	,	1.21551245E+01
2.79226897E-01	,	1.25423335E+01
2.87011981E-01	,	1.26327094E+01
2.83609753E-01	,	1.21261822E+01
2.68468890E-01	,	1.08715835E+01
3.05318165E-01	,	1.14566060E+01
3.05518165E-01	,	1.14631470E+01
3.05993848E-01	,	1.14787041E+01
3.06945214E-01	,	1.15098177E+01
3.07945214E-01	,	1.15425211E+01
3.08945214E-01	,	1.15752236E+01
3.09145214E-01	,	1.15817640E+01
3.09545214E-01	,	1.15948448E+01
3.09577214E-01	,	1.15958912E+01
3.09653323E-01	,	1.15983801E+01
3.09625258E-01	,	1.15966830E+01
3.09562170E-01	,	1.15930282E+01
3.09435957E-01	,	1.15857173E+01
3.09183390E-01	,	1.15710901E+01
3.08677688E-01	,	1.15418146E+01
3.07664061E-01	,	1.14831803E+01
3.05628215E-01	,	1.13655910E+01
3.07688173E-01	,	1.13584341E+01
3.21350921E-01	,	1.17228729E+01
3.30044649E-01	,	1.18146970E+01
3.25580549E-01	,	1.13446334E+01
3.07084218E-01	,	1.01711920E+01
3.47813521E-01	,	1.07271175E+01
3.48013521E-01	,	1.07325382E+01
3.48489204E-01	,	1.07454308E+01
3.49440570E-01	,	1.07712156E+01
3.50440570E-01	,	1.07983179E+01
3.51440570E-01	,	1.08254195E+01
3.52440570E-01	,	1.08525205E+01
3.52640570E-01	,	1.08579407E+01
3.52735706E-01	,	1.08605189E+01
3.52780961E-01	,	1.08617453E+01
3.52769906E-01	,	1.08608381E+01
3.52695961E-01	,	1.08574276E+01
3.52548024E-01	,	1.08506052E+01
3.52251968E-01	,	1.08369550E+01
3.51659138E-01	,	1.08096323E+01
3.50470650E-01	,	1.07548999E+01
3.48082766E-01	,	1.06451006E+01
3.50387737E-01	,	1.06420457E+01
3.65764192E-01	,	1.09861874E+01
3.75401185E-01	,	1.10776837E+01
3.69795002E-01	,	1.06394765E+01
3.47725848E-01	,	9.53881306E+00
3.92434151E-01	,	1.00648439E+01
3.92634151E-01	,	1.00693827E+01
3.93109834E-01	,	1.00801776E+01
3.94061199E-01	,	1.01017671E+01
3.95061199E-01	,	1.01244597E+01
3.96061199E-01	,	1.01471519E+01
3.97061199E-01	,	1.01698436E+01
3.98061199E-01	,	1.01925348E+01
3.98101199E-01	,	1.01934424E+01
3.98120227E-01	,	1.01938742E+01
3.98084322E-01	,	1.01924525E+01
3.97998830E-01	,	1.01892588E+01
3.97827789E-01	,	1.01828699E+01
3.97485485E-01	,	1.01700863E+01
3.96799994E-01	,	1.01444967E+01
3.95425547E-01	,	1.00932289E+01
3.92663290E-01	,	9.99035214E+00
3.95255816E-01	,	9.99111679E+00
4.12375948E-01	,	1.03149459E+01
4.22982371E-01	,	1.04046624E+01
4.16160657E-01	,	9.99476916E+00
3.90344762E-01	,	8.96093888E+00
4.39175275E-01	,	9.45798057E+00
4.39375275E-01	,	9.46181348E+00
4.39850958E-01	,	9.47092964E+00
4.40802323E-01	,	9.48916172E+00
4.41802323E-01	,	9.50832544E+00
4.42802323E-01	,	9.52748879E+00
4.43802323E-01	,	9.54665175E+00
4.44802323E-01	,	9.56581434E+00
4.45002323E-01	,	9.56964682E+00
4.45478006E-01	,	9.57876197E+00
4.45516061E-01	,	9.57949118E+00
4.45534163E-01	,	9.57983805E+00
4.45515726E-01	,	9.57899273E+00
4.45417958E-01	,	9.57599279E+00
4.45222355E-01	,	9.56999148E+00
4.44830886E-01	,	9.55798318E+00
4.44046899E-01	,	9.53394409E+00
4.42474815E-01	,	9.48577764E+00
4.39314806E-01	,	9.38910515E+00
4.42159090E-01	,	9.39162107E+00
4.61125173E-01	,	9.69709567E+00
4.72724337E-01	,	9.78399283E+00
4.64607589E-01	,	9.39938347E+00
4.34873553E-01	,	8.42717122E+00
4.34202371E-01	,	8.30215535E+00
4.44480809E-01	,	8.31001619E+00
4.85240715E-01	,	8.76210096E+00
5.16078020E-01	,	8.98129028E+00
5.16278020E-01	,	8.98445489E+00
5.16753702E-01	,	8.99198166E+00
5.17753702E-01	,	9.00780471E+00
5.18753702E-01	,	9.02362774E+00
5.19753702E-01	,	9.03945075E+00



==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/modeIprop_shell6DofsBF_2.0mm_13x3.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.08954686E+00
2.00000000E-03	,	2.17909372E+00
3.00000000E-03	,	3.26864058E+00
4.00000000E-03	,	4.35818744E+00
5.00000000E-03	,	5.44773431E+00
6.00000000E-03	,	6.53728117E+00
7.00000000E-03	,	7.62682803E+00
8.00000000E-03	,	8.71637489E+00
9.00000000E-03	,	9.80592175E+00
1.00000000E-02	,	1.08954686E+01
1.10000000E-02	,	1.19850155E+01
1.20000000E-02	,	1.30745623E+01
1.30000000E-02	,	1.41641092E+01
1.40000000E-02	,	1.52536561E+01
1.50000000E-02	,	1.63432029E+01
1.60000000E-02	,	1.74327498E+01
1.70000000E-02	,	1.85222966E+01
1.80000000E-02	,	1.96118435E+01
1.90000000E-02	,	2.07013904E+01
2.00000000E-02	,	2.17909372E+01
2.10000000E-02	,	2.28804841E+01
2.20000000E-02	,	2.39700309E+01
2.30000000E-02	,	2.50595778E+01
2.40000000E-02	,	2.61491247E+01
2.50000000E-02	,	2.72386715E+01
2.60000000E-02	,	2.83081494E+01
2.70000000E-02	,	2.93518769E+01
2.80000000E-02	,	3.03012938E+01
2.90000000E-02	,	3.11970001E+01
3.00000000E-02	,	3.20256900E+01
3.10000000E-02	,	3.23677717E+01
3.20000000E-02	,	3.16251994E+01
3.32666713E-02	,	3.14215610E+01
3.55793806E-02	,	3.08058882E+01
3.98846853E-02	,	3.01304742E+01
4.30081763E-02	,	2.78191013E+01
4.69386863E-02	,	2.42354655E+01
6.03454420E-02	,	2.32196227E+01
7.50815187E-02	,	2.15470197E+01
7.52815187E-02	,	2.15902336E+01
7.52975187E-02	,	2.15936907E+01
7.53339986E-02	,	2.16014963E+01
7.53273885E-02	,	2.15942912E+01
7.53116643E-02	,	2.15771537E+01
7.52802085E-02	,	2.15428767E+01
7.52172657E-02	,	2.14743138E+01
7.50912567E-02	,	2.13371527E+01
7.48387535E-02	,	2.10626927E+01
7.68941983E-02	,	2.12343885E+01
7.90754138E-02	,	2.11708827E+01
8.21392689E-02	,	2.10754900E+01
8.44326605E-02	,	2.01813932E+01
8.42833205E-02	,	1.81060177E+01
9.93992450E-02	,	1.84636161E+01
1.08683095E-01	,	1.67229819E+01
1.34312578E-01	,	1.68978148E+01
1.34512578E-01	,	1.69180824E+01
1.34988261E-01	,	1.69662870E+01
1.35939627E-01	,	1.70626960E+01
1.36939627E-01	,	1.71640332E+01
1.37939627E-01	,	1.72653702E+01
1.38939627E-01	,	1.73667069E+01
1.39939627E-01	,	1.74680434E+01
1.40139627E-01	,	1.74883107E+01
1.40615309E-01	,	1.75365146E+01
1.40653364E-01	,	1.75403710E+01
1.40743874E-01	,	1.75495429E+01
1.40769402E-01	,	1.75506122E+01
1.40729693E-01	,	1.75414345E+01
1.40635248E-01	,	1.75196059E+01
1.40446356E-01	,	1.74759486E+01
1.40068564E-01	,	1.73886330E+01
1.39312954E-01	,	1.72139986E+01
1.37801644E-01	,	1.68647186E+01
1.40671671E-01	,	1.68873247E+01
1.39815333E-01	,	1.62430960E+01
1.35838267E-01	,	1.50106757E+01
1.42019371E-01	,	1.45723282E+01
1.74004527E-01	,	1.60504075E+01
1.67831348E-01	,	1.33988758E+01
1.68031348E-01	,	1.34012581E+01
1.68431348E-01	,	1.34060236E+01
1.69231348E-01	,	1.34155585E+01
1.69431348E-01	,	1.34275953E+01
1.69831348E-01	,	1.34554812E+01
1.70782714E-01	,	1.35218052E+01
1.71782714E-01	,	1.35915196E+01
1.71982714E-01	,	1.36054625E+01
1.72077851E-01	,	1.36120949E+01
1.72304125E-01	,	1.36278695E+01
1.72411760E-01	,	1.36353732E+01
1.72414750E-01	,	1.36344497E+01
1.72414737E-01	,	1.36321286E+01
1.72414693E-01	,	1.36266073E+01
1.72414574E-01	,	1.36155621E+01
1.72414203E-01	,	1.35934612E+01
1.72412945E-01	,	1.35492188E+01
1.72408472E-01	,	1.34605801E+01
1.76054993E-01	,	1.35686988E+01
1.80527989E-01	,	1.36226180E+01
1.90767588E-01	,	1.39942081E+01
2.08994378E-01	,	1.46929362E+01
2.06982629E-01	,	1.38585885E+01
2.05334369E-01	,	1.25715618E+01
2.43369651E-01	,	1.32228494E+01
2.43569651E-01	,	1.32323502E+01
2.44045334E-01	,	1.32549472E+01
2.45045334E-01	,	1.33024514E+01
2.46045334E-01	,	1.33499557E+01
2.47045334E-01	,	1.33974599E+01
2.48045334E-01	,	1.34449642E+01
2.48245334E-01	,	1.34544650E+01
2.48721016E-01	,	1.34770620E+01
2.48761016E-01	,	1.34789621E+01
2.48780044E-01	,	1.34798660E+01
2.48825299E-01	,	1.34820158E+01
2.48811981E-01	,	1.34804905E+01
2.48775293E-01	,	1.34768951E+01
2.48688034E-01	,	1.34683438E+01
2.48513515E-01	,	1.34512412E+01
2.48164477E-01	,	1.34170360E+01
2.47466397E-01	,	1.33486253E+01
2.46070230E-01	,	1.32118037E+01
2.42623658E-01	,	1.29030336E+01
2.41043338E-01	,	1.26079637E+01
2.34487469E-01	,	1.19078243E+01
2.40501596E-01	,	1.16939125E+01
2.63474883E-01	,	1.22088036E+01
2.63674883E-01	,	1.22167951E+01
2.64150565E-01	,	1.22358020E+01
2.65101931E-01	,	1.22738152E+01
2.66101931E-01	,	1.23137706E+01
2.67101931E-01	,	1.23537249E+01
2.68101931E-01	,	1.23936782E+01
2.68301931E-01	,	1.24016687E+01
2.68701931E-01	,	1.24176497E+01
2.68733931E-01	,	1.24189281E+01
2.68749153E-01	,	1.24195363E+01
2.68727197E-01	,	1.24177775E+01
2.68674309E-01	,	1.24138450E+01
2.68568504E-01	,	1.24059788E+01
2.68356787E-01	,	1.23902415E+01
2.67932925E-01	,	1.23587470E+01
2.67083518E-01	,	1.22956805E+01
2.65378197E-01	,	1.21692478E+01
2.67173858E-01	,	1.21551239E+01
2.79226901E-01	,	1.25423338E+01
2.87011986E-01	,	1.26327097E+01
2.83609756E-01	,	1.21261825E+01
2.68468888E-01	,	1.08715835E+01
3.05318150E-01	,	1.14566055E+01
3.05518150E-01	,	1.14631465E+01
3.05993833E-01	,	1.14787036E+01
3.06945198E-01	,	1.15098172E+01
3.07945198E-01	,	1.15425206E+01
3.08945198E-01	,	1.15752231E+01
3.09145198E-01	,	1.15817635E+01
3.09545198E-01	,	1.15948443E+01
3.09577198E-01	,	1.15958907E+01
3.09653308E-01	,	1.15983796E+01
3.09625262E-01	,	1.15966832E+01
3.09562173E-01	,	1.15930284E+01
3.09435961E-01	,	1.15857175E+01
3.09183393E-01	,	1.15710903E+01
3.08677692E-01	,	1.15418148E+01
3.07664065E-01	,	1.14831805E+01
3.05628218E-01	,	1.13655912E+01
3.07688159E-01	,	1.13584336E+01
3.21350925E-01	,	1.17228732E+01
3.30044654E-01	,	1.18146972E+01
3.25580553E-01	,	1.13446336E+01
3.07084216E-01	,	1.01711920E+01
3.47813506E-01	,	1.07271171E+01
3.48013506E-01	,	1.07325378E+01
3.48489189E-01	,	1.07454304E+01
3.49440555E-01	,	1.07712152E+01
3.50440555E-01	,	1.07983175E+01
3.51440555E-01	,	1.08254191E+01
3.52440555E-01	,	1.08525201E+01
3.52640555E-01	,	1.08579403E+01
3.52735691E-01	,	1.08605185E+01
3.52780946E-01	,	1.08617449E+01
3.52769910E-01	,	1.08608382E+01
3.52695964E-01	,	1.08574277E+01
3.52548027E-01	,	1.08506054E+01
3.52251972E-01	,	1.08369551E+01
3.51659142E-01	,	1.08096324E+01
3.50470654E-01	,	1.07549001E+01
3.48082770E-01	,	1.06451007E+01
3.50387723E-01	,	1.06420453E+01
3.65764197E-01	,	1.09861876E+01
3.75401190E-01	,	1.10776839E+01
3.69795006E-01	,	1.06394767E+01
3.47725846E-01	,	9.53881308E+00
3.92434136E-01	,	1.00648436E+01
3.92634136E-01	,	1.00693823E+01
3.93109819E-01	,	1.00801772E+01
3.94061185E-01	,	1.01017667E+01
3.95061185E-01	,	1.01244594E+01
3.96061185E-01	,	1.01471516E+01
3.97061185E-01	,	1.01698433E+01
3.98061185E-01	,	1.01925345E+01
3.98101185E-01	,	1.01934421E+01
3.98120212E-01	,	1.01938739E+01
3.98084326E-01	,	1.01924526E+01
3.97998834E-01	,	1.01892589E+01
3.97827793E-01	,	1.01828700E+01
3.97485489E-01	,	1.01700865E+01
3.96799998E-01	,	1.01444969E+01
3.95425550E-01	,	1.00932290E+01
3.92663294E-01	,	9.99035228E+00
3.95255802E-01	,	9.99111648E+00
4.12375953E-01	,	1.03149461E+01
4.22982376E-01	,	1.04046626E+01
4.16160661E-01	,	9.99476931E+00
3.90344761E-01	,	8.96093890E+00
4.39175260E-01	,	9.45798029E+00
4.39375260E-01	,	9.46181320E+00
4.39850943E-01	,	9.47092936E+00
4.40802309E-01	,	9.48916144E+00
4.41802309E-01	,	9.50832516E+00
4.42802309E-01	,	9.52748851E+00
4.43802309E-01	,	9.54665147E+00
4.44802309E-01	,	9.56581406E+00
4.45002309E-01	,	9.56964655E+00
4.45477992E-01	,	9.57876169E+00
4.45516046E-01	,	9.57949090E+00
4.45534148E-01	,	9.57983777E+00
4.45515730E-01	,	9.57899284E+00
4.45417962E-01	,	9.57599290E+00
4.45222359E-01	,	9.56999160E+00
4.44830889E-01	,	9.55798330E+00
4.44046903E-01	,	9.53394420E+00
4.42474819E-01	,	9.48577776E+00
4.39314810E-01	,	9.38910527E+00
4.42159076E-01	,	9.39162081E+00
4.61125178E-01	,	9.69709580E+00
4.72724343E-01	,	9.78399299E+00
4.64607593E-01	,	9.39938359E+00
4.34873552E-01	,	8.42717124E+00
4.34202368E-01	,	8.30215534E+00
4.44480810E-01	,	8.31001625E+00
4.85240721E-01	,	8.76210113E+00
5.16077994E-01	,	8.98128988E+00
5.16277994E-01	,	8.98445449E+00
5.16753677E-01	,	8.99198126E+00
5.17753677E-01	,	9.00780431E+00
5.18753677E-01	,	9.02362735E+00
5.19753677E-01	,	9.03945036E+00


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/modeIprop_shell6DofsBF_2.0mm_15x1.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.08954686E+00
2.00000000E-03	,	2.17909372E+00
3.00000000E-03	,	3.26864058E+00
4.00000000E-03	,	4.35818744E+00
5.00000000E-03	,	5.44773431E+00
6.00000000E-03	,	6.53728117E+00
7.00000000E-03	,	7.62682803E+00
8.00000000E-03	,	8.71637489E+00
9.00000000E-03	,	9.80592175E+00
1.00000000E-02	,	1.08954686E+01
1.10000000E-02	,	1.19850155E+01
1.20000000E-02	,	1.30745623E+01
1.30000000E-02	,	1.41641092E+01
1.40000000E-02	,	1.52536561E+01
1.50000000E-02	,	1.63432029E+01
1.60000000E-02	,	1.74327498E+01
1.70000000E-02	,	1.85222966E+01
1.80000000E-02	,	1.96118435E+01
1.90000000E-02	,	2.07013904E+01
2.00000000E-02	,	2.17909372E+01
2.10000000E-02	,	2.28804841E+01
2.20000000E-02	,	2.39700309E+01
2.30000000E-02	,	2.50595778E+01
2.40000000E-02	,	2.61491247E+01
2.50000000E-02	,	2.72386715E+01
2.60000000E-02	,	2.83095693E+01
2.70000000E-02	,	2.93494998E+01
2.80000000E-02	,	3.03052231E+01
2.90000000E-02	,	3.12452810E+01
3.00000000E-02	,	3.19305559E+01
3.10000000E-02	,	3.25990453E+01
3.12000000E-02	,	3.24194910E+01
3.16000000E-02	,	3.21248575E+01
3.22727171E-02	,	3.13643948E+01
3.32240828E-02	,	3.15453974E+01
3.42240828E-02	,	3.11151456E+01
3.44240828E-02	,	3.10763444E+01
3.48240828E-02	,	3.10247827E+01
3.56240828E-02	,	3.12850975E+01
3.66240828E-02	,	3.08278511E+01
3.76240828E-02	,	3.14605013E+01
3.78240828E-02	,	3.12481349E+01
3.81604414E-02	,	3.08305151E+01
3.82949848E-02	,	3.06634472E+01
3.85640717E-02	,	3.06535397E+01
3.90166200E-02	,	3.09230677E+01
3.99217167E-02	,	3.06828013E+01
4.09217167E-02	,	3.06379874E+01
4.19217167E-02	,	2.94729839E+01
4.21217167E-02	,	2.93762321E+01
4.25217167E-02	,	2.91784865E+01
4.25537167E-02	,	2.91624373E+01
4.25665167E-02	,	2.91560091E+01
4.25516459E-02	,	2.91306278E+01
4.25216495E-02	,	2.90796908E+01
4.24615969E-02	,	2.89777756E+01
4.23412556E-02	,	2.87737844E+01
4.20996549E-02	,	2.83651780E+01
4.28529204E-02	,	2.83810504E+01
4.26727571E-02	,	2.74494115E+01
4.28517282E-02	,	2.64108932E+01
4.35108741E-02	,	2.51924634E+01
4.59956844E-02	,	2.43683086E+01
5.20236148E-02	,	2.45346191E+01
5.95753130E-02	,	2.43109065E+01
6.37237135E-02	,	2.04448560E+01
8.35935765E-02	,	1.80795335E+01
8.37935765E-02	,	1.80751233E+01
8.41935765E-02	,	1.80662481E+01
8.43535765E-02	,	1.80754079E+01
8.46226634E-02	,	1.81115544E+01
8.51608371E-02	,	1.81838452E+01
8.53608371E-02	,	1.82107097E+01
8.53768371E-02	,	1.82128588E+01
8.54148917E-02	,	1.82179704E+01
8.54246611E-02	,	1.82170491E+01
8.54177357E-02	,	1.82095628E+01
8.54012620E-02	,	1.81917569E+01
8.53683092E-02	,	1.81561439E+01
8.53023803E-02	,	1.80849131E+01
8.51704356E-02	,	1.79424329E+01
8.63097045E-02	,	1.79530690E+01
8.88630697E-02	,	1.81035304E+01
9.37110074E-02	,	1.84693786E+01
1.00255781E-01	,	1.87676516E+01
1.08671639E-01	,	1.90322554E+01
1.09877406E-01	,	1.75332036E+01
1.16450685E-01	,	1.61900245E+01
1.38366046E-01	,	1.60449371E+01
1.66785929E-01	,	1.55413736E+01
1.66985929E-01	,	1.55576190E+01
1.67461612E-01	,	1.55962576E+01
1.68412978E-01	,	1.56735345E+01
1.69412978E-01	,	1.57547617E+01
1.70412978E-01	,	1.58359887E+01
1.71412978E-01	,	1.59172155E+01
1.71612978E-01	,	1.59334608E+01
1.71708114E-01	,	1.59411884E+01
1.71753369E-01	,	1.59448643E+01
1.71774896E-01	,	1.59466129E+01
1.71785136E-01	,	1.59474446E+01
1.71800256E-01	,	1.59476841E+01
1.71791086E-01	,	1.59445045E+01
1.71769275E-01	,	1.59369422E+01
1.71725649E-01	,	1.59218173E+01
1.71638385E-01	,	1.58915664E+01
1.71463814E-01	,	1.58310605E+01
1.71114504E-01	,	1.57100332E+01
1.72510435E-01	,	1.56602795E+01
1.73219448E-01	,	1.54278492E+01
1.69917341E-01	,	1.47157343E+01
1.66147848E-01	,	1.36726055E+01
1.78690878E-01	,	1.36682739E+01
1.78890878E-01	,	1.36817976E+01
1.79366560E-01	,	1.37139625E+01
1.80317926E-01	,	1.37782918E+01
1.81317926E-01	,	1.38459090E+01
1.82317926E-01	,	1.39135256E+01
1.83317926E-01	,	1.38017368E+01
1.83517926E-01	,	1.37572853E+01
1.83917926E-01	,	1.37464698E+01
1.84590643E-01	,	1.37905268E+01
1.85590643E-01	,	1.38560171E+01
1.86590643E-01	,	1.39215064E+01
1.87590643E-01	,	1.39869948E+01
1.88590643E-01	,	1.40524822E+01
1.89590643E-01	,	1.41179686E+01
1.90590643E-01	,	1.41834543E+01
1.91590643E-01	,	1.42489390E+01
1.92590643E-01	,	1.43144229E+01
1.92790643E-01	,	1.43275196E+01
1.92870643E-01	,	1.43327583E+01
1.92908698E-01	,	1.43352502E+01
1.92926800E-01	,	1.43364356E+01
1.92969854E-01	,	1.43392549E+01
1.92969299E-01	,	1.43381773E+01
1.92964449E-01	,	1.43357441E+01
1.92954735E-01	,	1.43308765E+01
1.92935251E-01	,	1.43211373E+01
1.92896056E-01	,	1.43016421E+01
1.92816787E-01	,	1.42625865E+01
1.92654860E-01	,	1.41842245E+01
1.92400967E-01	,	1.40326515E+01
2.00986391E-01	,	1.44350526E+01
2.06217150E-01	,	1.44504694E+01
2.07381447E-01	,	1.39415390E+01
1.97526464E-01	,	1.24485934E+01
2.28651547E-01	,	1.31771737E+01
2.36679337E-01	,	1.21334563E+01
2.36719337E-01	,	1.21319509E+01
2.36735337E-01	,	1.21313489E+01
2.36767337E-01	,	1.21301450E+01
2.36780137E-01	,	1.21296635E+01
2.36766016E-01	,	1.21278028E+01
2.36666795E-01	,	1.21204457E+01
2.36468351E-01	,	1.21057315E+01
2.36071453E-01	,	1.20763025E+01
2.35277619E-01	,	1.20174426E+01
2.33689825E-01	,	1.18997163E+01
2.33379492E-01	,	1.18101654E+01
2.32013493E-01	,	1.16168444E+01
2.34522004E-01	,	1.15323454E+01
2.43560679E-01	,	1.16272476E+01
2.66172595E-01	,	1.21406317E+01
2.86420692E-01	,	1.23316399E+01
2.70934311E-01	,	1.07021458E+01
2.71134311E-01	,	1.07059494E+01
2.71534311E-01	,	1.07135554E+01
2.72334311E-01	,	1.07287624E+01
2.73334311E-01	,	1.07477622E+01
2.74334311E-01	,	1.07667523E+01
2.75334311E-01	,	1.07857332E+01
2.76334311E-01	,	1.08047053E+01
2.77334311E-01	,	1.08283692E+01
2.78334311E-01	,	1.08642627E+01
2.79334311E-01	,	1.08650205E+01
2.80334311E-01	,	1.08555837E+01
2.81334311E-01	,	1.08457033E+01
2.82334311E-01	,	1.08354072E+01
2.83334311E-01	,	1.08619048E+01
2.84334311E-01	,	1.08966739E+01
2.85334311E-01	,	1.09314426E+01
2.86334311E-01	,	1.09662109E+01
2.87334311E-01	,	1.10009790E+01
2.88334311E-01	,	1.10357468E+01
2.89334311E-01	,	1.10705142E+01
2.90334311E-01	,	1.11052813E+01
2.91334311E-01	,	1.11400482E+01
2.92334311E-01	,	1.11748147E+01
2.93334311E-01	,	1.10354170E+01
2.94334311E-01	,	1.10693255E+01
2.95334311E-01	,	1.11032335E+01
2.96334311E-01	,	1.11371410E+01
2.97334311E-01	,	1.11710480E+01
2.98334311E-01	,	1.12049546E+01
2.99334311E-01	,	1.12388607E+01
3.00334311E-01	,	1.12727664E+01
3.01334311E-01	,	1.13066717E+01
3.02334311E-01	,	1.13405765E+01
3.03334311E-01	,	1.13744809E+01
3.04334311E-01	,	1.14083849E+01
3.05334311E-01	,	1.14422885E+01
3.06334311E-01	,	1.14761918E+01
3.07334311E-01	,	1.15100946E+01
3.07534311E-01	,	1.15168751E+01
3.08009994E-01	,	1.15330019E+01
3.08048048E-01	,	1.15342921E+01
3.08138558E-01	,	1.15373606E+01
3.08155640E-01	,	1.15373511E+01
3.08139838E-01	,	1.15354614E+01
3.08108194E-01	,	1.15316806E+01
3.08044753E-01	,	1.15241132E+01
3.07917262E-01	,	1.15089556E+01
3.07659902E-01	,	1.14785515E+01
3.07136082E-01	,	1.14174038E+01
3.06629400E-01	,	1.13152178E+01
3.19505858E-01	,	1.16499738E+01
3.26763186E-01	,	1.16879698E+01
3.26226653E-01	,	1.12961087E+01
3.06574089E-01	,	1.00877063E+01
3.50220974E-01	,	1.07294674E+01
3.56190363E-01	,	9.92887912E+00
3.56230363E-01	,	9.92760693E+00
3.56246363E-01	,	9.92709833E+00
3.56278363E-01	,	9.92608132E+00
3.56094399E-01	,	9.91904748E+00
3.55683868E-01	,	9.90379301E+00
3.54862835E-01	,	9.87328496E+00
3.53220902E-01	,	9.81227251E+00
3.49937611E-01	,	9.69026360E+00
3.50844044E-01	,	9.65318410E+00
3.47515734E-01	,	9.45730478E+00
3.53340867E-01	,	9.43873307E+00
3.76962223E-01	,	9.77679580E+00
4.14594562E-01	,	1.02910407E+01
4.14794562E-01	,	1.02955960E+01
4.15270244E-01	,	1.03064304E+01
4.16221610E-01	,	1.03280991E+01
4.17221610E-01	,	1.03508754E+01
4.18221610E-01	,	1.03736516E+01
4.19221610E-01	,	1.03964277E+01
4.20221610E-01	,	1.04192037E+01
4.21221610E-01	,	1.04419796E+01
4.22221610E-01	,	1.04647554E+01
4.22421610E-01	,	1.04693106E+01
4.22516747E-01	,	1.04714774E+01
4.22562001E-01	,	1.04725081E+01
4.22669636E-01	,	1.04749595E+01
4.22679876E-01	,	1.04751928E+01


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/modeIprop_shell6DofsBF_2.0mm_17x1.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.08954686E+00
2.00000000E-03	,	2.17909372E+00
3.00000000E-03	,	3.26864058E+00
4.00000000E-03	,	4.35818744E+00
5.00000000E-03	,	5.44773431E+00
6.00000000E-03	,	6.53728117E+00
7.00000000E-03	,	7.62682803E+00
8.00000000E-03	,	8.71637489E+00
9.00000000E-03	,	9.80592175E+00
1.00000000E-02	,	1.08954686E+01
1.10000000E-02	,	1.19850155E+01
1.20000000E-02	,	1.30745623E+01
1.30000000E-02	,	1.41641092E+01
1.40000000E-02	,	1.52536561E+01
1.50000000E-02	,	1.63432029E+01
1.60000000E-02	,	1.74327498E+01
1.70000000E-02	,	1.85222966E+01
1.80000000E-02	,	1.96118435E+01
1.90000000E-02	,	2.07013904E+01
2.00000000E-02	,	2.17909372E+01
2.10000000E-02	,	2.28804841E+01
2.20000000E-02	,	2.39700309E+01
2.30000000E-02	,	2.50595778E+01
2.40000000E-02	,	2.61491247E+01
2.50000000E-02	,	2.72386715E+01
2.60000000E-02	,	2.83118487E+01
2.70000000E-02	,	2.93374279E+01
2.80000000E-02	,	3.03279225E+01
2.90000000E-02	,	3.11884046E+01
3.00000000E-02	,	3.20105871E+01
3.10000000E-02	,	3.23994625E+01
3.12000000E-02	,	3.24606305E+01
3.16000000E-02	,	3.21649628E+01
3.19601232E-02	,	3.18287054E+01
3.26687763E-02	,	3.13657669E+01
3.43849483E-02	,	3.10906503E+01
3.77436410E-02	,	3.10551445E+01
4.16680068E-02	,	2.95767251E+01
4.36110503E-02	,	2.49257168E+01
5.75307123E-02	,	2.47333848E+01
6.83829093E-02	,	2.06638602E+01
8.88737104E-02	,	1.81164661E+01
8.90737104E-02	,	1.81363406E+01
8.94737104E-02	,	1.81760894E+01
9.02737104E-02	,	1.80912454E+01
9.12737104E-02	,	1.81521603E+01
9.22737104E-02	,	1.82130098E+01
9.32737104E-02	,	1.82806749E+01
9.42737104E-02	,	1.84107923E+01
9.52737104E-02	,	1.84310922E+01
9.62737104E-02	,	1.84511052E+01
9.72737104E-02	,	1.84708567E+01
9.82737104E-02	,	1.86292516E+01
9.93403008E-02	,	1.87943721E+01
9.96821881E-02	,	1.87857151E+01
1.00364991E-01	,	1.87682178E+01
1.01726999E-01	,	1.87325505E+01
1.05874876E-01	,	1.89234131E+01
1.10444979E-01	,	1.88144129E+01
1.09073708E-01	,	1.70881877E+01
1.17789677E-01	,	1.63162546E+01
1.40779202E-01	,	1.67016570E+01
1.50566409E-01	,	1.50776476E+01
1.50766409E-01	,	1.50808894E+01
1.51166409E-01	,	1.50873404E+01
1.51966409E-01	,	1.51001113E+01
1.52966409E-01	,	1.51158433E+01
1.53966409E-01	,	1.51313364E+01
1.54966409E-01	,	1.51737523E+01
1.55966409E-01	,	1.52611771E+01
1.56966409E-01	,	1.53486012E+01
1.57966409E-01	,	1.54360247E+01
1.58966409E-01	,	1.54401674E+01
1.59966409E-01	,	1.54269097E+01
1.60966409E-01	,	1.54130892E+01
1.61166409E-01	,	1.54102620E+01
1.61566409E-01	,	1.54401557E+01
1.62239126E-01	,	1.54976464E+01
1.63239126E-01	,	1.55831065E+01
1.64239126E-01	,	1.56685661E+01
1.65239126E-01	,	1.57074445E+01
1.66239126E-01	,	1.56640036E+01
1.67239126E-01	,	1.56199089E+01
1.68239126E-01	,	1.56974453E+01
1.69403190E-01	,	1.57873063E+01
1.69640575E-01	,	1.57781099E+01
1.70115183E-01	,	1.57597021E+01
1.71063796E-01	,	1.57228307E+01
1.72585932E-01	,	1.56146126E+01
1.72754193E-01	,	1.52162284E+01
1.66735757E-01	,	1.39911985E+01
1.73848677E-01	,	1.35698151E+01
2.06696625E-01	,	1.44913592E+01
2.06633382E-01	,	1.25333263E+01
2.06833382E-01	,	1.25407441E+01
2.07233382E-01	,	1.25555789E+01
2.07393382E-01	,	1.25615126E+01
2.07713382E-01	,	1.25733794E+01
2.07841382E-01	,	1.25781259E+01
2.07892582E-01	,	1.25800245E+01
2.07898930E-01	,	1.25792090E+01
2.07846985E-01	,	1.25736668E+01
2.07743078E-01	,	1.25625814E+01
2.07535198E-01	,	1.25404066E+01
2.07155806E-01	,	1.24982545E+01
2.08284184E-01	,	1.25278079E+01
2.10534455E-01	,	1.25865245E+01
2.17011255E-01	,	1.28221057E+01
2.24809449E-01	,	1.30354696E+01
2.37772400E-01	,	1.33854898E+01
2.47347649E-01	,	1.33875072E+01
2.32375400E-01	,	1.17089435E+01
2.68693604E-01	,	1.22320139E+01
2.68893604E-01	,	1.22307146E+01
2.69293604E-01	,	1.22294151E+01
2.70093604E-01	,	1.22627799E+01
2.71093604E-01	,	1.23044856E+01
2.72093604E-01	,	1.23461911E+01
2.73093604E-01	,	1.23878965E+01
2.74093604E-01	,	1.24296015E+01
2.75093604E-01	,	1.24713064E+01
2.76093604E-01	,	1.24987132E+01
2.77093604E-01	,	1.24716996E+01
2.78093604E-01	,	1.24436557E+01
2.78293604E-01	,	1.24379320E+01
2.78693604E-01	,	1.24329965E+01
2.79366321E-01	,	1.24606724E+01
2.80366321E-01	,	1.25018128E+01
2.81366321E-01	,	1.25429531E+01
2.82366321E-01	,	1.25840933E+01
2.83366321E-01	,	1.25702520E+01
2.84366321E-01	,	1.25439405E+01
2.84566321E-01	,	1.25386336E+01
2.84966321E-01	,	1.25279785E+01
2.85766321E-01	,	1.24738483E+01
2.86766321E-01	,	1.24780157E+01
2.87766321E-01	,	1.24821744E+01
2.87966321E-01	,	1.24830051E+01
2.88046321E-01	,	1.24833373E+01
2.88078321E-01	,	1.24834702E+01
2.88093543E-01	,	1.24835334E+01
2.88055442E-01	,	1.24811882E+01
2.87956240E-01	,	1.24755012E+01
2.87720296E-01	,	1.24619753E+01
2.87159125E-01	,	1.24298050E+01
2.86036783E-01	,	1.23654644E+01
2.83792106E-01	,	1.22367837E+01
2.86005937E-01	,	1.22684556E+01
2.82794777E-01	,	1.20242659E+01
2.79939590E-01	,	1.17506208E+01
2.71866338E-01	,	1.11530867E+01
2.72879821E-01	,	1.07467423E+01
3.06489776E-01	,	1.14392887E+01
3.29326815E-01	,	1.14970064E+01
3.29366815E-01	,	1.14978128E+01
3.29461951E-01	,	1.14997308E+01
3.29507206E-01	,	1.15006431E+01
3.29466412E-01	,	1.14985522E+01
3.29380626E-01	,	1.14942237E+01
3.29176593E-01	,	1.14839290E+01
3.28768531E-01	,	1.14633396E+01
3.27952422E-01	,	1.14221614E+01
3.26320268E-01	,	1.13398072E+01
3.23056222E-01	,	1.11751079E+01
3.21333498E-01	,	1.10119357E+01
3.12680647E-01	,	1.05402730E+01
3.07501359E-01	,	1.00629926E+01
3.27052051E-01	,	1.02675116E+01
3.72115129E-01	,	1.09939406E+01
3.48191170E-01	,	9.43161244E+00
3.48391170E-01	,	9.42655909E+00
3.48791170E-01	,	9.41645152E+00
3.49591170E-01	,	9.42626251E+00
3.50591170E-01	,	9.44778955E+00
3.51591170E-01	,	9.46931643E+00
3.52591170E-01	,	9.49084315E+00
3.53591170E-01	,	9.51236972E+00
3.53791170E-01	,	9.51667502E+00
3.53886306E-01	,	9.51872297E+00
3.54112581E-01	,	9.52359385E+00
3.54134108E-01	,	9.52405725E+00
3.54144348E-01	,	9.52427768E+00
3.54168703E-01	,	9.52480195E+00
3.54180288E-01	,	9.52505134E+00
3.54157113E-01	,	9.52386340E+00
3.54110238E-01	,	9.52147343E+00
3.54016473E-01	,	9.51669305E+00
3.53828880E-01	,	9.50713059E+00
3.53453441E-01	,	9.48799891E+00
3.52701583E-01	,	9.44970918E+00
3.51689068E-01	,	9.38629021E+00
3.60064915E-01	,	9.53704308E+00
3.68706443E-01	,	9.62373473E+00
3.94199319E-01	,	1.00555929E+01
4.17929554E-01	,	1.03520083E+01
4.12634115E-01	,	9.80877322E+00
3.98573823E-01	,	8.88431297E+00
3.98773823E-01	,	8.88738003E+00
3.99173823E-01	,	8.89351375E+00
3.99973823E-01	,	8.90577962E+00
4.00973823E-01	,	8.92110907E+00
4.01973823E-01	,	8.93643537E+00
4.02973823E-01	,	8.95175860E+00
4.03973823E-01	,	8.96707881E+00
4.04973823E-01	,	8.98239608E+00
4.05173823E-01	,	8.98545919E+00
4.05573823E-01	,	8.99158505E+00
4.05605823E-01	,	8.99207511E+00
4.05681932E-01	,	8.99324064E+00
4.05633992E-01	,	8.99165624E+00
4.05531068E-01	,	8.98833127E+00
4.05325175E-01	,	8.98168033E+00
4.04913211E-01	,	8.96837449E+00
4.04088575E-01	,	8.94174718E+00
4.05461293E-01	,	8.95536369E+00
4.08157810E-01	,	8.98683110E+00
4.13505878E-01	,	9.04877586E+00
4.26223238E-01	,	9.21689594E+00
4.44865124E-01	,	9.44025632E+00
4.69108253E-01	,	9.66505292E+00
4.48369090E-01	,	8.84929946E+00
4.60872778E-01	,	8.52129851E+00
4.61072778E-01	,	8.52328190E+00
4.61472778E-01	,	8.52724689E+00
4.62272778E-01	,	8.53776496E+00
4.63272778E-01	,	8.55510717E+00
4.64272778E-01	,	8.57244930E+00
4.65272778E-01	,	8.58979137E+00
4.66272778E-01	,	8.60713338E+00
4.67272778E-01	,	8.62447531E+00
4.68272778E-01	,	8.63799766E+00
4.69272778E-01	,	8.64383527E+00
4.70272778E-01	,	8.64958868E+00
4.71272778E-01	,	8.65526022E+00
4.72272778E-01	,	8.66085220E+00
4.73272778E-01	,	8.66636692E+00
4.74272778E-01	,	8.67180663E+00
4.75272778E-01	,	8.67717356E+00
4.76272778E-01	,	8.68246991E+00
4.77272778E-01	,	8.69370909E+00
4.78272778E-01	,	8.71077690E+00
4.79272778E-01	,	8.72784463E+00
4.80272778E-01	,	8.74491228E+00
4.81272778E-01	,	8.76197985E+00
4.82272778E-01	,	8.77904733E+00
4.83272778E-01	,	8.79611473E+00
4.84272778E-01	,	8.81318206E+00
4.85272778E-01	,	8.83024931E+00
4.86272778E-01	,	8.84731647E+00


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha5/modeIprop_shell6DofsBF_2.0mm_9x1.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.08954686E+00
2.00000000E-03	,	2.17909372E+00
3.00000000E-03	,	3.26864058E+00
4.00000000E-03	,	4.35818744E+00
5.00000000E-03	,	5.44773431E+00
6.00000000E-03	,	6.53728117E+00
7.00000000E-03	,	7.62682803E+00
8.00000000E-03	,	8.71637489E+00
9.00000000E-03	,	9.80592175E+00
1.00000000E-02	,	1.08954686E+01
1.10000000E-02	,	1.19850155E+01
1.20000000E-02	,	1.30745623E+01
1.30000000E-02	,	1.41641092E+01
1.40000000E-02	,	1.52536561E+01
1.50000000E-02	,	1.63432029E+01
1.60000000E-02	,	1.74327498E+01
1.70000000E-02	,	1.85222966E+01
1.80000000E-02	,	1.96118435E+01
1.90000000E-02	,	2.07013904E+01
2.00000000E-02	,	2.17909372E+01
2.10000000E-02	,	2.28804841E+01
2.20000000E-02	,	2.39700309E+01
2.30000000E-02	,	2.50595778E+01
2.40000000E-02	,	2.61491247E+01
2.50000000E-02	,	2.72386715E+01
2.60000000E-02	,	2.83282184E+01
2.70000000E-02	,	2.93185693E+01
2.80000000E-02	,	3.03047718E+01
2.90000000E-02	,	3.12909471E+01
3.00000000E-02	,	3.18973240E+01
3.10000000E-02	,	3.22932609E+01
3.20000000E-02	,	3.26854966E+01
3.20400000E-02	,	3.27011172E+01
3.21200000E-02	,	3.27323467E+01
3.21215745E-02	,	3.26836555E+01
3.21120987E-02	,	3.25734274E+01
3.20929759E-02	,	3.23527976E+01
3.20540513E-02	,	3.19108535E+01
3.19735751E-02	,	3.10243499E+01
3.45928401E-02	,	3.19490217E+01
3.59403037E-02	,	3.10800863E+01
3.97962178E-02	,	3.09934928E+01
4.31484565E-02	,	2.84081682E+01
4.79402801E-02	,	2.47855723E+01
6.10110120E-02	,	2.29165410E+01
7.83972948E-02	,	2.13859339E+01
7.85972948E-02	,	2.13971961E+01
7.89972948E-02	,	2.14197213E+01
7.97972948E-02	,	2.14647310E+01
8.07972948E-02	,	2.12171224E+01
8.17972948E-02	,	2.12869360E+01
8.27972948E-02	,	2.13566773E+01
8.37972948E-02	,	2.14263549E+01
8.39972948E-02	,	2.14402835E+01
8.43972948E-02	,	2.14681341E+01
8.45572948E-02	,	2.14792720E+01
8.46212948E-02	,	2.14837267E+01
8.46468948E-02	,	2.14855086E+01
8.46148281E-02	,	2.14726532E+01
8.45427676E-02	,	2.14449308E+01
8.43986368E-02	,	2.13894835E+01
8.41103364E-02	,	2.12785789E+01
8.35335819E-02	,	2.10567310E+01
8.23794689E-02	,	2.06128830E+01
8.28274953E-02	,	2.04148527E+01
8.45042143E-02	,	2.03093597E+01
8.37477477E-02	,	1.92724161E+01
8.51866959E-02	,	1.81523982E+01
9.91487013E-02	,	1.87282387E+01
1.10228231E-01	,	1.79057272E+01
1.26137967E-01	,	1.67816552E+01
1.26337967E-01	,	1.67939530E+01
1.26417967E-01	,	1.67988718E+01
1.26577967E-01	,	1.68145365E+01
1.26897967E-01	,	1.68570451E+01
1.27659060E-01	,	1.69084944E+01
1.28659060E-01	,	1.69453502E+01
1.29659060E-01	,	1.69820603E+01
1.30659060E-01	,	1.70186362E+01
1.31659060E-01	,	1.70550882E+01
1.32659060E-01	,	1.70914253E+01
1.33659060E-01	,	1.71276559E+01
1.34659060E-01	,	1.71637874E+01
1.35659060E-01	,	1.71998266E+01
1.36659060E-01	,	1.71038029E+01
1.37659060E-01	,	1.71456322E+01
1.38659060E-01	,	1.71874615E+01
1.39659060E-01	,	1.72292908E+01
1.40659060E-01	,	1.72711200E+01
1.41659060E-01	,	1.73129493E+01
1.41859060E-01	,	1.73213151E+01
1.42334743E-01	,	1.73412126E+01
1.41404172E-01	,	1.71897806E+01
1.39826769E-01	,	1.69335987E+01
1.36671436E-01	,	1.64211712E+01
1.42204216E-01	,	1.68193149E+01
1.36420495E-01	,	1.57042810E+01
1.35141646E-01	,	1.49217556E+01
1.41443191E-01	,	1.47105810E+01
1.64005614E-01	,	1.55997814E+01
1.68930495E-01	,	1.42907296E+01
1.98864267E-01	,	1.43825155E+01
1.99064267E-01	,	1.43874900E+01
1.99464267E-01	,	1.43974291E+01
2.00264267E-01	,	1.44172687E+01
2.01264267E-01	,	1.44419987E+01
2.02264267E-01	,	1.44666558E+01
2.02464267E-01	,	1.44715789E+01
2.02864267E-01	,	1.44814170E+01
2.03664267E-01	,	1.44324945E+01
2.04664267E-01	,	1.44601741E+01
2.05664267E-01	,	1.44878472E+01
2.06664267E-01	,	1.45155144E+01
2.07664267E-01	,	1.45431760E+01
2.08664267E-01	,	1.45708324E+01
2.09664267E-01	,	1.45984839E+01
2.10664267E-01	,	1.46261309E+01
2.10864267E-01	,	1.46316598E+01
2.11264267E-01	,	1.46427171E+01
2.11424267E-01	,	1.46471398E+01
2.11488267E-01	,	1.46489089E+01
2.11518711E-01	,	1.46497504E+01
2.11591119E-01	,	1.46517518E+01
2.11472261E-01	,	1.46405090E+01
2.11121128E-01	,	1.46101712E+01
2.10418861E-01	,	1.45494956E+01
2.09014321E-01	,	1.44281442E+01
2.06205224E-01	,	1.41854400E+01
2.03566050E-01	,	1.39049667E+01
2.10871282E-01	,	1.42354498E+01
2.00758582E-01	,	1.32791753E+01
1.97180517E-01	,	1.25592074E+01
2.11610863E-01	,	1.27824457E+01
2.40311557E-01	,	1.34255936E+01
2.40351557E-01	,	1.34264200E+01
2.40370585E-01	,	1.34268130E+01
2.40327332E-01	,	1.34235649E+01
2.40193901E-01	,	1.34144476E+01
2.39927032E-01	,	1.33962128E+01
2.39393267E-01	,	1.33597416E+01
2.39548969E-01	,	1.33550636E+01
2.40236353E-01	,	1.33709198E+01
2.41610628E-01	,	1.34026046E+01
2.44357398E-01	,	1.34658755E+01
2.49845081E-01	,	1.35920946E+01
2.47422885E-01	,	1.31156773E+01
2.31738411E-01	,	1.16989613E+01
2.51608376E-01	,	1.18183112E+01
2.77649520E-01	,	1.16725734E+01
3.18271356E-01	,	1.16259756E+01
3.18471356E-01	,	1.16289994E+01
3.18871356E-01	,	1.16350409E+01
3.19671356E-01	,	1.16471007E+01
3.20671356E-01	,	1.16621330E+01
3.21671356E-01	,	1.16771203E+01
3.22671356E-01	,	1.16613540E+01
3.23671356E-01	,	1.16778462E+01
3.24671356E-01	,	1.16943244E+01
3.25671356E-01	,	1.17107893E+01
3.26671356E-01	,	1.17272417E+01
3.27671356E-01	,	1.17436823E+01
3.28671356E-01	,	1.17601115E+01
3.29671356E-01	,	1.17765301E+01
3.30671356E-01	,	1.17929386E+01
3.31671356E-01	,	1.18093375E+01
3.32671356E-01	,	1.18257272E+01
3.33671356E-01	,	1.18421082E+01
3.33871356E-01	,	1.18453834E+01
3.34271356E-01	,	1.18519329E+01
3.34431356E-01	,	1.18545523E+01
3.34495356E-01	,	1.18556000E+01
3.34525800E-01	,	1.18560984E+01
3.34598207E-01	,	1.18572837E+01
3.34632651E-01	,	1.18578475E+01
3.34558587E-01	,	1.18545663E+01
3.34356466E-01	,	1.18460907E+01
3.33875734E-01	,	1.18259322E+01
3.32914267E-01	,	1.17856149E+01
3.30991311E-01	,	1.17049797E+01
3.27145316E-01	,	1.15437062E+01
3.19452999E-01	,	1.12211479E+01
3.31060713E-01	,	1.15241678E+01
3.17614618E-01	,	1.08861787E+01
3.08137451E-01	,	1.03108555E+01
3.06540763E-01	,	9.89227822E+00
3.43656892E-01	,	1.05709522E+01
3.77383465E-01	,	1.08296754E+01
3.71601670E-01	,	9.66091039E+00
3.71801670E-01	,	9.66413280E+00
3.72201670E-01	,	9.67057566E+00
3.73001670E-01	,	9.68345351E+00
3.74001670E-01	,	9.69953636E+00
3.75001670E-01	,	9.71560355E+00
3.76001670E-01	,	9.73165552E+00
3.77001670E-01	,	9.74769267E+00
3.78001670E-01	,	9.76371541E+00
3.79001670E-01	,	9.77972414E+00
3.80001670E-01	,	9.79571924E+00
3.81001670E-01	,	9.81170107E+00
3.82001670E-01	,	9.82767001E+00
3.83001670E-01	,	9.84362640E+00
3.84001670E-01	,	9.85957059E+00
3.85001670E-01	,	9.87550290E+00
3.86001670E-01	,	9.89142367E+00
3.87001670E-01	,	9.90733320E+00
3.88001670E-01	,	9.92323180E+00
3.89001670E-01	,	9.94573506E+00
3.90001670E-01	,	9.97130239E+00
3.91001670E-01	,	9.99686972E+00
3.92001670E-01	,	1.00224371E+01
3.93001670E-01	,	1.00480044E+01
3.94001670E-01	,	1.00614686E+01
3.95001670E-01	,	1.00732996E+01
3.96001670E-01	,	1.00850716E+01
3.97001670E-01	,	1.00967868E+01
3.98001670E-01	,	1.01084472E+01
3.99001670E-01	,	1.01200548E+01
4.00001670E-01	,	1.01316115E+01
4.01001670E-01	,	1.01431193E+01
4.02001670E-01	,	1.01545800E+01
4.03001670E-01	,	1.01659952E+01
4.04001670E-01	,	1.01773668E+01
4.05001670E-01	,	1.01886962E+01
4.06001670E-01	,	1.01999852E+01
4.07001670E-01	,	1.02112352E+01
4.08001670E-01	,	1.02224476E+01
4.09001670E-01	,	1.02336240E+01
4.10001670E-01	,	1.02447656E+01
4.11001670E-01	,	1.02558738E+01
4.12001670E-01	,	1.02669498E+01
4.13001670E-01	,	1.02779948E+01
4.14001670E-01	,	1.02700221E+01
4.15001670E-01	,	1.02821312E+01
4.16001670E-01	,	1.02942276E+01
4.17001670E-01	,	1.03063118E+01
4.18001670E-01	,	1.03183844E+01
4.19001670E-01	,	1.03304458E+01
4.20001670E-01	,	1.03424967E+01
4.21001670E-01	,	1.03545373E+01
4.22001670E-01	,	1.03665683E+01
4.23001670E-01	,	1.03785899E+01
4.24001670E-01	,	1.03906027E+01
4.25001670E-01	,	1.04026069E+01
4.26001670E-01	,	1.04146029E+01
4.27001670E-01	,	1.04265911E+01
4.28001670E-01	,	1.04385718E+01
4.28201670E-01	,	1.04409670E+01
4.28281670E-01	,	1.04419251E+01
4.28319725E-01	,	1.04423808E+01


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha50/modeIprop_shell6DofsBF_0.5mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	9.38749378E-01
2.00000000E-03	,	1.87749873E+00
3.00000000E-03	,	2.81624808E+00
4.00000000E-03	,	3.75499742E+00
5.00000000E-03	,	4.69374677E+00
6.00000000E-03	,	5.63249612E+00
7.00000000E-03	,	6.57124547E+00
8.00000000E-03	,	7.50999482E+00
9.00000000E-03	,	8.44874417E+00
1.00000000E-02	,	9.38616431E+00
1.10000000E-02	,	1.03170985E+01
1.20000000E-02	,	1.12415998E+01
1.30000000E-02	,	1.21595943E+01
1.40000000E-02	,	1.30699358E+01
1.50000000E-02	,	1.39730987E+01
1.60000000E-02	,	1.48762487E+01
1.70000000E-02	,	1.57624647E+01
1.80000000E-02	,	1.66484298E+01
1.90000000E-02	,	1.75343844E+01
2.00000000E-02	,	1.84062213E+01
2.10000000E-02	,	1.92741618E+01
2.20000000E-02	,	2.01420994E+01
2.30000000E-02	,	2.10089726E+01
2.40000000E-02	,	2.18585703E+01
2.50000000E-02	,	2.27081634E+01
2.60000000E-02	,	2.35577534E+01
2.70000000E-02	,	2.44019650E+01
2.80000000E-02	,	2.52323007E+01
2.90000000E-02	,	2.60625969E+01
3.00000000E-02	,	2.68922860E+01
3.10000000E-02	,	2.77016558E+01
3.20000000E-02	,	2.85108805E+01
3.30000000E-02	,	2.93064161E+01
3.40000000E-02	,	3.00926704E+01
3.50000000E-02	,	3.08555572E+01
3.60000000E-02	,	3.15867569E+01
3.70000000E-02	,	3.22538037E+01
3.80000000E-02	,	3.27716690E+01
3.90000000E-02	,	3.29413019E+01
4.00000000E-02	,	3.18857900E+01
4.14302259E-02	,	3.08226946E+01
4.38033041E-02	,	2.95799612E+01
4.62774851E-02	,	2.78671600E+01
5.01572618E-02	,	2.63948017E+01
5.54590451E-02	,	2.50058772E+01
6.04448871E-02	,	2.34744981E+01
6.59873782E-02	,	2.21593004E+01
7.27738582E-02	,	2.12618481E+01
8.06426751E-02	,	2.06806150E+01
8.72372048E-02	,	1.97725940E+01
9.33508683E-02	,	1.91378601E+01
9.96622982E-02	,	1.85436703E+01
1.06786719E-01	,	1.77661319E+01
1.15517655E-01	,	1.72558699E+01
1.15717655E-01	,	1.72493687E+01
1.16117655E-01	,	1.72786529E+01
1.16790373E-01	,	1.73249685E+01
1.17790373E-01	,	1.73836373E+01
1.18790373E-01	,	1.74103440E+01
1.19459943E-01	,	1.73659440E+01
1.19702317E-01	,	1.71628078E+01
1.20348972E-01	,	1.68554469E+01
1.25273332E-01	,	1.69823718E+01
1.26922282E-01	,	1.65629821E+01
1.33717944E-01	,	1.65523744E+01
1.38310033E-01	,	1.61078266E+01
1.42782490E-01	,	1.56493462E+01
1.49888834E-01	,	1.53000511E+01
1.50088834E-01	,	1.53033287E+01
1.50488834E-01	,	1.52776058E+01
1.51161552E-01	,	1.53022055E+01
1.52161552E-01	,	1.53295886E+01
1.53161552E-01	,	1.53842842E+01
1.54161552E-01	,	1.54247045E+01
1.55161552E-01	,	1.54775759E+01
1.56161552E-01	,	1.54932212E+01
1.57161552E-01	,	1.49917452E+01
1.64264852E-01	,	1.51674307E+01
1.65940970E-01	,	1.46430912E+01
1.72706088E-01	,	1.44406254E+01
1.80722625E-01	,	1.41974613E+01
1.80922625E-01	,	1.41405429E+01
1.81160466E-01	,	1.40699237E+01
1.81227738E-01	,	1.40534304E+01
1.81340875E-01	,	1.40549838E+01
1.81567149E-01	,	1.40580863E+01
1.82019697E-01	,	1.40632860E+01
1.82780790E-01	,	1.40569369E+01
1.83780790E-01	,	1.40820451E+01
1.84780790E-01	,	1.41191777E+01
1.85780790E-01	,	1.41568404E+01
1.86780790E-01	,	1.41966177E+01
1.87780790E-01	,	1.42362989E+01
1.88780790E-01	,	1.42502824E+01
1.88980790E-01	,	1.42556860E+01
1.89060790E-01	,	1.42492428E+01
1.89195333E-01	,	1.42142508E+01
1.89240588E-01	,	1.38583183E+01
1.96444743E-01	,	1.39586688E+01
1.97769900E-01	,	1.35634100E+01
2.06538652E-01	,	1.35866649E+01
2.14228644E-01	,	1.34342155E+01
2.14428644E-01	,	1.34320910E+01
2.14666486E-01	,	1.34378019E+01
2.15142169E-01	,	1.34490482E+01
2.15302169E-01	,	1.34181323E+01
2.15528443E-01	,	1.34093340E+01
2.15484447E-01	,	1.33837205E+01
2.15375241E-01	,	1.33311759E+01
2.15073924E-01	,	1.32355242E+01
2.14911759E-01	,	1.30958636E+01
2.17020291E-01	,	1.30060879E+01
2.24387259E-01	,	1.30840886E+01
2.28736568E-01	,	1.28405038E+01
2.28936568E-01	,	1.28472578E+01
2.29336568E-01	,	1.28584006E+01
2.30009285E-01	,	1.28735144E+01
2.31009285E-01	,	1.29106943E+01
2.32009285E-01	,	1.29390666E+01
2.33009285E-01	,	1.29514980E+01
2.34009285E-01	,	1.25380499E+01
2.43034718E-01	,	1.26913878E+01
2.43011978E-01	,	1.23120629E+01
2.51450417E-01	,	1.22047745E+01
2.61340773E-01	,	1.20701631E+01
2.61540773E-01	,	1.18824622E+01
2.61708952E-01	,	1.18840702E+01
2.62045310E-01	,	1.18872846E+01
2.62718028E-01	,	1.18777464E+01
2.64454699E-01	,	1.19087514E+01
2.68574306E-01	,	1.20148828E+01
2.71618756E-01	,	1.20405403E+01
2.71017082E-01	,	1.18592961E+01
2.71869223E-01	,	1.16775003E+01
2.81509102E-01	,	1.17826980E+01
2.83098248E-01	,	1.14944908E+01
2.83298248E-01	,	1.14981368E+01
2.83698248E-01	,	1.15054285E+01
2.84498248E-01	,	1.15177842E+01
2.85498248E-01	,	1.15432903E+01
2.86498248E-01	,	1.15682542E+01
2.87498248E-01	,	1.15869073E+01
2.88498248E-01	,	1.16149364E+01
2.89498248E-01	,	1.16393378E+01
2.89698248E-01	,	1.16437460E+01
2.90098248E-01	,	1.16481396E+01
2.90770965E-01	,	1.16541493E+01
2.91770965E-01	,	1.12801013E+01
3.00900739E-01	,	1.12860204E+01
3.11144929E-01	,	1.12700673E+01
3.11344929E-01	,	1.12732128E+01
3.11744929E-01	,	1.12794489E+01
3.12544929E-01	,	1.09205935E+01
3.21493080E-01	,	1.09079842E+01
3.32843034E-01	,	1.09170363E+01
3.33043034E-01	,	1.09198940E+01
3.33123034E-01	,	1.08894320E+01
3.33157261E-01	,	1.08627364E+01
3.32661477E-01	,	1.07997978E+01
3.31520173E-01	,	1.06839653E+01
3.32204392E-01	,	1.05730675E+01
3.43826684E-01	,	1.07198393E+01
3.41800302E-01	,	1.04002814E+01
3.53401378E-01	,	1.03885537E+01
3.65388107E-01	,	1.03214195E+01
3.65428107E-01	,	1.03209576E+01
3.65508107E-01	,	1.03200183E+01
3.65540107E-01	,	1.03196368E+01
3.65552907E-01	,	1.03194833E+01
3.65564916E-01	,	1.03192751E+01
3.65527181E-01	,	1.03171157E+01
3.65451541E-01	,	1.03127922E+01
3.65299603E-01	,	1.03041264E+01
3.64993268E-01	,	1.02867256E+01
3.64437415E-01	,	1.02535253E+01
3.64342415E-01	,	1.02213179E+01
3.63369475E-01	,	1.01443391E+01
3.63907912E-01	,	1.00755892E+01
3.73863451E-01	,	1.02105352E+01
3.75345553E-01	,	1.00573384E+01
3.85639712E-01	,	1.00603539E+01
3.85839712E-01	,	1.00634050E+01
3.86239712E-01	,	1.00672600E+01
3.86912430E-01	,	1.00710305E+01
3.87912430E-01	,	1.00829952E+01
3.88112430E-01	,	1.00853561E+01
3.88128430E-01	,	1.00855445E+01
3.88160430E-01	,	1.00859213E+01
3.88173230E-01	,	1.00860719E+01
3.88184420E-01	,	1.00858474E+01
3.88181318E-01	,	1.00847364E+01
3.88174750E-01	,	1.00825049E+01
3.88160219E-01	,	1.00780056E+01
3.88126073E-01	,	1.00688750E+01
3.88429470E-01	,	1.00602563E+01
3.87914826E-01	,	1.00192169E+01
3.86787029E-01	,	9.94342301E+00
3.85464938E-01	,	9.83072581E+00
3.88517207E-01	,	9.77574290E+00
3.98366641E-01	,	9.80193929E+00
4.03997251E-01	,	9.68343261E+00
4.04197251E-01	,	9.68664479E+00
4.04597251E-01	,	9.69175985E+00
4.05269968E-01	,	9.69883653E+00
4.06269968E-01	,	9.71632070E+00
4.07269968E-01	,	9.73324054E+00
4.08269968E-01	,	9.74884747E+00
4.09269968E-01	,	9.75956064E+00
4.10269968E-01	,	9.76750039E+00
4.10469968E-01	,	9.76971819E+00
4.10869968E-01	,	9.77412546E+00
4.11029968E-01	,	9.77587836E+00
4.11093968E-01	,	9.77657798E+00
4.11119568E-01	,	9.77685760E+00
4.11129808E-01	,	9.77696941E+00
4.11135956E-01	,	9.77662915E+00
4.11131512E-01	,	9.77555057E+00
4.11122239E-01	,	9.77338423E+00
4.11102218E-01	,	9.76901650E+00
4.11056803E-01	,	9.76015336E+00
4.11373492E-01	,	9.75210321E+00
4.10790556E-01	,	9.71211929E+00
4.09547837E-01	,	9.63867220E+00
4.08073694E-01	,	9.52964346E+00
4.11175132E-01	,	9.47660303E+00
4.21407484E-01	,	9.50301550E+00
4.27100678E-01	,	9.38840556E+00
4.27300678E-01	,	9.39137463E+00
4.27700678E-01	,	9.39627920E+00
4.28373396E-01	,	9.40285449E+00
4.29373396E-01	,	9.41850100E+00
4.30373396E-01	,	9.43433897E+00
4.31373396E-01	,	9.44929119E+00
4.32373396E-01	,	9.46097922E+00
4.33373396E-01	,	9.46727835E+00
4.34373396E-01	,	9.47755983E+00
4.34573396E-01	,	9.47959174E+00
4.34589396E-01	,	9.47975398E+00
4.34600477E-01	,	9.47953549E+00
4.34594638E-01	,	9.47848775E+00
4.34582553E-01	,	9.47638338E+00
4.34556823E-01	,	9.47214063E+00
4.34499678E-01	,	9.46353119E+00
4.34821465E-01	,	9.45581023E+00
4.34178558E-01	,	9.41707552E+00
4.32819949E-01	,	9.34591573E+00
4.31182531E-01	,	9.24022080E+00
4.34321533E-01	,	9.18874624E+00
4.44954681E-01	,	9.21544883E+00
4.50685685E-01	,	9.10400776E+00
4.50885685E-01	,	9.10675546E+00
4.51285685E-01	,	9.11151690E+00
4.51958402E-01	,	9.11762787E+00
4.52958402E-01	,	9.13155354E+00
4.53958402E-01	,	9.14641144E+00
4.54958402E-01	,	9.16047340E+00
4.55958402E-01	,	9.17288748E+00
4.56158402E-01	,	9.17449170E+00
4.56494761E-01	,	9.17645887E+00
4.57167478E-01	,	9.18012928E+00
4.58167478E-01	,	9.18970559E+00
4.58367478E-01	,	9.19159855E+00
4.58447478E-01	,	9.19235382E+00
4.58479478E-01	,	9.19265563E+00
4.58543478E-01	,	9.19325876E+00
4.58564381E-01	,	9.19299784E+00
4.58552881E-01	,	9.19140736E+00
4.58528851E-01	,	9.18820574E+00
4.58476962E-01	,	9.18172581E+00
4.58359872E-01	,	9.16849936E+00
4.58337969E-01	,	9.14629256E+00
4.57266378E-01	,	9.08829645E+00
4.55158186E-01	,	8.98467721E+00
4.55948495E-01	,	8.89599944E+00
4.70551362E-01	,	9.03369954E+00
4.66613707E-01	,	8.78846665E+00
4.82287458E-01	,	8.84174702E+00
4.93328507E-01	,	8.76580950E+00
4.93528507E-01	,	8.76683645E+00
4.93928507E-01	,	8.76891949E+00
4.94601224E-01	,	8.77471088E+00
4.94801224E-01	,	8.77641824E+00
4.95201224E-01	,	8.77981476E+00
4.95361224E-01	,	8.78116687E+00
4.95425224E-01	,	8.78170672E+00
4.95419773E-01	,	8.78101549E+00
4.95405374E-01	,	8.77957108E+00
4.95375584E-01	,	8.77666469E+00
4.95312306E-01	,	8.77078637E+00
4.95172791E-01	,	8.75880026E+00
4.95187260E-01	,	8.74001957E+00
4.94168742E-01	,	8.69002807E+00
4.91821384E-01	,	8.59479632E+00
4.91826688E-01	,	8.50371798E+00
5.07668005E-01	,	8.62428632E+00
5.04985439E-01	,	8.36864092E+00
5.05185439E-01	,	8.37033428E+00
5.05585439E-01	,	8.37372083E+00
5.06385439E-01	,	8.38049332E+00


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha50/modeIprop_shell6DofsBF_1.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.07418126E+00
2.00000000E-03	,	2.14836252E+00
3.00000000E-03	,	3.22254378E+00
4.00000000E-03	,	4.29672504E+00
5.00000000E-03	,	5.37090630E+00
6.00000000E-03	,	6.44508756E+00
7.00000000E-03	,	7.51926882E+00
8.00000000E-03	,	8.59345008E+00
9.00000000E-03	,	9.66763134E+00
1.00000000E-02	,	1.07379877E+01
1.10000000E-02	,	1.17951420E+01
1.20000000E-02	,	1.28444919E+01
1.30000000E-02	,	1.38716796E+01
1.40000000E-02	,	1.48988193E+01
1.50000000E-02	,	1.58917854E+01
1.60000000E-02	,	1.68805607E+01
1.70000000E-02	,	1.78692168E+01
1.80000000E-02	,	1.88106068E+01
1.90000000E-02	,	1.97492971E+01
2.00000000E-02	,	2.06877872E+01
2.10000000E-02	,	2.16099589E+01
2.20000000E-02	,	2.24896986E+01
2.30000000E-02	,	2.33692159E+01
2.40000000E-02	,	2.42485630E+01
2.50000000E-02	,	2.51277760E+01
2.60000000E-02	,	2.59405613E+01
2.70000000E-02	,	2.67530372E+01
2.80000000E-02	,	2.75654450E+01
2.90000000E-02	,	2.83778003E+01
3.00000000E-02	,	2.91374639E+01
3.10000000E-02	,	2.98694332E+01
3.20000000E-02	,	3.06013475E+01
3.30000000E-02	,	3.13274065E+01
3.40000000E-02	,	3.19513912E+01
3.50000000E-02	,	3.25744949E+01
3.60000000E-02	,	3.31040933E+01
3.70000000E-02	,	3.35481328E+01
3.80000000E-02	,	3.39063497E+01
3.90000000E-02	,	3.38901354E+01
3.90044075E-02	,	3.28412886E+01
3.81916267E-02	,	3.03867517E+01
3.84680811E-02	,	2.80500141E+01
4.55952211E-02	,	2.96572271E+01
4.44911573E-02	,	2.53374530E+01
5.38767384E-02	,	2.54626012E+01
5.93144445E-02	,	2.37219504E+01
6.39915272E-02	,	2.09362810E+01
6.41915272E-02	,	2.09756377E+01
6.45278858E-02	,	2.10358560E+01
6.50935712E-02	,	2.11003035E+01
6.60935712E-02	,	2.12485950E+01
6.70935712E-02	,	2.14417434E+01
6.80935712E-02	,	2.16482293E+01
6.90935712E-02	,	2.18313484E+01
7.00935712E-02	,	2.20313707E+01
7.10935712E-02	,	2.22398555E+01
7.20935712E-02	,	2.24229707E+01
7.30935712E-02	,	2.26041843E+01
7.40935712E-02	,	2.27851890E+01
7.50935712E-02	,	2.28125415E+01
7.55120969E-02	,	2.26109454E+01
7.46524290E-02	,	2.18037239E+01
7.22730289E-02	,	2.01734633E+01
7.51296037E-02	,	1.96045399E+01
8.74708514E-02	,	2.09661632E+01
8.37644670E-02	,	1.81792120E+01
9.65714222E-02	,	1.81549089E+01
1.14406894E-01	,	1.90759399E+01
1.10301823E-01	,	1.63386558E+01
1.10501823E-01	,	1.63551672E+01
1.10838182E-01	,	1.63890999E+01
1.11510899E-01	,	1.64569593E+01
1.12510899E-01	,	1.65268449E+01
1.13510899E-01	,	1.66065655E+01
1.14510899E-01	,	1.67055312E+01
1.15510899E-01	,	1.68044513E+01
1.16510899E-01	,	1.69127012E+01
1.17510899E-01	,	1.70232544E+01
1.18510899E-01	,	1.71208598E+01
1.19510899E-01	,	1.72230398E+01
1.20510899E-01	,	1.73251475E+01
1.21510899E-01	,	1.74341417E+01
1.22510899E-01	,	1.75458797E+01
1.23510899E-01	,	1.76437625E+01
1.24510899E-01	,	1.77391645E+01
1.25510899E-01	,	1.78433091E+01
1.26510899E-01	,	1.79443124E+01
1.27510899E-01	,	1.80419144E+01
1.28510899E-01	,	1.81204300E+01
1.29510899E-01	,	1.81454863E+01
1.29710899E-01	,	1.81506290E+01
1.30110899E-01	,	1.81604634E+01
1.30137808E-01	,	1.81611057E+01
1.30127888E-01	,	1.81566084E+01
1.30106821E-01	,	1.81474425E+01
1.30064365E-01	,	1.81290659E+01
1.29978245E-01	,	1.80921443E+01
1.29801723E-01	,	1.80177050E+01
1.29418046E-01	,	1.78645743E+01
1.27979667E-01	,	1.74975607E+01
1.24860496E-01	,	1.67845990E+01
1.21315676E-01	,	1.58142022E+01
1.28829865E-01	,	1.59388501E+01
1.41948326E-01	,	1.64234137E+01
1.40245797E-01	,	1.49976930E+01
1.40445797E-01	,	1.50078838E+01
1.40845797E-01	,	1.50282502E+01
1.41645797E-01	,	1.50833346E+01
1.42645797E-01	,	1.51584520E+01
1.43645797E-01	,	1.52335388E+01
1.44645797E-01	,	1.53118340E+01
1.45645797E-01	,	1.53948367E+01
1.46645797E-01	,	1.54779377E+01
1.47645797E-01	,	1.55542323E+01
1.48645797E-01	,	1.56313026E+01
1.49645797E-01	,	1.57086721E+01
1.50645797E-01	,	1.57868627E+01
1.51645797E-01	,	1.58707381E+01
1.52645797E-01	,	1.59545937E+01
1.53645797E-01	,	1.60328338E+01
1.54645797E-01	,	1.61056682E+01
1.55645797E-01	,	1.61784322E+01
1.56645797E-01	,	1.62616381E+01
1.57645797E-01	,	1.63385329E+01
1.58645797E-01	,	1.64144828E+01
1.59645797E-01	,	1.64829013E+01
1.60645797E-01	,	1.65316822E+01
1.61645797E-01	,	1.65548643E+01
1.61845797E-01	,	1.65589310E+01
1.61925797E-01	,	1.65605293E+01
1.62085797E-01	,	1.65636806E+01
1.62149797E-01	,	1.65649249E+01
1.62175397E-01	,	1.65654202E+01
1.62185637E-01	,	1.65656179E+01
1.62180195E-01	,	1.65638289E+01
1.62163646E-01	,	1.65596723E+01
1.62130451E-01	,	1.65513493E+01
1.62063692E-01	,	1.65346655E+01
1.61928793E-01	,	1.65011570E+01
1.61654124E-01	,	1.64336436E+01
1.61071645E-01	,	1.62952479E+01
1.59144883E-01	,	1.59666735E+01
1.54981870E-01	,	1.53215171E+01
1.50051969E-01	,	1.44412788E+01
1.57866282E-01	,	1.45109126E+01
1.74641028E-01	,	1.51355007E+01
1.69474115E-01	,	1.37015913E+01
1.69674115E-01	,	1.37134538E+01
1.70074115E-01	,	1.37318796E+01
1.70746832E-01	,	1.37594875E+01
1.71746832E-01	,	1.38046859E+01
1.72746832E-01	,	1.38632717E+01
1.73746832E-01	,	1.39218353E+01
1.74746832E-01	,	1.39803779E+01
1.75746832E-01	,	1.40415232E+01
1.76746832E-01	,	1.41056708E+01
1.77746832E-01	,	1.41698089E+01
1.78746832E-01	,	1.42349341E+01
1.79746832E-01	,	1.42929995E+01
1.80746832E-01	,	1.43532484E+01
1.81746832E-01	,	1.44134707E+01
1.82746832E-01	,	1.44736674E+01
1.83746832E-01	,	1.45380157E+01
1.84746832E-01	,	1.46028043E+01
1.85746832E-01	,	1.46675810E+01
1.86746832E-01	,	1.47288251E+01
1.87746832E-01	,	1.47858519E+01
1.88746832E-01	,	1.48428352E+01
1.89746832E-01	,	1.49048811E+01
1.90746832E-01	,	1.49689304E+01
1.91746832E-01	,	1.50282030E+01
1.92746832E-01	,	1.50874451E+01
1.93746832E-01	,	1.51429958E+01
1.94746832E-01	,	1.51913852E+01
1.95746832E-01	,	1.52220578E+01
1.96746832E-01	,	1.52394825E+01
1.96946832E-01	,	1.52427360E+01
1.97026832E-01	,	1.52440196E+01
1.96991399E-01	,	1.52363721E+01
1.96877189E-01	,	1.52177246E+01
1.96646415E-01	,	1.51802479E+01
1.96176832E-01	,	1.51046740E+01
1.94685854E-01	,	1.49110394E+01
1.92085547E-01	,	1.45782793E+01
1.85925063E-01	,	1.38829985E+01
1.80643612E-01	,	1.30929440E+01
2.05907205E-01	,	1.42391109E+01
2.02146791E-01	,	1.32644871E+01
2.25551474E-01	,	1.37708904E+01
2.25751474E-01	,	1.37810795E+01
2.26151474E-01	,	1.38014566E+01
2.26951474E-01	,	1.38422067E+01
2.27951474E-01	,	1.38902942E+01
2.28951474E-01	,	1.39374889E+01
2.29951474E-01	,	1.39842143E+01
2.30951474E-01	,	1.40276256E+01
2.31951474E-01	,	1.40660488E+01
2.32951474E-01	,	1.40912370E+01
2.33951474E-01	,	1.41112697E+01
2.34151474E-01	,	1.41140768E+01
2.34551474E-01	,	1.41195404E+01
2.34211729E-01	,	1.40804728E+01
2.33626600E-01	,	1.40139428E+01
2.32245730E-01	,	1.38682492E+01
2.28845820E-01	,	1.35588768E+01
2.21474149E-01	,	1.29405951E+01
2.12932461E-01	,	1.21260732E+01
2.30154699E-01	,	1.26428554E+01
2.30354699E-01	,	1.26521610E+01
2.30754699E-01	,	1.26707718E+01
2.31554699E-01	,	1.27052297E+01
2.32554699E-01	,	1.27479134E+01
2.33554699E-01	,	1.27909294E+01
2.34554699E-01	,	1.28339309E+01
2.35554699E-01	,	1.28769181E+01
2.36554699E-01	,	1.29216618E+01
2.37554699E-01	,	1.29675250E+01
2.38554699E-01	,	1.30133815E+01
2.39554699E-01	,	1.30592315E+01
2.40554699E-01	,	1.31050752E+01
2.41554699E-01	,	1.31470159E+01
2.42554699E-01	,	1.31880047E+01
2.43554699E-01	,	1.32289705E+01
2.44554699E-01	,	1.32728140E+01
2.45554699E-01	,	1.33184432E+01
2.46554699E-01	,	1.33635133E+01
2.47554699E-01	,	1.34059231E+01
2.48554699E-01	,	1.34483171E+01
2.49554699E-01	,	1.34898478E+01
2.50554699E-01	,	1.35285256E+01
2.51554699E-01	,	1.35623535E+01
2.52554699E-01	,	1.35859563E+01
2.53554699E-01	,	1.36056577E+01
2.53754699E-01	,	1.36082644E+01
2.54154699E-01	,	1.36133424E+01
2.54186699E-01	,	1.36137414E+01
2.54250699E-01	,	1.36145365E+01
2.54238311E-01	,	1.36112412E+01
2.54120138E-01	,	1.35996503E+01
2.53882336E-01	,	1.35763907E+01
2.53401572E-01	,	1.35295955E+01
2.52423512E-01	,	1.34351225E+01
2.49679784E-01	,	1.32177535E+01
2.44554618E-01	,	1.28251437E+01
2.35264285E-01	,	1.21296732E+01
2.32320563E-01	,	1.16138225E+01
2.72655194E-01	,	1.31087613E+01
2.51718819E-01	,	1.15738423E+01
2.82106654E-01	,	1.22904924E+01
2.82306654E-01	,	1.22971974E+01
2.82706654E-01	,	1.23106055E+01
2.83506654E-01	,	1.23374143E+01
2.84506654E-01	,	1.23742954E+01
2.85506654E-01	,	1.24113448E+01
2.86506654E-01	,	1.24483894E+01
2.87506654E-01	,	1.24832376E+01
2.88506654E-01	,	1.25178450E+01
2.89506654E-01	,	1.25524416E+01
2.90506654E-01	,	1.25858457E+01
2.91506654E-01	,	1.26171740E+01
2.92506654E-01	,	1.26450123E+01
2.93506654E-01	,	1.26641328E+01
2.94506654E-01	,	1.26855895E+01
2.95506654E-01	,	1.26966450E+01
2.95546654E-01	,	1.26970698E+01
2.95562654E-01	,	1.26972394E+01
2.95594654E-01	,	1.26975781E+01
2.95561710E-01	,	1.26951270E+01
2.95494503E-01	,	1.26901682E+01
2.95359727E-01	,	1.26802350E+01
2.95088804E-01	,	1.26603098E+01
2.94542063E-01	,	1.26202493E+01
2.93432717E-01	,	1.25394487E+01
2.90461488E-01	,	1.23563150E+01
2.85452613E-01	,	1.20478166E+01
2.74971392E-01	,	1.14421544E+01
2.66761822E-01	,	1.08154459E+01
3.05133106E-01	,	1.19555636E+01
3.05333106E-01	,	1.19622764E+01
3.05733106E-01	,	1.19757014E+01
3.06533106E-01	,	1.20025497E+01
3.07533106E-01	,	1.20361065E+01
3.08533106E-01	,	1.20676910E+01
3.09533106E-01	,	1.20991115E+01
3.10533106E-01	,	1.21305230E+01
3.11533106E-01	,	1.21611515E+01
3.12533106E-01	,	1.21902051E+01
3.13533106E-01	,	1.22181641E+01
3.14533106E-01	,	1.22369292E+01
3.15533106E-01	,	1.22608599E+01
3.16533106E-01	,	1.22715523E+01
3.16733106E-01	,	1.22735870E+01
3.17133106E-01	,	1.22775700E+01
3.17165106E-01	,	1.22778840E+01
3.17145029E-01	,	1.22761820E+01
3.17074013E-01	,	1.22715835E+01
3.16931623E-01	,	1.22623725E+01
3.16645493E-01	,	1.22438983E+01
3.16068401E-01	,	1.22067631E+01
3.14898470E-01	,	1.21318845E+01
3.11847093E-01	,	1.19641995E+01
3.06873128E-01	,	1.16882429E+01
2.95603544E-01	,	1.11135176E+01
2.86107092E-01	,	1.05024813E+01
3.20246359E-01	,	1.13845287E+01
3.20446359E-01	,	1.13906516E+01
3.20846359E-01	,	1.14028971E+01
3.21646359E-01	,	1.14273865E+01
3.22646359E-01	,	1.14553362E+01
3.23646359E-01	,	1.14831171E+01
3.24646359E-01	,	1.15108864E+01
3.25646359E-01	,	1.15390111E+01
3.26646359E-01	,	1.15695111E+01
3.27646359E-01	,	1.16000076E+01
3.28646359E-01	,	1.16305007E+01
3.29646359E-01	,	1.16601453E+01
3.30646359E-01	,	1.16887589E+01
3.31646359E-01	,	1.17173648E+01
3.32646359E-01	,	1.17459631E+01
3.33646359E-01	,	1.17734799E+01
3.34646359E-01	,	1.17995778E+01
3.35646359E-01	,	1.18248002E+01
3.36646359E-01	,	1.18411292E+01
3.37646359E-01	,	1.18640007E+01
3.38646359E-01	,	1.18739268E+01
3.38846359E-01	,	1.18758196E+01
3.39246359E-01	,	1.18795280E+01
3.39278359E-01	,	1.18798205E+01
3.39342359E-01	,	1.18804038E+01
3.39280260E-01	,	1.18765723E+01
3.39130658E-01	,	1.18680201E+01
3.38830116E-01	,	1.18508688E+01
3.38224217E-01	,	1.18163978E+01
3.36996665E-01	,	1.17469054E+01
3.33310431E-01	,	1.15650064E+01
3.26466547E-01	,	1.12367309E+01
3.13263734E-01	,	1.06263740E+01
3.04948122E-01	,	1.01144894E+01
3.54014285E-01	,	1.13448849E+01
3.54214285E-01	,	1.13501070E+01
3.54614285E-01	,	1.13605506E+01
3.55414285E-01	,	1.13811662E+01
3.56414285E-01	,	1.14061430E+01
3.57414285E-01	,	1.14295483E+01
3.58414285E-01	,	1.14509313E+01
3.59414285E-01	,	1.14659886E+01
3.60414285E-01	,	1.14874781E+01
3.61414285E-01	,	1.14966521E+01
3.61614285E-01	,	1.14984062E+01
3.62014285E-01	,	1.15018464E+01
3.62046285E-01	,	1.15021179E+01
3.62110285E-01	,	1.15026595E+01
3.62036116E-01	,	1.14988120E+01
3.61879382E-01	,	1.14908503E+01
3.61564600E-01	,	1.14748851E+01
3.60930292E-01	,	1.14428043E+01
3.59646068E-01	,	1.13781479E+01
3.55867775E-01	,	1.12105591E+01
3.49171171E-01	,	1.09179263E+01
3.35280353E-01	,	1.03435898E+01
3.24802605E-01	,	9.77514527E+00
3.29337055E-01	,	9.84002217E+00
3.47139906E-01	,	1.02531983E+01
3.82278188E-01	,	1.11015915E+01
3.72542010E-01	,	1.06142512E+01
3.45843403E-01	,	9.55666606E+00
3.46043403E-01	,	9.55603431E+00
3.46123403E-01	,	9.55577962E+00
3.46283403E-01	,	9.55526697E+00
3.46296203E-01	,	9.55522579E+00
3.46326647E-01	,	9.55512769E+00
3.46304990E-01	,	9.55359213E+00
3.46250463E-01	,	9.55021171E+00
3.46141200E-01	,	9.54344505E+00
3.45921877E-01	,	9.52988980E+00
3.45480411E-01	,	9.50270161E+00
3.45444212E-01	,	9.47161524E+00
3.48939585E-01	,	9.51684205E+00
3.60411005E-01	,	9.74544350E+00
3.91462039E-01	,	1.04478508E+01
4.05642410E-01	,	1.06476670E+01
3.75016720E-01	,	9.59996181E+00
3.89149299E-01	,	9.58877387E+00
3.89349299E-01	,	9.59302162E+00
3.89749299E-01	,	9.60151694E+00
3.90549299E-01	,	9.61850682E+00
3.91549299E-01	,	9.63974277E+00
3.92549299E-01	,	9.66108798E+00
3.93549299E-01	,	9.68272892E+00
3.94549299E-01	,	9.70436877E+00
3.95549299E-01	,	9.72530958E+00
3.96549299E-01	,	9.74557956E+00
3.97549299E-01	,	9.76595518E+00
3.98549299E-01	,	9.78632651E+00
3.99549299E-01	,	9.80669366E+00
4.00549299E-01	,	9.82705669E+00
4.01549299E-01	,	9.84741569E+00
4.02549299E-01	,	9.86777073E+00
4.03549299E-01	,	9.88910104E+00
4.04549299E-01	,	9.91051694E+00
4.05549299E-01	,	9.93193103E+00
4.06549299E-01	,	9.95334332E+00
4.07549299E-01	,	9.97475386E+00
4.08549299E-01	,	9.99616266E+00
4.09549299E-01	,	1.00175698E+01
4.10549299E-01	,	1.00389752E+01
4.11549299E-01	,	1.00603789E+01
4.12549299E-01	,	1.00801723E+01
4.13549299E-01	,	1.00997943E+01
4.14549299E-01	,	1.01194098E+01
4.15549299E-01	,	1.01390191E+01
4.16549299E-01	,	1.01593138E+01
4.17549299E-01	,	1.01806511E+01
4.18549299E-01	,	1.02019866E+01
4.19549299E-01	,	1.02233203E+01
4.20549299E-01	,	1.02446522E+01
4.21549299E-01	,	1.02655598E+01
4.22549299E-01	,	1.02857087E+01
4.23549299E-01	,	1.03058535E+01
4.24549299E-01	,	1.03259941E+01
4.25549299E-01	,	1.03461306E+01
4.26549299E-01	,	1.03655849E+01
4.27549299E-01	,	1.03844925E+01
4.28549299E-01	,	1.04026768E+01
4.29549299E-01	,	1.04189852E+01
4.30549299E-01	,	1.04309833E+01
4.31549299E-01	,	1.04489268E+01
4.32549299E-01	,	1.04589265E+01
4.33549299E-01	,	1.04660167E+01
4.33749299E-01	,	1.04673852E+01
4.33765299E-01	,	1.04674941E+01
4.33797299E-01	,	1.04677115E+01
4.33810099E-01	,	1.04677983E+01
4.33815241E-01	,	1.04674614E+01
4.33741959E-01	,	1.04647711E+01
4.33595165E-01	,	1.04593850E+01
4.33300701E-01	,	1.04485917E+01
4.32708534E-01	,	1.04269271E+01
4.31513076E-01	,	1.03833297E+01
4.28964930E-01	,	1.02923516E+01
4.22565913E-01	,	1.00886336E+01
4.08818442E-01	,	9.67474064E+00
3.91214985E-01	,	9.10921750E+00
4.05173346E-01	,	9.17248130E+00
4.05373346E-01	,	9.17615129E+00
4.05773346E-01	,	9.18349084E+00
4.06573346E-01	,	9.19816826E+00
4.07573346E-01	,	9.21651196E+00
4.08573346E-01	,	9.23485231E+00
4.09573346E-01	,	9.25416958E+00
4.10573346E-01	,	9.27370148E+00
4.11573346E-01	,	9.29323194E+00
4.12573346E-01	,	9.31276099E+00
4.13573346E-01	,	9.33228867E+00
4.14573346E-01	,	9.35181500E+00
4.15573346E-01	,	9.37157207E+00
4.16573346E-01	,	9.39146288E+00
4.17573346E-01	,	9.41135275E+00
4.18573346E-01	,	9.43038044E+00
4.19573346E-01	,	9.44913155E+00
4.20573346E-01	,	9.46788527E+00
4.21573346E-01	,	9.48663529E+00
4.22573346E-01	,	9.50538165E+00
4.23573346E-01	,	9.52412443E+00
4.24573346E-01	,	9.54286370E+00
4.25573346E-01	,	9.56159951E+00
4.26573346E-01	,	9.58100147E+00
4.27573346E-01	,	9.60069173E+00
4.28573346E-01	,	9.62038041E+00
4.29573346E-01	,	9.64006753E+00
4.30573346E-01	,	9.65975312E+00
4.31573346E-01	,	9.67943720E+00
4.32573346E-01	,	9.69911979E+00
4.33573346E-01	,	9.71880091E+00
4.34573346E-01	,	9.73848058E+00
4.35573346E-01	,	9.75797706E+00
4.36573346E-01	,	9.77605683E+00
4.37573346E-01	,	9.79413093E+00
4.38573346E-01	,	9.81219948E+00
4.39573346E-01	,	9.83026256E+00
4.40573346E-01	,	9.84897603E+00
4.41573346E-01	,	9.86859561E+00
4.42573346E-01	,	9.88821358E+00
4.43573346E-01	,	9.90782998E+00
4.44573346E-01	,	9.92744483E+00
4.45573346E-01	,	9.94703210E+00
4.46573346E-01	,	9.96558337E+00
4.47573346E-01	,	9.98413094E+00
4.48573346E-01	,	1.00026749E+01
4.49573346E-01	,	1.00212153E+01
4.50573346E-01	,	1.00395553E+01
4.51573346E-01	,	1.00573675E+01
4.52573346E-01	,	1.00744440E+01
4.53573346E-01	,	1.00912149E+01
4.54573346E-01	,	1.01049611E+01
4.55573346E-01	,	1.01162029E+01
4.56573346E-01	,	1.01339156E+01
4.57573346E-01	,	1.01421810E+01
4.58573346E-01	,	1.01487511E+01
4.58773346E-01	,	1.01500210E+01
4.58789346E-01	,	1.01501220E+01
4.58821346E-01	,	1.01503238E+01
4.58834146E-01	,	1.01504045E+01
4.58799435E-01	,	1.01492007E+01
4.58720721E-01	,	1.01465876E+01
4.58563053E-01	,	1.01413561E+01
4.58246794E-01	,	1.01308727E+01
4.57610870E-01	,	1.01098307E+01
4.56327322E-01	,	1.00674880E+01
4.53560395E-01	,	9.97839406E+00
4.46764692E-01	,	9.78142547E+00
4.32123395E-01	,	9.37983459E+00
4.13336408E-01	,	8.83113431E+00
4.27904932E-01	,	8.89465784E+00
4.28104932E-01	,	8.89804254E+00
4.28504932E-01	,	8.90481156E+00
4.29304932E-01	,	8.91834813E+00
4.30304932E-01	,	8.93526614E+00
4.31304932E-01	,	8.95218124E+00
4.32304932E-01	,	8.96987037E+00
4.33304932E-01	,	8.98786266E+00
4.34304932E-01	,	9.00585369E+00
4.35304932E-01	,	9.02384349E+00
4.36304932E-01	,	9.04183209E+00
4.37304932E-01	,	9.05981951E+00
4.38304932E-01	,	9.07787421E+00
4.39304932E-01	,	9.09619053E+00
4.40304932E-01	,	9.11450602E+00
4.41304932E-01	,	9.13282069E+00
4.42304932E-01	,	9.15000776E+00
4.43304932E-01	,	9.16730025E+00
4.44304932E-01	,	9.18458945E+00
4.45304932E-01	,	9.20187544E+00
4.46304932E-01	,	9.21915825E+00
4.47304932E-01	,	9.23643795E+00
4.48304932E-01	,	9.25371460E+00
4.49304932E-01	,	9.27098824E+00
4.50304932E-01	,	9.28884961E+00
4.51304932E-01	,	9.30698541E+00
4.52304932E-01	,	9.32511983E+00
4.53304932E-01	,	9.34325290E+00
4.54304932E-01	,	9.36138463E+00
4.55304932E-01	,	9.37951505E+00
4.56304932E-01	,	9.39764417E+00
4.57304932E-01	,	9.41577202E+00
4.58304932E-01	,	9.43389860E+00
4.59304932E-01	,	9.45202393E+00
4.60304932E-01	,	9.46940206E+00
4.61304932E-01	,	9.48608078E+00
4.62304932E-01	,	9.50275460E+00
4.63304932E-01	,	9.51942360E+00
4.64304932E-01	,	9.53608787E+00
4.65304932E-01	,	9.55364202E+00
4.66304932E-01	,	9.57171397E+00
4.67304932E-01	,	9.58978454E+00
4.68304932E-01	,	9.60785374E+00
4.69304932E-01	,	9.62592160E+00
4.70304932E-01	,	9.64398813E+00
4.71304932E-01	,	9.66121314E+00
4.72304932E-01	,	9.67831759E+00
4.73304932E-01	,	9.69541888E+00
4.74304932E-01	,	9.71251707E+00
4.75304932E-01	,	9.72961222E+00
4.76304932E-01	,	9.74613028E+00
4.77304932E-01	,	9.76234538E+00
4.78304932E-01	,	9.77784517E+00
4.79304932E-01	,	9.79333292E+00
4.80304932E-01	,	9.80392294E+00
4.81304932E-01	,	9.81660724E+00
4.82304932E-01	,	9.83150091E+00
4.83304932E-01	,	9.83790661E+00
4.84304932E-01	,	9.84393220E+00
4.84344932E-01	,	9.84416658E+00
4.84360932E-01	,	9.84426020E+00
4.84353556E-01	,	9.84369738E+00
4.84269311E-01	,	9.84115940E+00
4.84100567E-01	,	9.83607825E+00
4.83762099E-01	,	9.82589609E+00
4.83081556E-01	,	9.80545845E+00
4.81708075E-01	,	9.76433164E+00
4.78771551E-01	,	9.67823551E+00
4.71536700E-01	,	9.48702212E+00
4.55984987E-01	,	9.09735294E+00
4.35974077E-01	,	8.56458603E+00
4.50999724E-01	,	8.62488422E+00
4.51199724E-01	,	8.62801051E+00
4.51599724E-01	,	8.63426278E+00
4.52399724E-01	,	8.64676602E+00
4.53399724E-01	,	8.66239270E+00
4.54399724E-01	,	8.67801681E+00
4.55399724E-01	,	8.69413142E+00
4.56399724E-01	,	8.71073244E+00
4.57399724E-01	,	8.72733237E+00
4.58399724E-01	,	8.74393121E+00
4.59399724E-01	,	8.76052900E+00
4.60399724E-01	,	8.77712575E+00
4.61399724E-01	,	8.79372148E+00
4.62399724E-01	,	8.81051422E+00
4.63399724E-01	,	8.82740801E+00
4.64399724E-01	,	8.84430108E+00
4.65399724E-01	,	8.86109736E+00
4.66399724E-01	,	8.87686466E+00
4.67399724E-01	,	8.89283118E+00
4.68399724E-01	,	8.90879484E+00
4.69399724E-01	,	8.92475569E+00
4.70399724E-01	,	8.94071378E+00
4.71399724E-01	,	8.95666915E+00
4.72399724E-01	,	8.97262185E+00
4.73399724E-01	,	8.98857193E+00
4.74399724E-01	,	9.00494088E+00
4.75399724E-01	,	9.02167227E+00
4.76399724E-01	,	9.03840246E+00
4.77399724E-01	,	9.05513146E+00
4.78399724E-01	,	9.07185931E+00
4.79399724E-01	,	9.08858600E+00
4.80399724E-01	,	9.10531155E+00
4.81399724E-01	,	9.12203599E+00
4.82399724E-01	,	9.13875933E+00
4.83399724E-01	,	9.15548157E+00
4.84399724E-01	,	9.17220273E+00
4.85399724E-01	,	9.18789557E+00
4.86399724E-01	,	9.20330456E+00
4.87399724E-01	,	9.21870929E+00
4.88399724E-01	,	9.23410983E+00
4.89399724E-01	,	9.24950624E+00
4.90399724E-01	,	9.26580474E+00
4.91399724E-01	,	9.28247825E+00
4.92399724E-01	,	9.29915055E+00
4.93399724E-01	,	9.31582167E+00
4.94399724E-01	,	9.33249162E+00
4.95399724E-01	,	9.34916041E+00
4.96399724E-01	,	9.36531959E+00
4.97399724E-01	,	9.38111705E+00
4.98399724E-01	,	9.39691174E+00
4.99399724E-01	,	9.41270370E+00
5.00399724E-01	,	9.42849300E+00
5.01399724E-01	,	9.44407955E+00
5.02399724E-01	,	9.45927055E+00
5.03399724E-01	,	9.47394033E+00
5.04399724E-01	,	9.48827374E+00
5.05399724E-01	,	9.50154192E+00
5.06399724E-01	,	9.51116986E+00
5.06599724E-01	,	9.51308118E+00
5.06999724E-01	,	9.51811816E+00
5.07672441E-01	,	9.52828211E+00
5.08672441E-01	,	9.53853577E+00
5.09672441E-01	,	9.54434520E+00
5.09872441E-01	,	9.54546678E+00
5.10272441E-01	,	9.54767455E+00


==> 4.Results_data/modeI_propagation_60x50x10/Shell6DofsBF_alpha50/modeIprop_shell6DofsBF_2.0mm.txt <==
-v,   F
0.00000000E+00	,	0.00000000E+00
1.00000000E-03	,	1.31360439E+00
2.00000000E-03	,	2.62720878E+00
3.00000000E-03	,	3.94081318E+00
4.00000000E-03	,	5.25441757E+00
5.00000000E-03	,	6.56802196E+00
6.00000000E-03	,	7.88162635E+00
7.00000000E-03	,	9.19523074E+00
8.00000000E-03	,	1.05088351E+01
9.00000000E-03	,	1.18189467E+01
1.00000000E-02	,	1.31147174E+01
1.10000000E-02	,	1.43789372E+01
1.20000000E-02	,	1.56390386E+01
1.30000000E-02	,	1.68415076E+01
1.40000000E-02	,	1.80437162E+01
1.50000000E-02	,	1.92337866E+01
1.60000000E-02	,	2.03406139E+01
1.70000000E-02	,	2.14464302E+01
1.80000000E-02	,	2.25514839E+01
1.90000000E-02	,	2.36059404E+01
2.00000000E-02	,	2.45675948E+01
2.10000000E-02	,	2.55266411E+01
2.20000000E-02	,	2.64836936E+01
2.30000000E-02	,	2.74285225E+01
2.40000000E-02	,	2.81606757E+01
2.50000000E-02	,	2.88861656E+01
2.60000000E-02	,	2.96067875E+01
2.70000000E-02	,	3.03236413E+01
2.80000000E-02	,	3.07069288E+01
2.90000000E-02	,	3.09926758E+01
3.00000000E-02	,	3.12672782E+01
3.10000000E-02	,	3.09607951E+01
3.20000000E-02	,	3.08834554E+01
3.30000000E-02	,	3.11360494E+01
3.40000000E-02	,	3.11497509E+01
3.50000000E-02	,	3.13748781E+01
3.60000000E-02	,	3.18186673E+01
3.70000000E-02	,	3.18582085E+01
3.80000000E-02	,	3.21917974E+01
3.90000000E-02	,	3.24841923E+01
4.00000000E-02	,	3.26695176E+01
4.10000000E-02	,	3.27595016E+01
4.20000000E-02	,	3.27009501E+01
4.21166086E-02	,	3.17962014E+01
4.20665603E-02	,	3.00887615E+01
4.09572840E-02	,	2.69312755E+01
4.16417569E-02	,	2.39475149E+01
5.19298070E-02	,	2.50876586E+01
6.02943484E-02	,	2.45738619E+01
6.01302437E-02	,	1.98418495E+01
8.53337425E-02	,	2.25955845E+01
8.05774700E-02	,	1.74162496E+01
8.07774700E-02	,	1.73767768E+01
8.11138286E-02	,	1.73232564E+01
8.16795140E-02	,	1.72665066E+01
8.26308797E-02	,	1.73105070E+01
8.36308797E-02	,	1.73652476E+01
8.46308797E-02	,	1.74279350E+01
8.56308797E-02	,	1.75563952E+01
8.66308797E-02	,	1.76847901E+01
8.76308797E-02	,	1.78131288E+01
8.86308797E-02	,	1.78705599E+01
8.96308797E-02	,	1.79027367E+01
9.06308797E-02	,	1.80216141E+01
9.16308797E-02	,	1.81494127E+01
9.26308797E-02	,	1.82770881E+01
9.36308797E-02	,	1.84046490E+01
9.46308797E-02	,	1.85321029E+01
9.56308797E-02	,	1.86594564E+01
9.66308797E-02	,	1.87767741E+01
9.76308797E-02	,	1.88196327E+01
9.86308797E-02	,	1.89437570E+01
9.96308797E-02	,	1.90784430E+01
1.00630880E-01	,	1.92130258E+01
1.01630880E-01	,	1.93475102E+01
1.02630880E-01	,	1.94819006E+01
1.03630880E-01	,	1.96162014E+01
1.04630880E-01	,	1.97086258E+01
1.05630880E-01	,	1.97941083E+01
1.06630880E-01	,	1.98791330E+01
1.07630880E-01	,	1.99751440E+01
1.08630880E-01	,	2.01049257E+01
1.09630880E-01	,	2.02346568E+01
1.10630880E-01	,	2.03619113E+01
1.11630880E-01	,	2.04666174E+01
1.12630880E-01	,	2.05295518E+01
1.12830880E-01	,	2.05359373E+01
1.13230880E-01	,	2.05481837E+01
1.13390880E-01	,	2.05529141E+01
1.13454880E-01	,	2.05547826E+01
1.13480480E-01	,	2.05555264E+01
1.13490720E-01	,	2.05558235E+01
1.13497647E-01	,	2.05553160E+01
1.13493940E-01	,	2.05511202E+01
1.13486457E-01	,	2.05427164E+01
1.13471232E-01	,	2.05258618E+01
1.13439806E-01	,	2.04919763E+01
1.13373509E-01	,	2.04235826E+01
1.13229925E-01	,	2.02848157E+01
1.13791430E-01	,	2.01593191E+01
1.13162988E-01	,	1.96696260E+01
1.09492662E-01	,	1.83918084E+01
1.03160807E-01	,	1.62160546E+01
1.11051221E-01	,	1.57869750E+01
1.45089675E-01	,	1.84327325E+01
1.28534662E-01	,	1.43333018E+01
1.73180549E-01	,	1.66322288E+01
1.73380549E-01	,	1.66468312E+01
1.73780549E-01	,	1.66760334E+01
1.74580549E-01	,	1.67344277E+01
1.75580549E-01	,	1.68074022E+01
1.76580549E-01	,	1.68792743E+01
1.77580549E-01	,	1.69415294E+01
1.78580549E-01	,	1.70028490E+01
1.79580549E-01	,	1.70343103E+01
1.80580549E-01	,	1.70560074E+01
1.80620549E-01	,	1.70568363E+01
1.80636549E-01	,	1.70571671E+01
1.80668549E-01	,	1.70578276E+01
1.80668485E-01	,	1.70554606E+01
1.80639735E-01	,	1.70480249E+01
1.80581743E-01	,	1.70331069E+01
1.80463922E-01	,	1.70030978E+01
1.80221890E-01	,	1.69424774E+01
1.79792325E-01	,	1.68263601E+01
1.80658421E-01	,	1.67797421E+01
1.79057230E-01	,	1.64173303E+01
1.72155446E-01	,	1.54219233E+01
1.62217117E-01	,	1.39982839E+01
1.58976499E-01	,	1.29181577E+01
1.88759495E-01	,	1.41831445E+01
1.88959495E-01	,	1.41948844E+01
1.89359495E-01	,	1.42183611E+01
1.90159495E-01	,	1.42653016E+01
1.91159495E-01	,	1.43239539E+01
1.92159495E-01	,	1.43825811E+01
1.93159495E-01	,	1.44411840E+01
1.94159495E-01	,	1.44997635E+01
1.95159495E-01	,	1.45583203E+01
1.96159495E-01	,	1.46168551E+01
1.97159495E-01	,	1.46753686E+01
1.98159495E-01	,	1.47338614E+01
1.99159495E-01	,	1.47923342E+01
2.00159495E-01	,	1.48507874E+01
2.01159495E-01	,	1.49081017E+01
2.02159495E-01	,	1.49508965E+01
2.03159495E-01	,	1.49935491E+01
2.04159495E-01	,	1.50360645E+01
2.05159495E-01	,	1.50784474E+01
2.06159495E-01	,	1.51207022E+01
2.07159495E-01	,	1.51814754E+01
2.08159495E-01	,	1.52437476E+01
2.09159495E-01	,	1.53016847E+01
2.10159495E-01	,	1.53588298E+01
2.11159495E-01	,	1.54159600E+01
2.12159495E-01	,	1.54730757E+01
2.13159495E-01	,	1.55301777E+01
2.14159495E-01	,	1.55858509E+01
2.15159495E-01	,	1.56348621E+01
2.16159495E-01	,	1.56836165E+01
2.17159495E-01	,	1.57179061E+01
2.18159495E-01	,	1.57372170E+01
2.18359495E-01	,	1.57408853E+01
2.18759495E-01	,	1.57480642E+01
2.18553315E-01	,	1.57116055E+01
2.18154689E-01	,	1.56465601E+01
2.17998934E-01	,	1.55624792E+01
2.18237687E-01	,	1.54568165E+01
2.14176854E-01	,	1.49630638E+01
2.04366134E-01	,	1.39243954E+01
1.90356720E-01	,	1.24463009E+01
1.94550438E-01	,	1.19255715E+01
2.04577209E-01	,	1.23201995E+01
2.23155251E-01	,	1.30871694E+01
2.54742522E-01	,	1.44834709E+01
2.56232484E-01	,	1.40929720E+01
2.27540882E-01	,	1.18467710E+01
2.40621590E-01	,	1.14637680E+01
2.40821590E-01	,	1.14668939E+01
2.41221590E-01	,	1.14813249E+01
2.41894307E-01	,	1.15058867E+01
2.42894307E-01	,	1.15423806E+01
2.43894307E-01	,	1.15788547E+01
2.44894307E-01	,	1.16153098E+01
2.45894307E-01	,	1.16517471E+01
2.46894307E-01	,	1.16881674E+01
2.47894307E-01	,	1.17245714E+01
2.48894307E-01	,	1.17609598E+01
2.49894307E-01	,	1.17973334E+01
2.50894307E-01	,	1.18336926E+01
2.51894307E-01	,	1.18700381E+01
2.52894307E-01	,	1.19063704E+01
2.53894307E-01	,	1.19426899E+01
2.54894307E-01	,	1.19789972E+01
2.55894307E-01	,	1.20152925E+01
2.56894307E-01	,	1.20515764E+01
2.57894307E-01	,	1.20878491E+01
2.58894307E-01	,	1.21241111E+01
2.59894307E-01	,	1.21524975E+01
2.60894307E-01	,	1.21721591E+01
2.61894307E-01	,	1.22100660E+01
2.62894307E-01	,	1.22479751E+01
2.63894307E-01	,	1.22858711E+01
2.64894307E-01	,	1.23237545E+01
2.65894307E-01	,	1.23616256E+01
2.66894307E-01	,	1.23994850E+01
2.67894307E-01	,	1.24373329E+01
2.68894307E-01	,	1.24751696E+01
2.69894307E-01	,	1.25129956E+01
2.70894307E-01	,	1.25508111E+01
2.71894307E-01	,	1.25886163E+01
2.72894307E-01	,	1.26264116E+01
2.73894307E-01	,	1.26641971E+01
2.74894307E-01	,	1.27019732E+01
2.75894307E-01	,	1.27397401E+01
2.76894307E-01	,	1.27774979E+01
2.77894307E-01	,	1.28152469E+01
2.78894307E-01	,	1.28529873E+01
2.79894307E-01	,	1.28838136E+01
2.80894307E-01	,	1.29128635E+01
2.81894307E-01	,	1.29418404E+01
2.82894307E-01	,	1.29707469E+01
2.83894307E-01	,	1.29995850E+01
2.84894307E-01	,	1.30283568E+01
2.85894307E-01	,	1.30617811E+01
2.86894307E-01	,	1.31016352E+01
2.87894307E-01	,	1.31414861E+01
2.88894307E-01	,	1.31813339E+01
2.89894307E-01	,	1.32196732E+01
2.90894307E-01	,	1.32567512E+01
2.91894307E-01	,	1.32938214E+01
2.92894307E-01	,	1.33308840E+01
2.93894307E-01	,	1.33679392E+01
2.94894307E-01	,	1.34049873E+01
2.95894307E-01	,	1.34420284E+01
2.96894307E-01	,	1.34786384E+01
2.97894307E-01	,	1.35123214E+01
2.98894307E-01	,	1.35447486E+01
2.99894307E-01	,	1.35771167E+01
3.00894307E-01	,	1.36047959E+01
3.01894307E-01	,	1.36197141E+01
3.02894307E-01	,	1.36336445E+01
3.03094307E-01	,	1.36363351E+01
3.03174307E-01	,	1.36374035E+01
3.03206307E-01	,	1.36378296E+01
3.03219107E-01	,	1.36379999E+01
3.03249551E-01	,	1.36384043E+01
3.03238554E-01	,	1.36369450E+01
3.03191122E-01	,	1.36328823E+01
3.03095837E-01	,	1.36247381E+01
3.02903663E-01	,	1.36083776E+01
3.02513512E-01	,	1.35753958E+01
3.01714025E-01	,	1.35085714E+01
3.03753169E-01	,	1.35378111E+01
3.00727397E-01	,	1.32992884E+01
2.89112222E-01	,	1.26095184E+01
2.70310731E-01	,	1.14814302E+01
2.54207145E-01	,	1.03314535E+01
2.87957600E-01	,	1.10023968E+01
2.88157600E-01	,	1.10083860E+01
2.88557600E-01	,	1.10203633E+01
2.89357600E-01	,	1.10443131E+01
2.90357600E-01	,	1.10742414E+01
2.91357600E-01	,	1.11041602E+01
2.92357600E-01	,	1.11340698E+01
2.93357600E-01	,	1.11639704E+01
2.94357600E-01	,	1.11938624E+01
2.95357600E-01	,	1.12237460E+01
2.96357600E-01	,	1.12536214E+01
2.97357600E-01	,	1.12834889E+01
2.98357600E-01	,	1.13133488E+01
2.99357600E-01	,	1.13386073E+01
3.00357600E-01	,	1.13555996E+01
3.01357600E-01	,	1.13837970E+01
3.02357600E-01	,	1.14149623E+01
3.03357600E-01	,	1.14461178E+01
3.04357600E-01	,	1.14772639E+01
3.05357600E-01	,	1.15084010E+01
3.06357600E-01	,	1.15395293E+01
3.07357600E-01	,	1.15706490E+01
3.08357600E-01	,	1.16017604E+01
3.09357600E-01	,	1.16328638E+01
3.10357600E-01	,	1.16639594E+01
3.11357600E-01	,	1.16950472E+01
3.12357600E-01	,	1.17261277E+01
3.13357600E-01	,	1.17572009E+01
3.14357600E-01	,	1.17882669E+01
3.15357600E-01	,	1.18193261E+01
3.16357600E-01	,	1.18503785E+01
3.17357600E-01	,	1.18814243E+01
3.18357600E-01	,	1.19124636E+01
3.19357600E-01	,	1.19434965E+01
3.20357600E-01	,	1.19745233E+01
3.21357600E-01	,	1.20055440E+01
3.22357600E-01	,	1.20323305E+01
3.23357600E-01	,	1.20566763E+01
3.24357600E-01	,	1.20809672E+01
3.25357600E-01	,	1.21052051E+01
3.26357600E-01	,	1.21293917E+01
3.27357600E-01	,	1.21535283E+01
3.28357600E-01	,	1.21776162E+01
3.29357600E-01	,	1.22067199E+01
3.30357600E-01	,	1.22393661E+01
3.31357600E-01	,	1.22720100E+01
3.32357600E-01	,	1.23046516E+01
3.33357600E-01	,	1.23372911E+01
3.34357600E-01	,	1.23684424E+01
3.35357600E-01	,	1.23989675E+01
3.36357600E-01	,	1.24294868E+01
3.37357600E-01	,	1.24600006E+01
3.38357600E-01	,	1.24905089E+01
3.39357600E-01	,	1.25210119E+01
3.40357600E-01	,	1.25515097E+01
3.41357600E-01	,	1.25820025E+01
3.42357600E-01	,	1.26119776E+01
3.43357600E-01	,	1.26398896E+01
3.44357600E-01	,	1.26668248E+01
3.45357600E-01	,	1.26937166E+01
3.46357600E-01	,	1.27205703E+01
3.47357600E-01	,	1.27361436E+01
3.48357600E-01	,	1.27486937E+01
3.49357600E-01	,	1.27605660E+01
3.49397600E-01	,	1.27610291E+01
3.49413600E-01	,	1.27612141E+01
3.49436520E-01	,	1.27614788E+01
3.49398844E-01	,	1.27589582E+01
3.49319230E-01	,	1.27537613E+01
3.49159091E-01	,	1.27433342E+01
3.48835413E-01	,	1.27223560E+01
3.48176176E-01	,	1.26799662E+01
3.47830829E-01	,	1.26306263E+01
3.48827755E-01	,	1.26049381E+01
3.44449254E-01	,	1.23429331E+01
3.29265113E-01	,	1.16220599E+01
3.04484459E-01	,	1.04363824E+01
2.93705026E-01	,	9.59130230E+00
2.99658704E-01	,	9.64626740E+00
3.22622870E-01	,	1.01556210E+01
3.68372499E-01	,	1.12937798E+01
3.96078918E-01	,	1.17692163E+01
3.44316300E-01	,	9.73920383E+00
3.67117937E-01	,	9.58389562E+00
3.67317937E-01	,	9.58809321E+00
3.67717937E-01	,	9.59648767E+00
3.68517937E-01	,	9.61327364E+00
3.69517937E-01	,	9.63425069E+00
3.70517937E-01	,	9.65522188E+00
3.71517937E-01	,	9.67618741E+00
3.72517937E-01	,	9.69714742E+00
3.73517937E-01	,	9.71810207E+00
3.74517937E-01	,	9.73905152E+00
3.75517937E-01	,	9.75999589E+00
3.76517937E-01	,	9.78093532E+00
3.77517937E-01	,	9.80186994E+00
3.78517937E-01	,	9.82279987E+00
3.79517937E-01	,	9.84372522E+00
3.80517937E-01	,	9.86464611E+00
3.81517937E-01	,	9.88556262E+00
3.82517937E-01	,	9.90647488E+00
3.83517937E-01	,	9.92738297E+00
3.84517937E-01	,	9.94828698E+00
3.85517937E-01	,	9.96161382E+00
3.86517937E-01	,	9.97571569E+00
3.87517937E-01	,	9.99747854E+00
3.88517937E-01	,	1.00192358E+01
3.89517937E-01	,	1.00409876E+01
3.90517937E-01	,	1.00627341E+01
3.91517937E-01	,	1.00844755E+01
3.92517937E-01	,	1.01062120E+01
3.93517937E-01	,	1.01279436E+01
3.94517937E-01	,	1.01496704E+01
3.95517937E-01	,	1.01713927E+01
3.96517937E-01	,	1.01931105E+01
3.97517937E-01	,	1.02148239E+01
3.98517937E-01	,	1.02365330E+01
3.99517937E-01	,	1.02582379E+01
4.00517937E-01	,	1.02799387E+01
4.01517937E-01	,	1.03016356E+01
4.02517937E-01	,	1.03233284E+01
4.03517937E-01	,	1.03450175E+01
4.04517937E-01	,	1.03667028E+01
4.05517937E-01	,	1.03883844E+01
4.06517937E-01	,	1.04100623E+01
4.07517937E-01	,	1.04317368E+01
4.08517937E-01	,	1.04534077E+01
4.09517937E-01	,	1.04750752E+01
4.10517937E-01	,	1.04967393E+01
4.11517937E-01	,	1.05184001E+01
4.12517937E-01	,	1.05400577E+01
4.13517937E-01	,	1.05617121E+01
4.14517937E-01	,	1.05805606E+01
4.15517937E-01	,	1.05980314E+01
4.16517937E-01	,	1.06154704E+01
4.17517937E-01	,	1.06328786E+01
4.18517937E-01	,	1.06502568E+01
4.19517937E-01	,	1.06676058E+01
4.20517937E-01	,	1.06849264E+01
4.21517937E-01	,	1.07022191E+01
4.22517937E-01	,	1.07204926E+01
4.23517937E-01	,	1.07431665E+01
4.24517937E-01	,	1.07658391E+01
4.25517937E-01	,	1.07885105E+01
4.26517937E-01	,	1.08111806E+01
4.27517937E-01	,	1.08338496E+01
4.28517937E-01	,	1.08565174E+01
4.29517937E-01	,	1.08790243E+01
4.30517937E-01	,	1.09003861E+01
4.31517937E-01	,	1.09217447E+01
4.32517937E-01	,	1.09431001E+01
4.33517937E-01	,	1.09644523E+01
4.34517937E-01	,	1.09858015E+01
4.35517937E-01	,	1.10071476E+01
4.36517937E-01	,	1.10284908E+01
4.37517937E-01	,	1.10498311E+01
4.38517937E-01	,	1.10711686E+01
4.39517937E-01	,	1.10925033E+01
4.40517937E-01	,	1.11133414E+01
4.41517937E-01	,	1.11331664E+01
4.42517937E-01	,	1.11522676E+01
4.43517937E-01	,	1.11713443E+01
4.44517937E-01	,	1.11903988E+01
4.45517937E-01	,	1.12094331E+01
4.46517937E-01	,	1.12212709E+01
4.47517937E-01	,	1.12308878E+01
4.48517937E-01	,	1.12400560E+01
4.48717937E-01	,	1.12418431E+01
4.49117937E-01	,	1.12453756E+01
4.49149937E-01	,	1.12456559E+01
4.49162737E-01	,	1.12457679E+01
4.49193181E-01	,	1.12460341E+01
4.49172146E-01	,	1.12450115E+01
4.49109943E-01	,	1.12424622E+01
4.48985151E-01	,	1.12373539E+01
4.48734082E-01	,	1.12271002E+01
4.48226452E-01	,	1.12064554E+01
4.47192273E-01	,	1.11646928E+01
4.48048396E-01	,	1.11541808E+01
4.47248803E-01	,	1.10807514E+01
4.39084989E-01	,	1.07883137E+01
4.18247066E-01	,	1.01218486E+01
3.79847198E-01	,	8.91980400E+00
3.79886567E-01	,	8.49601837E+00
3.80086567E-01	,	8.49811788E+00
3.80486567E-01	,	8.50231093E+00
3.81286567E-01	,	8.51283712E+00
3.82286567E-01	,	8.53050142E+00
3.83286567E-01	,	8.54816224E+00
3.84286567E-01	,	8.56581971E+00
3.85286567E-01	,	8.58347395E+00
3.86286567E-01	,	8.60112511E+00
3.87286567E-01	,	8.61877328E+00
3.88286567E-01	,	8.63641858E+00
3.89286567E-01	,	8.65406111E+00
3.90286567E-01	,	8.67170097E+00
3.91286567E-01	,	8.68933825E+00
3.92286567E-01	,	8.70697305E+00
3.93286567E-01	,	8.72460544E+00
3.94286567E-01	,	8.74223551E+00
3.95286567E-01	,	8.75986333E+00
3.96286567E-01	,	8.77139694E+00
3.97286567E-01	,	8.78085483E+00
3.98286567E-01	,	8.79011657E+00
3.99286567E-01	,	8.79919969E+00
4.00286567E-01	,	8.81072501E+00
4.01286567E-01	,	8.82856604E+00
4.02286567E-01	,	8.84640046E+00
4.03286567E-01	,	8.86422852E+00
4.04286567E-01	,	8.88205045E+00
4.05286567E-01	,	8.89986647E+00
4.06286567E-01	,	8.91767678E+00
4.07286567E-01	,	8.93548157E+00
4.08286567E-01	,	8.95328102E+00
4.09286567E-01	,	8.97107530E+00
4.10286567E-01	,	8.98886457E+00
4.11286567E-01	,	9.00664898E+00
4.12286567E-01	,	9.02442867E+00
4.13286567E-01	,	9.04220377E+00
4.14286567E-01	,	9.05997442E+00
4.15286567E-01	,	9.07774072E+00
4.16286567E-01	,	9.09550281E+00
4.17286567E-01	,	9.11326077E+00
4.18286567E-01	,	9.13101473E+00
4.19286567E-01	,	9.14876478E+00
4.20286567E-01	,	9.16651101E+00
4.21286567E-01	,	9.18425351E+00
4.22286567E-01	,	9.20199237E+00
4.23286567E-01	,	9.21972768E+00
4.24286567E-01	,	9.23745951E+00
4.25286567E-01	,	9.25518794E+00
4.26286567E-01	,	9.27291303E+00
4.27286567E-01	,	9.29063487E+00
4.28286567E-01	,	9.30835352E+00
4.29286567E-01	,	9.32606905E+00
4.30286567E-01	,	9.34378151E+00
4.31286567E-01	,	9.35611966E+00
4.32286567E-01	,	9.36706557E+00
4.33286567E-01	,	9.38495155E+00
4.34286567E-01	,	9.40336599E+00
4.35286567E-01	,	9.42177626E+00
4.36286567E-01	,	9.44018247E+00
4.37286567E-01	,	9.45858474E+00
4.38286567E-01	,	9.47698316E+00
4.39286567E-01	,	9.49537784E+00
4.40286567E-01	,	9.51376886E+00
4.41286567E-01	,	9.53215632E+00
4.42286567E-01	,	9.55054030E+00
4.43286567E-01	,	9.56892087E+00
4.44286567E-01	,	9.58729812E+00
4.45286567E-01	,	9.60567210E+00
4.46286567E-01	,	9.62404290E+00
4.47286567E-01	,	9.64241057E+00
4.48286567E-01	,	9.66077517E+00
4.49286567E-01	,	9.67913678E+00
4.50286567E-01	,	9.69749543E+00
4.51286567E-01	,	9.71585120E+00
4.52286567E-01	,	9.73420413E+00
4.53286567E-01	,	9.75255428E+00
4.54286567E-01	,	9.77090169E+00
4.55286567E-01	,	9.78924640E+00
4.56286567E-01	,	9.80758848E+00
4.57286567E-01	,	9.82592796E+00
4.58286567E-01	,	9.84426488E+00
4.59286567E-01	,	9.86259928E+00
4.60286567E-01	,	9.88093122E+00
4.61286567E-01	,	9.89926071E+00
4.62286567E-01	,	9.91758782E+00
4.63286567E-01	,	9.93556996E+00
4.64286567E-01	,	9.95051158E+00
4.65286567E-01	,	9.96542820E+00
4.66286567E-01	,	9.98032055E+00
4.67286567E-01	,	9.99518927E+00
4.68286567E-01	,	1.00100350E+01
4.69286567E-01	,	1.00248582E+01
4.70286567E-01	,	1.00396596E+01
4.71286567E-01	,	1.00544395E+01
4.72286567E-01	,	1.00691983E+01
4.73286567E-01	,	1.00877181E+01
4.74286567E-01	,	1.01068697E+01
4.75286567E-01	,	1.01260203E+01
4.76286567E-01	,	1.01451701E+01
4.77286567E-01	,	1.01643189E+01
4.78286567E-01	,	1.01834668E+01
4.79286567E-01	,	1.02026139E+01
4.80286567E-01	,	1.02217601E+01
4.81286567E-01	,	1.02402382E+01
4.82286567E-01	,	1.02583298E+01
4.83286567E-01	,	1.02764191E+01
4.84286567E-01	,	1.02945059E+01
4.85286567E-01	,	1.03125903E+01
4.86286567E-01	,	1.03306724E+01
4.87286567E-01	,	1.03487522E+01
4.88286567E-01	,	1.03668298E+01
4.89286567E-01	,	1.03849052E+01
4.90286567E-01	,	1.04029785E+01
4.91286567E-01	,	1.04210496E+01
4.92286567E-01	,	1.04391186E+01
4.93286567E-01	,	1.04565448E+01
4.94286567E-01	,	1.04731891E+01
4.95286567E-01	,	1.04894407E+01
4.96286567E-01	,	1.05056739E+01
4.97286567E-01	,	1.05218902E+01
4.98286567E-01	,	1.05380911E+01
4.99286567E-01	,	1.05506344E+01
5.00286567E-01	,	1.05591500E+01
5.01286567E-01	,	1.05672769E+01
5.02286567E-01	,	1.05750785E+01
5.02486567E-01	,	1.05766046E+01
5.02566567E-01	,	1.05772121E+01
5.02482930E-01	,	1.05743756E+01
5.02307623E-01	,	1.05685335E+01
5.01954545E-01	,	1.05567976E+01
5.01239414E-01	,	1.05331370E+01
4.99779121E-01	,	1.04851848E+01
5.02828082E-01	,	1.05145192E+01
4.98129144E-01	,	1.03583708E+01
4.80593266E-01	,	9.89544254E+00
4.49314982E-01	,	9.08010757E+00
4.13837850E-01	,	8.10401895E+00
4.41977716E-01	,	8.25717545E+00
4.66497030E-01	,	8.60987704E+00
4.76561574E-01	,	8.76205145E+00
4.92053208E-01	,	8.99159630E+00
5.20145167E-01	,	9.41488917E+00
5.57575687E-01	,	9.94913571E+00
5.38106125E-01	,	9.41272368E+00
4.77737500E-01	,	8.07977085E+00
4.79200085E-01	,	7.66332326E+00
4.79400085E-01	,	7.66590237E+00
4.79800085E-01	,	7.67106042E+00
4.80600085E-01	,	7.68137579E+00
4.81600085E-01	,	7.69426869E+00
4.82600085E-01	,	7.70716017E+00
4.83600085E-01	,	7.72005025E+00
4.84600085E-01	,	7.73293899E+00
4.85600085E-01	,	7.74582641E+00
4.86600085E-01	,	7.75476806E+00
4.87600085E-01	,	7.76189112E+00
4.88600085E-01	,	7.76888286E+00
4.89600085E-01	,	7.77575329E+00
4.90600085E-01	,	7.78251113E+00
4.91600085E-01	,	7.79260937E+00
4.92600085E-01	,	7.80564891E+00
4.93600085E-01	,	7.81868458E+00
4.94600085E-01	,	7.83171648E+00
4.95600085E-01	,	7.84474474E+00
4.96600085E-01	,	7.85776947E+00
4.97600085E-01	,	7.87079076E+00
4.98600085E-01	,	7.88380871E+00
4.99600085E-01	,	7.89682342E+00
5.00600085E-01	,	7.90983498E+00

